Quantum model reduction based on Oja's flow

We propose a novel approach to numerically derive approximate reduced dynamical models for Markovian quantum open systems without perturbative iterations, projecting the evolution to the subspace associated to their slowest degrees of freedom. The two algorithms we develop are based on Oja's continuous-time principal component flow: the first returns the optimal reduction to the slowest decaying operator-subspace, and is extended to time-dependent dynamics, while the second one is designed to reduce the dynamics on a subspace of the system's Hilbert space, and thus preserve conditional complete positivity. The methods represent a non-perturbative alternative to well-established Adiabatic Elimination (AE) methods, and the second can be used to find noise-protected subspace codes for quantum information processing. Both are tested on a paradigmatic central spin model.

==> figures/central.dat <==
t	If	Ip	Io	Xf	Xp	Xo	Yf	Yp	Yo	Zf	Zp	Zo
0.0	1.0000000000000002	1.0	1.0	1.0000000000000002	0.9999999999999999	0.9961955130784599	0.0	-2.301347261723839e-16	0.0017941564698176866	0.0	3.284104226989418e-16	0.004858720331072819
0.1	0.9999999999999999	1.0	1.0000000000003038	0.9949253577220359	0.99428095956612	0.9903388470630625	0.10057093095225175	0.10679594301412171	0.10761888207610137	-1.6725694194225094e-8	3.715968866549812e-16	0.005432552721337363
0.2	1.0000000000000016	1.0000000000000002	1.000000000000664	0.9796350622886629	0.9771892531114487	0.9732207210556207	0.2006888935427351	0.21237034539569952	0.21214296175938385	-1.8441491125495424e-7	3.808986304401294e-16	0.006005971336409234
0.3	1.0000000000000016	1.0000000000000002	1.0000000000010831	0.9541284492768973	0.9489203769565828	0.9450439959136897	0.2992300456858627	0.3155156385927272	0.3141783116076272	-5.421587545000744e-7	3.8240221208060403e-16	0.006578976474489047
0.4	1.0000000000000009	1.0000000000000004	1.000000000001564	0.9185370498552475	0.9097976727930221	0.906137184101243	0.3950708757403314	0.41505203840048827	0.4125660164131354	-5.793813825632349e-7	3.265595229313312e-16	0.007151568433582831
0.5	1.000000000000002	1.0000000000000007	1.0000000000021083	0.8731233668204229	0.8602686292747553	0.8569506219305346	0.4871044396328799	0.5098410394286961	0.506189491954227	1.0878285142713884e-6	2.538865938587284e-16	0.007723747511503318
0.6	1.0000000000000024	1.0000000000000007	1.0000000000027172	0.8182777459228231	0.8008997636068469	0.798051258749831	0.574256096895445	0.5987984374182157	0.5939871562322705	6.874896150277712e-6	4.2431868332010527e-16	0.008295514005871517
0.7	1.000000000000001	1.0000000000000007	1.0000000000033906	0.7545134601632166	0.7323701416758334	0.7301161233518028	0.6554985653196392	0.6809067304570574	0.6749644658758637	2.0230530786344986e-5	4.868136271198237e-16	0.008866868214117878
0.8	1.0000000000000022	1.0000000000000009	1.0000000000041285	0.6824601429820437	0.6554636108391988	0.6539245428812366	0.7298661228788077	0.7552267572495291	0.7482051812493797	4.55034927182203e-5	4.1616908747393365e-16	0.009437810433483454
0.9	1.0000000000000033	1.0000000000000007	1.0000000000049294	0.6028557164991797	0.5710598342159116	0.5703492036574278	0.7964677948734166	0.8209084393190849	0.8128817326755805	8.770438339775763e-5	4.863148149852997e-16	0.010008340961020134
1.0	1.0000000000000049	1.0000000000000009	1.0000000000057914	0.5165369659837453	0.48012422902853324	0.48034615643594475	0.8544993761776682	0.8772005042746822	0.8682645704994894	0.0001521973667805821	6.19747357944779e-16	0.010578460093591336
1.1	1.0000000000000058	1.000000000000001	1.0000000000067117	0.4244289142340611	0.3836969240829556	0.38494388056805245	0.9032541541929981	0.9234590789251459	0.9137303933648144	0.0002443580850359919	6.514134926568016e-16	0.011148168127871762
1.2	1.0000000000000047	1.0000000000000009	1.0000000000076872	0.3275331516241145	0.2828808626910064	0.2852315321390218	0.9421322177266206	0.9591550539527967	0.9487691619114726	0.00036923227816219406	8.184694038138128e-16	0.011717465360348003
1.3	1.0000000000000053	1.000000000000001	1.000000000008714	0.22691528046744724	0.17882918711565568	0.1823465103589544	0.9706482596891466	0.9838801359086148	0.972989818986334	0.000531225330847709	8.26215131063459e-16	0.012286352087316738
1.4	1.0000000000000073	1.000000000000001	1.0000000000097875	0.12369163642250279	0.07273204883656037	0.07746148413806472	0.9884378058780586	0.9973515173057274	0.9861246522304534	0.0007338468306660817	8.238925473530957e-16	0.012854828604884964
1.5	1.0000000000000113	1.0000000000000013	1.0000000000109026	0.01901545454782054	-0.034197004498805396	-0.028228973183401028	0.9952618266625004	0.9994151113943139	0.9880322503961461	0.0009795269554744852	8.694102292489675e-16	0.013422895208968583
1.6	1.000000000000006	1.0000000000000013	1.0000000000120541	-0.08593734752539448	-0.1407349097312787	-0.1335219886298133	0.9910097117690884	0.9900473146183111	0.9786990207795413	0.001269513828025543	6.823319181836791e-16	0.013990552195290745
1.7	1.0000000000000102	1.0000000000000016	1.0000000000132354	-0.1899825930154303	-0.2456630776853287	-0.23722007897384034	0.9757006096545355	0.9693552765947955	0.9582392515459641	0.0016038535303398414	6.948460144080857e-16	0.01455779985938082
1.8	1.000000000000013	1.0000000000000016	1.000000000014441	-0.291942297869895	-0.3477813314905912	-0.33814476892325274	0.9494831517031791	0.9375756745279986	0.9268937192899093	0.0019814478000039835	8.126373934140063e-16	0.015124638496572846
1.9	1.0000000000000149	1.0000000000000018	1.000000000015664	-0.3906589737551863	-0.445921634301967	-0.4351499832473495	0.9126335977415087	0.8950720060763061	0.8850268587199452	0.0024001789420966166	6.25390826592411e-16	0.01569106840200278
2.0	1.0000000000000138	1.000000000000002	1.0000000000168974	-0.48500960854612857	-0.5389614493995133	-0.5271350606629006	0.8655524535043446	0.8423304316366447	0.8331225277033611	0.0028570874447016105	7.277918845543416e-16	0.016257089870606787
2.1	1.0000000000000118	1.000000000000002	1.0000000000181346	-0.5739191573481168	-0.6258365798542228	-0.6130572417121015	0.8087596232962426	0.7799542136025484	0.7717784168599904	0.0033485853015091036	6.910123542065995e-16	0.016822703197118927
2.2	1.0000000000000153	1.0000000000000022	1.0000000000193687	-0.6563733862935361	-0.7055533408985574	-0.691943488955392	0.7428881727649054	0.7086568162001156	0.7016991682781676	0.003870687110897048	7.960779591187937e-16	0.017387908676069045
2.3	1.0000000000000213	1.0000000000000022	1.0000000000205929	-0.7314309226143916	-0.7771999257731761	-0.7629015054996118	0.6686767879250434	0.6292537448264969	0.6236882825636563	0.004419241517504288	8.430809187347629e-16	0.017952706601779986
2.4	1.000000000000021	1.0000000000000024	1.0000000000218006	-0.7982343772248571	-0.8399568350463843	-0.8251298270981232	0.5869610276213991	0.5426532182332118	0.5386389071586017	0.004990147284987996	7.790696209663293e-16	0.018517097268364802
2.5	1.0000000000000233	1.0000000000000024	1.0000000000229847	-0.856020419715234	-0.8931062501149041	-0.8779268736882861	0.4986634775473888	0.4498457802466251	0.44752361152667625	0.005579540972009049	8.775751826461987e-16	0.019081080969724776
2.6	1.0000000000000226	1.0000000000000027	1.0000000000241391	-0.904128699842816	-0.9360402436711076	-0.9206988581511145	0.4047829245766461	0.3518929698475568	0.35138326624931787	0.006183946528519586	7.829602006085465e-16	0.01964465799954637
2.7	1.0000000000000262	1.0000000000000027	1.0000000000252582	-0.9420095240392261	-0.9682677332247237	-0.9529664631515127	0.30638268020218556	0.24991517920257603	0.2513151531869945	0.00680038082247552	8.364664508112621e-16	0.02020782865129918
2.8	1.0000000000000213	1.0000000000000029	1.000000000026336	-0.9692302100200243	-0.9894200981440726	-0.9743702109956822	0.2045781909180016	0.14507883852779543	0.14846044251468268	0.007426412846702226	7.44587080045793e-16	0.02077059321823285
2.9	1.00000000000002	1.000000000000003	1.0000000000273674	-0.9854800572823483	-0.9992553959686629	-0.9846744663641899	0.10052408102912874	0.03858307436573326	0.04399117954487181	0.008060177867512222	5.500840508745769e-16	0.021332951993375412
3.0	1.0000000000000249	1.0000000000000033	1.0000000000283482	-0.9905738861797313	-0.9976611297666177	-0.9837700273744677	-0.004599220687060316	-0.06835400612105105	-0.06090307027534639	0.00870035083228872	5.258164818219409e-16	0.021894905269530366
3.1	1.000000000000027	1.0000000000000033	1.000000000029274	-0.9844541134543681	-0.9846555348836814	-0.9716752765172654	-0.10959911504125257	-0.1745092479581873	-0.16502876602522132	0.009346085779531471	5.642657083286567e-16	0.022456453339274925
3.2	1.000000000000027	1.0000000000000036	1.000000000030142	-0.9671913476378587	-0.9603873703658581	-0.9485358794144075	-0.2132845698105695	-0.27866843890500587	-0.26720197141384744	0.009996929683283761	6.100734186940135e-16	0.023017596494958305
3.3	1.0000000000000264	1.0000000000000036	1.0000000000309488	-0.9389835035877779	-0.9251342174414149	-0.9146230358733106	-0.3144798030632316	-0.3796401977123366	-0.3662618158189405	0.01065272006883004	4.839753615640493e-16	0.023578335028699514
3.4	1.0000000000000273	1.0000000000000038	1.0000000000316926	-0.9001534515146717	-0.8792993045243448	-0.8703303041789451	-0.41203775699153755	-0.4762696012375812	-0.46108368321959864	0.011313475876165007	4.1698185572249797e-16	0.024138669232386247
3.5	1.0000000000000295	1.0000000000000038	1.0000000000323723	-0.8511452320024383	-0.8234068950551602	-0.8161690357790927	-0.5048532104909386	-0.5674513945490146	-0.5505919791876409	0.011979290491444347	3.957522706500989e-16	0.0246985993976734
3.6	1.0000000000000293	1.000000000000004	1.0000000000329874	-0.7925188845039364	-0.7580962909332637	-0.7527624732994992	-0.5918753839635538	-0.6521426329210733	-0.6337723310101508	0.012650234728637424	3.438356103315611e-16	0.025258125815982364
3.7	1.0000000000000318	1.0000000000000042	1.0000000000335378	-0.7249439523420671	-0.6841145201301234	-0.6808385799927166	-0.672119896465754	-0.7293746111204668	-0.709683082568968	0.01332627596612524	4.795350999093077e-16	0.025817248778499852
3.8	1.0000000000000326	1.000000000000004	1.0000000000340241	-0.6491917420967682	-0.6023077921229263	-0.6012216831059395	-0.7446799432271622	-0.7982639435349734	-0.7774659537253549	0.014007217786475254	4.3140272630400564e-16	0.026375968576177612
3.9	1.0000000000000333	1.0000000000000042	1.0000000000344487	-0.5661264291659929	-0.5136118188821449	-0.5148230270859455	-0.8087365706463143	-0.8580226684095101	-0.836355743556365	0.014692662492984536	4.661726121967637e-16	0.02693428549973242
4.0	1.0000000000000357	1.000000000000004	1.0000000000348133	-0.47669511404492876	-0.41904111212235234	-0.42263034487123735	-0.8635679360518298	-0.9079672606164076	-0.8856889677533191	0.015381996938577726	3.5896229342922357e-16	0.027492199839646316
4.1	1.0000000000000322	1.0000000000000042	1.000000000035121	-0.381916945313499	-0.3196773792351883	-0.32569656661314766	-0.9085574507626021	-0.9475264498710964	-0.9249113326965376	0.016074400335201793	2.1511815968631007e-16	0.02804971188616642
4.2	1.0000000000000324	1.0000000000000042	1.0000000000353755	-0.28287143534431053	-0.21665715063273858	-0.2251277948937474	-0.9432007172443838	-0.9762477549678178	-0.9535839620243701	0.016768871223898	9.99260055131826e-17	0.028606821929305862
4.3	1.0000000000000313	1.0000000000000042	1.0000000000355809	-0.18068610326894533	-0.11115878002077313	-0.12207068375922987	-0.9671111843877069	-0.9938026592962482	-0.9713883057664634	0.017464269654731586	1.2534855876958029e-16	0.029163530258845424
4.4	1.0000000000000333	1.0000000000000044	1.000000000035742	-0.07652358672797248	-0.004388966293768556	-0.017699365570229882	-0.980024459042197	-0.9999903684410535	-0.9781296771483197	0.018159369896296632	1.5661792109712095e-16	0.029719837164333816
4.5	1.0000000000000313	1.0000000000000044	1.0000000000358642	0.028431630645771297	0.10243104878463002	0.08679792528959634	-0.9818012268186973	-0.9947401068846486	-0.9737393778248808	0.018852918677656035	2.835242653505221e-16	0.030275742935089306
4.6	1.000000000000032	1.0000000000000044	1.0000000000359532	0.13298672521724153	0.2080794492436605	0.19023237946461288	-0.9724287506647864	-0.9781119275432933	-0.9582753883866711	0.019543694042757014	9.955111140634775e-17	0.030831247860202388
4.7	1.0000000000000335	1.0000000000000044	1.0000000000360147	0.23595411977097797	0.3113478201353231	0.29142813645080895	-0.9520209316506834	-0.950296024876977	-0.9319216173196176	0.02023056032350579	4.8280257460120414e-17	0.03138635222853634
4.8	1.0000000000000386	1.0000000000000047	1.0000000000360556	0.33616499668782035	0.4110549694822771	0.38923565135281823	-0.9208169325718071	-0.9116105594298071	-0.8949857180030407	0.020912515447124483	7.518603278963915e-17	0.03194105632873046
4.9	1.000000000000039	1.0000000000000047	1.000000000036082	0.4324825851938007	0.5060604388471983	0.48254475263301927	-0.879178381170159	-0.8624980186839751	-0.8478954996127843	0.0215887277080895	4.088688500751833e-17	0.032495360449202225
5.0	1.0000000000000404	1.0000000000000044	1.0000000000361011	0.5238150726331992	0.595277547988611	0.5702972425362477	-0.8275851857888437	-0.8035201558521532	-0.7911939737729531	0.02225856016821935	2.3408064701771386e-17	0.03304926487814935
5.1	1.0000000000000373	1.0000000000000044	1.0000000000361196	0.6091279939929188	0.6776858243973682	0.6514988971830908	-0.7666300119011774	-0.7353515644988192	-0.7255330942886568	0.022921581915441556	1.5862591882299024e-18	0.03360276990355251
5.2	1.000000000000033	1.0000000000000044	1.000000000036144	0.6874559598030223	0.7523426755437338	0.7252307302571264	-0.6970114830101735	-0.6587719624845141	-0.6516662621177484	0.023577566432255975	-8.948255261028799e-17	0.03415587581317865
5.3	1.0000000000000329	1.0000000000000044	1.0000000000361815	0.7579135900172895	0.8183941703269632	0.7906593926867778	-0.6195261837268226	-0.5746572734898979	-0.5704396817335642	0.024226478230515495	-4.4686474130650185e-18	0.03470858289458302
5.4	1.00000000000003	1.0000000000000044	1.0000000000362383	0.8197055304710745	0.8750848064082895	0.8470465906431799	-0.5350595562534438	-0.4839696081298581	-0.48278266803457487	0.024868449645760075	1.4692977910660205e-16	0.03526089143511227
5.5	1.0000000000000204	1.0000000000000044	1.000000000036321	0.8721354389285695	0.9217661517077698	0.8937574154276539	-0.4445757938855624	-0.3877462592544907	-0.38969701482339447	0.02550375021561616	1.3714212125268034e-16	0.03581280172190771
5.6	1.0000000000000233	1.0000000000000044	1.0000000000364357	0.9146138394491817	0.9579042612228525	0.9302674912771399	-0.34910684637761236	-0.287087837309599	-0.29224554647263684	0.026132751373654936	2.6081129455805173e-16	0.036364314041907424
5.7	1.0000000000000204	1.0000000000000044	1.0000000000365878	0.9466647566845049	0.9830857843344966	0.956168860630688	-0.24974066198189598	-0.18314568146540997	-0.19153998359900826	0.02675588927195268	1.5139262291162111e-16	0.03691542868184967
5.8	1.0000000000000242	1.0000000000000047	1.000000000036783	0.9679310556078214	0.9970226927449775	0.9711745408203122	-0.1476087995614747	-0.07710869050603844	-0.08872826127612722	0.027373628418063643	1.2333897668599715e-16	0.037466145928274956
5.9	1.0000000000000335	1.0000000000000047	1.0000000000370255	0.9781784269090354	0.9995555749688494	0.9751217013105513	-0.04387355130102308	0.02981027589094815	0.015018555555783197	0.02798642850267411	-5.480837017338277e-17	0.0380164660675293
6.0	1.000000000000027	1.0000000000000047	1.0000000000373201	0.9772979736856775	0.9906554596944075	0.9679734263398795	0.06028527789075059	0.13638826994160388	0.11851961034751836	0.02859471634378009	-2.875779416247954e-17	0.038566389385766064
6.1	1.0000000000000273	1.0000000000000047	1.0000000000376699	0.965307370945099	0.970424147159893	0.9498190439343785	0.16368378425098642	0.2414062439312537	0.2205976949520976	0.02919886432603018	-7.604786141172352e-17	0.03911591616894857
6.2	1.0000000000000209	1.0000000000000049	1.0000000000380782	0.9423505856245695	0.9390930447541368	0.9208730185861989	0.2651474200111008	0.34366299378083565	0.3200926384280082	0.029799176118518744	-1.324068885407203e-16	0.03966504670285192
6.3	1.000000000000024	1.0000000000000049	1.0000000000385472	0.9086961611538749	0.8970205201601317	0.8814724212304347	0.3635243363970079	0.44198889851629575	0.41587449236592783	0.030395879859298338	-1.2959851222612184e-16	0.04021378127306545
6.4	1.0000000000000249	1.000000000000005	1.0000000000390783	0.864734086849393	0.8446878023164949	0.8320730063282807	0.45769846316461504	0.5352592984878745	0.5068563628949762	0.030989128441272523	-1.5434820111758586e-16	0.04076212016499354
6.5	1.0000000000000246	1.000000000000005	1.0000000000396727	0.8109712884613138	0.7826934770819518	0.773243941687795	0.5466021760033141	0.6224073593181285	0.5920067436519879	0.031579006060402294	-7.682981916745284e-17	0.041310063663857866
6.6	1.000000000000023	1.0000000000000053	1.0000000000403304	0.7480257918199683	0.7117466405618772	0.7056612519465407	0.6292284078008212	0.7024362744398128	0.6703612097793621	0.032165539817934435	-1.8415728859712385e-16	0.0418576120546979
6.7	1.00000000000002	1.0000000000000053	1.000000000041051	0.6766196265699971	0.632658788409699	0.6301000512292553	0.7046420660836921	0.7744306666500065	0.7410333403867645	0.03274871492281559	-2.1567611515539593e-16	0.04240476562237195
6.8	1.0000000000000269	1.0000000000000056	1.000000000041833	0.5975705512719065	0.5463345338739919	0.5474256542130005	0.7719906268562499	0.8375670582685842	0.8032247457843719	0.0333284919233188	-2.2454943939991205e-16	0.04295152465155834
6.9	1.0000000000000278	1.0000000000000056	1.0000000000426745	0.5117826945275209	0.4537612607589841	0.45858366752659985	0.8305137844630117	0.891123290142514	0.8562340860684151	0.03390482440545725	-2.896468884089799e-16	0.04349788942675421
7.0	1.0000000000000275	1.000000000000006	1.000000000043573	0.4202362190923421	0.35599782964875826	0.364589174936855	0.879552047884854	0.9344867817606495	0.8994649791956455	0.03447767571795444	-2.8295318017231396e-16	0.04404386023227766
7.1	1.0000000000000286	1.000000000000006	1.0000000000445246	0.3239761270311099	0.25416246657426295	0.26651514000083193	0.9185541859196853	0.9671615379991539	0.9324327093896222	0.035047033498552045	-2.9330632057692435e-16	0.04458943735226557
7.2	1.000000000000029	1.000000000000006	1.0000000000455262	0.22410033372140964	0.14941997265354187	0.16548015867596796	0.9470834368538676	0.9887738223538369	0.9547696604330378	0.035612921061558056	-2.7844609118224314e-16	0.04513462107067444
7.3	1.0000000000000282	1.0000000000000062	1.000000000046573	0.12174714679907156	0.04296840100235108	0.06263570167869983	0.9648224123481307	0.9990764317685127	0.9662294129599528	0.03617540503285318	-1.2175897236099045e-16	0.045679411671278515
7.4	1.0000000000000295	1.0000000000000062	1.0000000000476597	0.01808229287099757	-0.06397464669426295	-0.04084700791422364	0.9715766401796087	0.9979515241635469	0.9666894601035615	0.03673459895899592	-1.7939958603971889e-16	0.04622380943766953
7.5	1.0000000000000262	1.0000000000000062	1.0000000000487814	-0.08571436008265106	-0.17018594720850155	-0.14379033228331384	0.967276706028745	0.9854119663230944	0.9561525116051028	0.03729066294539074	-2.381965430954378e-16	0.04676781465325497
7.6	1.0000000000000235	1.0000000000000064	1.0000000000499318	-0.18846223329268988	-0.274450647096013	-0.24502361982411122	0.9519789704992947	0.9616011867237799	0.9347463725681986	0.037843799671122294	-2.64380173107748e-16	0.047311427601256395
7.7	1.000000000000031	1.0000000000000067	1.000000000051105	-0.2889934677770174	-0.37557615828783125	-0.3433965169556044	0.9258648538287994	0.9267915349881851	0.9027223992671282	0.03839424736755543	-2.4304470880269526e-16	0.04785464856470825
7.8	1.0000000000000258	1.0000000000000067	1.0000000000522942	-0.3861662019930739	-0.4724057990091507	-0.4377920394139932	0.8892386970999819	0.8813811667278398	0.8604525506026643	0.038942270521138175	-1.4148419596401536e-16	0.048397477826455385
7.9	1.000000000000026	1.0000000000000067	1.0000000000534928	-0.4788775454764133	-0.5638320239990046	-0.5271392545117911	0.8425242250129221	0.825889489407141	0.8084250697610059	0.03948814916149243	-1.4194092546708624e-16	0.04893991566915117
8.0	1.0000000000000282	1.0000000000000069	1.0000000000546947	-0.5660761009239599	-0.6488090927025252	-0.610425430375007	0.7862596512369635	0.7609512213187702	0.7472388461886321	0.04003216762339899	-1.5193126567670954e-16	0.049481962375255054
8.1	1.000000000000025	1.000000000000007	1.0000000000558924	-0.646773892410034	-0.7263650305359766	-0.6867075143385633	0.7210914828457726	0.6873091316245349	0.6775965229719151	0.04057460363091127	-1.6441721042894043e-16	0.05002361822703078
8.2	1.0000000000000282	1.000000000000007	1.0000000000570795	-0.7200575642727084	-0.7956127464106444	-0.7551228104108496	0.6477670951701803	0.6058055445016282	0.6002964289350723	0.04111571845208922	-2.0164958469851216e-16	0.05056488350654316
8.3	1.000000000000024	1.0000000000000073	1.0000000000582492	-0.78509872359806	-0.8557601793524466	-0.8148987349233097	0.567126162409913	0.5173727045705744	0.5162234280822995	0.041655748727647116	-8.760927587692452e-17	0.051105758495656066
8.4	1.0000000000000273	1.0000000000000075	1.0000000000593954	-0.8411633090637369	-0.9061193581594069	-0.8653615400544459	0.48009104236559813	0.4230221138058708	0.42633879125888746	0.04219490040074122	-1.9918573500092994e-16	0.05164624347602993
8.5	1.0000000000000226	1.0000000000000075	1.0000000000605118	-0.8876198800686974	-0.946114270471897	-0.9059439067383149	0.38765622553669266	0.32383296189460486	0.33166920595322275	0.04273334498391077	-1.4294014068160162e-17	0.052186338729119035
8.6	1.00000000000002	1.0000000000000078	1.0000000000615927	-0.9239467324449708	-0.9752874512485877	-0.9361913214001322	0.290876969443398	0.22093978237754217	0.2332950498820312	0.043271218208945965	-8.050546446162731e-17	0.052726044536168984
8.7	1.0000000000000209	1.000000000000008	1.0000000000626328	-0.9497377604777837	-0.9933052152885858	-0.9557671648580688	0.19085724825042671	0.11551947576273987	0.13233806228538525	0.0438086209293605	-3.1194169822637773e-16	0.05326536117821462
8.8	1.0000000000000144	1.0000000000000082	1.0000000000636269	-0.9647069992992783	-0.9999614739497455	-0.9644564564319424	0.08873715549358435	0.008777848042362068	0.029948553612699106	0.04434562199549471	-4.9025222793595e-16	0.053804288936077395
8.9	1.0000000000000093	1.0000000000000084	1.0000000000645708	-0.9686917968031509	-0.9951800924072234	-0.9621682116384451	-0.014320096149777289	-0.09806418141376916	-0.07270770056957888	0.04488226270717373	-5.252513343946643e-16	0.054342828090363476
9.0	1.0000000000000098	1.0000000000000084	1.0000000000654605	-0.9616545798800317	-0.9790157604897627	-0.9489363876538908	-0.1171414296164339	-0.20378454483265895	-0.17446273213101168	0.045418562373447637	-5.15716517710675e-16	0.05488097892146128
9.1	1.0000000000000102	1.0000000000000082	1.000000000066293	-0.9436831958168816	-0.9516533671330085	-0.9249194068090697	-0.21855726151991373	-0.3071740041481532	-0.27415966828762156	0.04595452447521374	-2.5805903960328e-16	0.0554187417095402
9.2	1.0000000000000075	1.0000000000000084	1.0000000000670657	-0.9149898259536684	-0.9134058856049109	-0.8903982645635691	-0.3174148112411344	-0.40704998236372714	-0.37066588370082526	0.04649014293278091	-3.828806758321072e-16	0.055956116734548554
9.3	1.0000000000000098	1.0000000000000087	1.0000000000677762	-0.8759084849613046	-0.8647107936921765	-0.8457732445046315	-0.41259120944739613	-0.5022700899638047	-0.4628858672500359	0.0470254080222372	-3.4929245503805184e-16	0.056493104276212125
9.4	1.0000000000000098	1.0000000000000087	1.0000000000684242	-0.8268911352100244	-0.8061250697939663	-0.7915592787452731	-0.5030062568483845	-0.591745191657419	-0.5497736573178331	0.04756031155589821	-4.132640227833959e-16	0.05702970461403319
9.5	1.0000000000000169	1.000000000000009	1.0000000000690086	-0.76850246145296	-0.7383188221579239	-0.7283800074780407	-0.58763468810582	-0.6744518639957477	-0.6303447044405732	0.04809485103418175	-6.703919541289389e-16	0.05756591802728928
9.6	1.0000000000000158	1.0000000000000089	1.0000000000695297	-0.7014133662764399	-0.6620676241278498	-0.6569606061998629	-0.6655178015719163	-0.7494441013722818	-0.7036870267932915	0.048629032581070965	-7.021538653332878e-16	0.05810174479503287
9.7	1.0000000000000229	1.000000000000009	1.0000000000699887	-0.6263932612932352	-0.5782436430730757	-0.5781194630924174	-0.7357743228737091	-0.815864136511454	-0.7689715321193255	0.0491628725834224	-8.656267380558581e-16	0.058637185196090486
9.8	1.0000000000000202	1.000000000000009	1.000000000070387	-0.5443012427127563	-0.48780566446756374	-0.49275880206305933	-0.797610379200047	-0.8729522516801028	-0.8254613892885322	0.04969639805765367	-8.742571938844584e-16	0.05917223950906296
9.9	1.0000000000000218	1.0000000000000093	1.0000000000707272	-0.4560762525581865	-0.3917881252241204	-0.4018543588761007	-0.8503284713828316	-0.9200554684003416	-0.8725203435633749	0.05022964585897853	-8.306705868099398e-16	0.05970690801232557
10.0	1.0000000000000142	1.000000000000009	1.000000000071012	-0.36272633827277556	-0.2912892817213354	-0.30644422849832864	-0.8933353423763511	-0.9566350162701925	-0.9096198817445744	0.05076266092217721	-7.897250946383541e-16	0.06024119098402803
10.1	1.0000000000000155	1.000000000000009	1.0000000000712452	-0.2653171336353085	-0.1874586478583101	-0.2076170111252686	-0.9261486533946881	-0.9822724954630142	-0.9363451665190875	0.051295493775828774	-7.865911466482887e-16	0.060775088702095664
10.2	1.0000000000000135	1.000000000000009	1.000000000071431	-0.16495969267468558	-0.0814838468217205	-0.10649939224057428	-0.9484023926226299	-0.9966746624185535	-0.9523996733924712	0.05182819760173858	-7.440084220535793e-16	0.0613086014442304
10.3	1.0000000000000093	1.0000000000000093	1.0000000000715743	-0.06279781553645952	0.025422973044232078	-0.004243298401399822	-0.9598509559123173	-0.999676783986502	-0.957608478394677	0.052360825118372825	-9.292028345745688e-16	0.06184172948791129
10.4	1.0000000000000033	1.0000000000000093	1.00000000007168	0.04000498907087068	0.13203900288860587	0.09798722483334839	-0.9603718540508429	-0.9912445216575907	-0.9519201601339738	0.05289342555260229	-7.833977716536118e-16	0.06237447311039703
10.5	1.0000000000000087	1.0000000000000093	1.0000000000717537	0.14227875619839672	0.2371447599402414	0.19902926335991963	-0.9499670168592795	-0.9714743243302361	-0.9354072955626136	0.053426041931964104	-8.907623016427702e-16	0.06290683258872706
10.6	1.000000000000006	1.0000000000000093	1.000000000071802	0.24286038076855276	0.33953803605031496	0.29773426254730667	-0.9287626803816276	-0.9405923251202394	-0.9082655448301138	0.053958708883063776	-7.101368907832399e-16	0.06343880819972347
10.7	1.0000000000000027	1.0000000000000093	1.00000000007183	0.3406068458888415	0.43804764864636453	0.39298108235520535	-0.8970078595616965	-0.8989517548319231	-0.8708113366533311	0.054491451066661416	-7.563695145161464e-16	0.06397040021999356
10.8	1.000000000000012	1.000000000000009	1.0000000000718454	0.4344082128984774	0.5315468368132648	0.48368873116752353	-0.8550714249021378	-0.8470289016756247	-0.8234781815441968	0.05502428231977088	-6.857341327484213e-16	0.0645016089259315
10.9	1.0000000000000064	1.000000000000009	1.000000000071854	0.5232002255086663	0.618966149275693	0.5688286337185698	-0.8034378174705279	-0.7854176634446306	-0.7668116558251704	0.055557205516262635	-6.908130274640604e-16	0.06503243459372164
11.0	1.0000000000000102	1.0000000000000089	1.000000000071863	0.6059763849048029	0.6993056768683	0.6474362938934527	-0.7427014520823451	-0.7148227544641899	-0.7014631144520367	0.05609021310315639	-6.776369702451649e-16	0.0655628774993403
11.1	1.0000000000000115	1.000000000000009	1.0000000000718787	0.6817993588112609	0.7716464895776037	0.7186222201684231	-0.6735598733743088	-0.6360516450120728	-0.6281822050823545	0.05662328822345173	-7.726631916728934e-16	0.0660929379185588
11.2	1.0000000000000075	1.000000000000009	1.000000000071908	0.749811595205709	0.8351611473377957	0.7815819899402793	-0.5968057436160661	-0.5500053254082359	-0.5478082694120792	0.0571564063017859	-7.381808783564296e-16	0.06662261612694619
11.3	1.0000000000000073	1.0000000000000093	1.0000000000719573	0.809245020520585	0.8891231643571268	0.8356053388789683	-0.5133177543328333	-0.4576680004146808	-0.4612607303987565	0.05768953694626107	-7.950696966490877e-16	0.06715191239987182
11.4	1.0000000000000098	1.0000000000000093	1.0000000000720326	0.8594297126798912	0.9329153187211424	0.8800841726106755	-0.42405056597810886	-0.36009583182179683	-0.36952857545460677	0.05822264601016375	-7.722365680134278e-16	0.06768082701250866
11.5	1.00000000000001	1.0000000000000095	1.0000000000721398	0.899801451068012	0.9660367122268536	0.9145194103719749	-0.33002389086593437	-0.2584048579843918	-0.273659055897199	0.05875569765989949	-8.947083215830482e-16	0.06820936023983537
11.6	1.0000000000000078	1.0000000000000095	1.0000000000722846	0.929908058380414	0.9881084996968893	0.9385265836278875	-0.23231084422316006	-0.15375822848473916	-0.17474573177409097	0.05928865630909372	-8.572189498326804e-16	0.0687375123566394
11.7	1.0000000000000118	1.0000000000000095	1.0000000000724718	0.9494144631153341	0.9988782222412707	0.9518401268653157	-0.13202569644559653	-0.04735289993359462	-0.07391599853132814	0.059821488301331924	-9.473384750641756e-16	0.0692652836375195
11.8	1.0000000000000084	1.0000000000000098	1.0000000000727063	0.9581064260745521	0.9982226949026124	0.954316312695949	-0.030311166345214833	0.059594054916313276	0.027681762208518115	0.06035416325287883	-8.532230105597389e-16	0.0697926743568882
11.9	1.0000000000000058	1.0000000000000098	1.000000000072992	0.9558928894819938	0.9861494156556246	0.9459347988590745	0.07167459971582821	0.1658593681468507	0.12889126131985124	0.06088665499960732	-7.259964342813408e-16	0.07031968478897416
12.0	1.000000000000006	1.0000000000000098	1.0000000000733325	0.9428069230287981	0.9627964796446737	0.9267987705285871	0.17277121445132548	0.27022756851184887	0.22856146135576244	0.06141894212561575	-6.810827417029637e-16	0.07084631520782474
12.1	0.9999999999999986	1.00000000000001	1.0000000000737304	0.9190052571323184	0.9284309996403524	0.8971336773197266	0.27182925191636703	0.37150488409551036	0.3255596664863605	0.06195100808323448	-6.334158645785532e-16	0.07137256588730717
12.2	0.9999999999999954	1.00000000000001	1.0000000000741878	0.8847664097740734	0.8834460507820096	0.8572845803776256	0.36772331523092294	0.4685328967721197	0.41878439433793824	0.062482840942443066	-6.986109618949016e-16	0.07189843710111136
12.3	0.9999999999999959	1.00000000000001	1.0000000000747065	0.8404874292736118	0.828356174552519	0.807712140729778	0.45936482122776023	0.5602017922862437	0.5071778834657006	0.06301443283013164	-5.277490774337979e-16	0.07242392912275082
12.4	0.9999999999999941	1.00000000000001	1.0000000000752869	0.7866792910809897	0.7637914934111881	0.7489872955184577	0.5457143568251468	0.6454630543979334	0.589738094443278	0.0635457791362281	-5.376534088748973e-16	0.07294904222556406
12.5	0.9999999999999915	1.0000000000000102	1.0000000000759293	0.723961001950997	0.6904905034021133	0.6817846836215803	0.6257934669067069	0.7233414578962682	0.6655300684152128	0.06407687757242829	-6.11984700609942e-16	0.07347377668271596
12.6	0.9999999999999901	1.0000000000000102	1.0000000000766331	0.6530524795239866	0.6092916271767045	0.6068748963525474	0.6986957400628433	0.7929462233041823	0.7336965143661652	0.06460772717126055	-6.384164540963435e-16	0.07399813276719859
12.7	0.9999999999999929	1.0000000000000104	1.000000000077397	0.5747662892155354	0.5211236240475997	0.5251156422403555	0.7635970666341682	0.8534812056861584	0.7934675052273479	0.06513832730861219	-7.809122670646291e-16	0.07452211075183114
12.8	0.9999999999999893	1.0000000000000104	1.0000000000782188	0.48999833325229825	0.4269949667645384	0.4374419271799823	0.8197649530046065	0.9042540010183826	0.8441691731647837	0.06566867682250141	-4.930063059183821e-16	0.07504571090926121
12.9	0.9999999999999865	1.0000000000000107	1.0000000000790958	0.39971759853851346	0.3279823065214978	0.3448553623706473	0.8665667869105225	0.9446838659619633	0.8852313058580468	0.06619877328638793	-6.352156280175577e-16	0.07556893351196388
13.0	0.9999999999999881	1.0000000000000109	1.000000000080025	0.30495508066275606	0.2252181581332698	0.24841272230029965	0.9034769605398938	0.9743083604522029	0.9161937581509431	0.06672861247786721	-5.191859004421375e-16	0.07609177883224186
13.1	0.9999999999999925	1.0000000000000109	1.000000000081002	0.2067920106374154	0.11987794623942556	0.14921388347757394	0.9300827712530126	0.992788637125456	0.9367116069932592	0.0672581880649631	-4.798366270137599e-16	0.07661424714222463
13.2	0.9999999999999964	1.000000000000011	1.0000000000820228	0.10634751880024054	0.01316656070223379	0.04838928156242577	0.9460890337161962	0.9999133170826744	0.9465589919405546	0.06778749151372955	-3.5365451050881796e-16	0.07713633871386802
13.3	0.9999999999999956	1.000000000000011	1.0000000000830822	0.004765876609347689	-0.0936954250210204	-0.05291297007423234	0.9513213519419075	0.9956009076583513	0.945631598473228	0.06831651220400618	-2.7107002231843023e-16	0.0776580538189529
13.4	1.0000000000000033	1.0000000000000113	1.000000000084175	-0.09679653823971265	-0.19948571489594505	-0.1535401535834183	0.9457280150056361	0.9799007345402169	0.9339477568656736	0.06884523772576605	-1.9939048380245223e-16	0.07817939272908385
13.5	1.0000000000000067	1.0000000000000113	1.0000000000852949	-0.1971844049061961	-0.302994271031927	-0.25234806280925126	0.929380495887666	0.9529923775780339	0.9116481451049743	0.06937365431762492	-1.6246709863258672e-16	0.07870035571568758
13.6	1.000000000000016	1.0000000000000115	1.0000000000864364	-0.2952566008876978	-0.4030371541933777	-0.34821401316320616	0.9024725487879167	0.9151836167347548	0.8789941002466465	0.06990174740219018	-7.304107748917348e-17	0.07922094305001141
13.7	1.0000000000000215	1.0000000000000115	1.000000000087593	-0.3898991724322428	-0.49847006579245273	-0.44004959728321036	0.8653179162036941	0.8669069116744144	0.8363645584216234	0.07042950216965178	-2.2756389260930204e-16	0.07974115500312104
13.8	1.000000000000026	1.0000000000000118	1.0000000000887581	-0.4800379864708781	-0.5882014364688362	-0.5268130415579996	0.8183466728619209	0.8087144552535219	0.7842516592939829	0.07095690416230555	-1.2309483639996111e-16	0.08026099184589852
13.9	1.0000000000000273	1.0000000000000118	1.000000000089925	-0.5646509203923149	-0.6712049115483565	-0.6075210232421924	0.7621002490801562	0.7412718574945132	0.7232550659357232	0.0714839398165113	-1.8718829619338035e-16	0.08078045384904012
14.0	1.0000000000000233	1.000000000000012	1.0000000000910874	-0.642779451341956	-0.746531090570749	-0.6812598141249382	0.6972251911179286	0.6653505322844877	0.6540750656609846	0.07201059692600394	-1.6503739246310667e-16	0.08129954128305429
14.1	1.000000000000028	1.000000000000012	1.0000000000922387	-0.7135395136577298	-0.8133183866088962	-0.7471956244726315	0.6244657304025802	0.5818188738807851	0.5775045311820862	0.0725368649994273	-1.3452198152654791e-16	0.08181825441825871
14.2	1.0000000000000266	1.0000000000000122	1.000000000093372	-0.7761315014742793	-0.8708028811697749	-0.8045840301547332	0.5446552470083255	0.4916323241472451	0.49441983435695613	0.07306273549502122	-1.4437731174062975e-16	0.08233659352477815
14.3	1.0000000000000273	1.0000000000000124	1.0000000000944818	-0.829849303338891	-0.9183270619559554	-0.8527783763756157	0.4587067252820092	0.3958224441329041	0.4057708166457893	0.07358820192603346	-9.282102342606105e-17	0.08285455887254194
14.4	1.0000000000000282	1.0000000000000127	1.0000000000955616	-0.8740882667741374	-0.9553473435444312	-0.8912370631540393	0.36760231090117745	0.29548511499329655	0.3125699310500783	0.07411325984039248	-1.3414659663918908e-16	0.0833721507312815
14.5	1.0000000000000255	1.0000000000000124	1.0000000000966056	-0.9083520029667257	-0.9814402849606461	-0.91952963048112	0.2723820887919582	0.19176800321317636	0.21588067964915433	0.07463790668676078	-8.761764028945111e-17	0.08388936937052807
14.6	1.00000000000003	1.0000000000000127	1.0000000000976093	-0.9322579550193604	-0.9963074330306039	-0.9373415748013108	0.1741322101103745	0.08585743350445496	0.1168054787727499	0.07516214158638321	-3.731810220974671e-18	0.08440621505961024
14.7	1.0000000000000282	1.0000000000000127	1.0000000000985674	-0.9455416673212302	-0.999778736112407	-0.9444778429421948	0.07397250380305208	-0.02103518047178873	0.01647309026372035	0.07568596503484872	-2.0450437428217449e-16	0.08492268806765142
14.8	1.0000000000000304	1.0000000000000129	1.0000000000994755	-0.9480597084114206	-0.9918144891606899	-0.940864964702621	-0.026956285971057717	-0.1276871923527281	-0.08397423787893231	0.0762093785610197	-1.3324996117995955e-17	0.0854387886635684
14.9	1.0000000000000362	1.000000000000013	1.0000000001003306	-0.9397912150597525	-0.9725057878761368	-0.9265518008227734	-0.12750549112127066	-0.23287870780175984	-0.18339377498409407	0.07673238437037123	-3.4391621296472966e-16	0.08595451711606882
15.0	1.0000000000000346	1.000000000000013	1.000000000101129	-0.9208380409955497	-0.9420734867454916	-0.9017088988274259	-0.22653159167358286	-0.33540653775857554	-0.2806553072932471	0.07725498499889939	-1.7104266628636903e-16	0.08646987369364952
15.1	1.0000000000000384	1.0000000000000133	1.0000000001018687	-0.8914235095984431	-0.9008656728900791	-0.8666264650753225	-0.3229092198388549	-0.4340979606129334	-0.37465398577071485	0.07777718300033579	-2.273641526271224e-16	0.086984858664595
15.2	1.0000000000000315	1.0000000000000133	1.0000000001025477	-0.8518897857452423	-0.849353684617161	-0.8217109770830737	-0.415543948231606	-0.5278241358892707	-0.4643228760976134	0.07829898068459774	-3.8330342344908e-16	0.08749947229697591
15.3	1.0000000000000289	1.0000000000000135	1.000000000103165	-0.8026938977028295	-0.7881267202142618	-0.767480475642269	-0.5033847169305347	-0.615513016015351	-0.5486450683009756	0.07882037992028804	-4.236975359615484e-16	0.08801371485864797
15.4	1.0000000000000286	1.0000000000000138	1.0000000001037201	-0.7444024552904385	-0.7178850986515094	-0.7045585912380851	-0.5854357582830969	-0.6961616084890891	-0.62666520858186	0.0793413820078239	-5.157410031454922e-16	0.08852758661725132
15.5	1.0000000000000244	1.0000000000000138	1.0000000001042133	-0.6776851253312905	-0.6394322492766213	-0.6336673736363958	-0.6607678841697707	-0.7688474481878989	-0.697500322578329	0.07986198762423043	-4.257474881972394e-16	0.08904108784020918
15.6	1.0000000000000198	1.0000000000000138	1.0000000001046458	-0.603306939505782	-0.5536655221250535	-0.5556190070713034	-0.7285290077918225	-0.8327391485993649	-0.7603498074539519	0.08038219683524311	-3.426200014722683e-16	0.08955421879472839
15.7	1.000000000000016	1.0000000000000135	1.0000000001050195	-0.5221195229459947	-0.46156592395772883	-0.47130650608245733	-0.7879537808444368	-0.8871059112874017	-0.8145044797461336	0.08090200916590314	-2.9516038726683015e-16	0.09006697974779841
15.8	1.000000000000005	1.0000000000000135	1.0000000001053364	-0.4350513441248222	-0.36418689742637333	-0.3816934985785909	-0.8383722370845157	-0.9313258848238652	-0.8593545767314975	0.08142142371739243	-4.783608482753703e-16	0.0905793709661923
15.9	1.000000000000006	1.0000000000000138	1.0000000001055995	-0.34309709765390206	-0.26264227171127635	-0.2878032130100843	-0.8792173446824614	-0.9648932775754753	-0.8943966210437463	0.08194043931584906	-4.3478604303758083e-16	0.09109139271646656
16.0	1.0000000000000195	1.0000000000000138	1.0000000001058127	-0.24730634138790414	-0.1580935224530537	-0.19070679550270075	-0.9100313822295076	-0.9874241429894193	-0.919239071275787	0.08245905467783221	-5.551975965910295e-16	0.09160304526496234
16.1	1.0000000000000202	1.0000000000000138	1.00000000010598	-0.14877151762833005	-0.05173648670034391	-0.09151109033583799	-0.930471066714293	-0.9986607712050714	-0.9336066951638357	0.08297726857744361	-3.052737311746412e-16	0.0921143288778057
16.2	1.0000000000000158	1.0000000000000138	1.000000000106106	-0.04861549513302813	0.05521231517105817	0.008653976842900942	-0.9403113760302617	-0.9984746367602206	-0.9373436165283986	0.08349508000168025	-3.173157294796013e-16	0.09262524382090964
16.3	1.0000000000000133	1.0000000000000138	1.0000000001061962	0.052021226009319056	0.16152959411663745	0.1086482692565629	-0.9394480234669411	-0.9868678686756992	-0.930415002269073	0.08401248828246627	-3.0920249817298633e-16	0.09313579035997545
16.4	1.000000000000017	1.000000000000014	1.000000000106256	0.15199350084723437	0.26599928450217425	0.20733441610153744	-0.9278985570028848	-0.9639732261034712	-0.9129073712046442	0.0845294931970301	-4.22623406155911e-16	0.09364596876049369
16.5	1.0000000000000144	1.000000000000014	1.0000000001062912	0.25016456951241084	0.36742645356080883	0.3035907488147121	-0.9058020718814297	-0.9300525798167164	-0.8850275222404254	0.08504609503121402	-4.554285634853986e-16	0.0941557792877473
16.6	1.0000000000000109	1.000000000000014	1.000000000106308	0.3454189823904797	0.4646509691306607	0.3963240493769014	-0.8734175407332969	-0.8854939169107492	-0.8471000950525747	0.08556229460385138	-3.902472188283193e-16	0.09466522220681257
16.7	1.0000000000000153	1.0000000000000138	1.0000000001063127	0.4366752735616369	0.5565607693403128	0.48448196576880104	-0.8311207812338506	-0.8308069029752473	-0.7995637920255251	0.08607809325314894	-3.691564822774783e-16	0.09517429778256208
16.8	1.000000000000012	1.000000000000014	1.000000000106312	0.5228982385252472	0.642104582462428	0.5670649535866789	-0.7794000967674327	-0.7666170524980214	-0.742966305386949	0.08659349278894807	-3.636598380341544e-16	0.09568300627966722
16.9	1.0000000000000067	1.0000000000000138	1.0000000001063123	0.6031106768274179	0.7203039514447787	0.6431376083170385	-0.7188506406414563	-0.6936585741797191	-0.6779580081820863	0.08710849541701568	-3.855477791220089e-16	0.09619134796260001
17.0	1.0000000000000049	1.0000000000000135	1.0000000001063203	0.6764044663975861	0.7902644255811367	0.7118392597989567	-0.6501675688778836	-0.6127659729953342	-0.6052844817489824	0.08762310364274085	-1.6519538699701232e-16	0.09669932309563643
17.1	1.0000000000000062	1.0000000000000138	1.000000000106342	0.7419508440982098	0.8511857913107842	0.7723937088886105	-0.5741380603437218	-0.5248645050588172	-0.5257779655391946	0.08813732016268096	-1.443372566647652e-16	0.09720693194285865
17.2	1.0000000000000044	1.0000000000000138	1.0000000001063842	0.7990097761115663	0.9023712251259304	0.8241179961851177	-0.49163229581116363	-0.43095959446882054	-0.44034782732549543	0.08865114775253424	-2.1233229911240427e-16	0.0977141747681583
17.3	1.0000000000000053	1.0000000000000138	1.0000000001064526	0.8469383122251629	0.9432352638953466	0.8664301037672166	-0.40359349931527877	-0.33212533318655263	-0.3499701629109825	0.0891645891595257	-1.936221790928947e-16	0.0982210518352385
17.4	1.000000000000007	1.000000000000014	1.0000000001065532	0.8851978297121686	0.9733105014390052	0.8988555030994728	-0.31102715577039464	-0.2294921954850651	-0.25567664427764336	0.08967764700614975	-2.945387256025468e-16	0.09872756340761686
17.5	1.0000000000000069	1.000000000000014	1.000000000106691	0.9133600852029354	0.9922529347577644	0.9210324754549092	-0.21498952809527888	-0.1242341074930997	-0.15854274357598366	0.09019032371088719	-3.1493738132711177e-16	0.09923370974862822
17.6	1.000000000000002	1.000000000000014	1.0000000001068712	0.93111200656223	0.9998458987674922	0.9327161452174968	-0.11657560497753905	-0.01755501973309411	-0.0596754673655056	0.09070262142962418	-2.6989976203194664e-16	0.09973949112142716
17.7	1.0000000000000056	1.0000000000000142	1.0000000001070979	0.9382591711691937	0.996002544531819	0.9337811811127558	-0.01690661679040389	0.08932486376225365	0.039799259010052164	0.09121454201978585	-1.879824186535102e-16	0.10024490778899013
17.8	1.0000000000000075	1.0000000000000142	1.0000000001073754	0.9347279319787749	0.9807668326472965	0.9242231356002811	0.08288273801110185	0.1951830422423872	0.138749413149888	0.09172608702730826	-3.2508281893678134e-16	0.10074996001411834
17.9	1.0000000000000115	1.000000000000014	1.0000000001077067	0.9205661681538	0.9543130304185371	0.9041584081752181	0.18165721049640474	0.29880870130133685	0.23604975742217757	0.09223725769502354	-2.2103849664191454e-16	0.1012546480594392
18.0	1.0000000000000198	1.0000000000000142	1.0000000001080946	0.8959426527199805	0.9169437185746937	0.8738228339898475	0.278293915816447	0.3990165622708115	0.33059463430720387	0.09274805498956322	-3.8367874725527e-16	0.10175897218740876
18.1	1.000000000000011	1.0000000000000142	1.0000000001085414	0.8611450454342555	0.8690863303266083	0.8335689148432227	0.3716950978005167	0.4946604395334572	0.4213105297654456	0.09325847964282605	-1.829579287807734e-16	0.1022629326603131
18.2	1.0000000000000058	1.0000000000000142	1.0000000001090477	0.8165765346900415	0.8112882623511826	0.7838617250183522	0.46080059849362276	0.5846463506866374	0.5071682618824023	0.09376853220357573	-2.380058617923856e-16	0.10276652974027031
18.3	0.9999999999999992	1.0000000000000144	1.0000000001096148	0.7627511676342247	0.7442106136239194	0.7252735394973563	0.5445998909962868	0.667945029601623	0.5871946564077237	0.09427821309411309	-1.3302908763106937e-16	0.10326976368923138
18.4	1.0000000000000004	1.0000000000000144	1.0000000001102427	0.7002879225649803	0.6686206237153807	0.658477246584417	0.6221435390387005	0.7436036992528071	0.660483576743003	0.09478752266758425	-9.496959036149648e-17	0.10377263476898116
18.5	1.000000000000002	1.0000000000000144	1.0000000001109306	0.6299035919481969	0.5853828970429333	0.5842386207496174	0.6925539533409545	0.8107569696583721	0.7262061833717818	0.09529646126139474	-5.945206767519723e-17	0.10427514324113964
18.6	0.9999999999999972	1.0000000000000144	1.000000000111677	0.552404557870925	0.4954495134555052	0.5034075444176895	0.7550353229047339	0.8686367362808847	0.7836203065811157	0.0958050292433531	4.0390986645142063e-17	0.10477728936716195
18.7	1.0000000000000033	1.0000000000000147	1.0000000001124796	0.4686775542908894	0.39984913826728075	0.4169082793179883	0.8088826088555686	0.9165809656691093	0.8320788264947684	0.09631322704779789	1.0847117027763727e-16	0.10527907340833852
18.8	1.0000000000000062	1.0000000000000147	1.0000000001133362	0.3796795218987842	0.29967525630065106	0.32572889875115374	0.8534894992002078	0.9540412678501614	0.8710369658070408	0.09682105520003446	1.1176297835509724e-16	0.1057804956257955
18.9	1.0000000000000127	1.0000000000000147	1.000000000114243	0.2864266716560629	0.19607366451838776	0.23091000159258815	0.8883552347576706	0.9805891688583629	0.9000584130432349	0.0973285143285388	1.0113290880556561e-16	0.10628155628049417
19.0	1.0000000000000082	1.0000000000000149	1.0000000001151967	0.18998288198902102	0.09022936630532513	0.13353283693628565	0.913090229428607	0.995921011655113	0.9188202075355477	0.09783560516519899	9.935134799702431e-17	0.10678225563323017
19.1	1.0000000000000109	1.0000000000000149	1.0000000001161922	0.0914475621099172	-0.016646982696184545	0.03470697489379272	0.9274204217386647	0.9998614293826507	0.9271163314390882	0.0983423285349132	1.2794514081841102e-17	0.10728259394463328
19.2	1.0000000000000118	1.000000000000015	1.000000000117225	-0.008056880086514912	-0.12333292216341107	-0.06444233587203294	0.9311903090698244	0.9923653512243555	0.9248599688603828	0.09884868533621123	1.3450566091265644e-16	0.1077825714751653
19.3	1.000000000000009	1.0000000000000153	1.0000000001182894	-0.10739782270461593	-0.22860816969327544	-0.16278697983673138	0.9243646310143578	0.9735185179283932	0.9120844073619446	0.099354676515567	1.627094281721394e-16	0.1082821884851196
19.4	1.0000000000000064	1.0000000000000155	1.0000000001193803	-0.20544532149067168	-0.33126857849115743	-0.25920880966468357	0.9070286836777295	0.943536501098104	0.8889425725681195	0.09986030303773148	2.775155239445065e-16	0.10878144523461936
19.5	1.0	1.0000000000000158	1.0000000001204912	-0.30108496170884524	-0.43013991049930983	-0.3526123585971415	0.8793872623436665	0.9027622374665715	0.8557052021534025	0.1003655658548581	1.6431691210173237e-16	0.10928034198361587
19.6	0.9999999999999986	1.000000000000016	1.000000000121616	-0.39323052408021486	-0.52409126742672	-0.44193728565550044	0.8417622455203012	0.8516621063585363	0.8127576809677048	0.1008704658770417	1.464999648403375e-16	0.10977887899188614
19.7	0.9999999999999902	1.000000000000016	1.0000000001227485	-0.48083632083574723	-0.6120480260552166	-0.5261704122812167	0.7945888488318762	0.7908205952059656	0.7605955742677047	0.10137500394610927	1.0589814733592792e-16	0.11027705651903148
19.8	0.9999999999999944	1.000000000000016	1.000000000123882	-0.5629090617906953	-0.6930041298667406	-0.6043572137835127	0.7384105923316868	0.7209336141335391	0.6998189108065287	0.1018791808147476	1.979726642227117e-16	0.11077487482447487
19.9	0.9999999999999877	1.000000000000016	1.0000000001250102	-0.6385191157954699	-0.7660335963991574	-0.6756126352665577	0.6738730394159285	0.6428005360823665	0.6311252817177417	0.10238299713183728	1.487436612085009e-16	0.11127233416745899
20.0	0.9999999999999837	1.0000000000000162	1.0000000001261264	-0.706811039893281	-0.8303011087085396	-0.7391311094863691	0.6017163794503124	0.5573150535176444	0.5553018345530457	0.10288645343475922	2.387563321637106e-16	0.11176943480704386
20.1	0.9999999999999835	1.0000000000000162	1.0000000001272247	-0.7670132569375461	-0.8850715697919227	-0.7941956632546952	0.5227669393223354	0.46545495630196754	0.4732162543440628	0.10338955014861374	1.4286542586374412e-16	0.11226617700210396
20.2	0.9999999999999787	1.0000000000000167	1.0000000001282987	-0.8184467721948074	-0.9297185106862705	-0.84018600945733	0.4379277212551129	0.3682709476558091	0.38580683501543533	0.10389228759193046	8.387857264789488e-17	0.11276256101132627
20.3	0.9999999999999799	1.0000000000000167	1.000000000129343	-0.8605328304705174	-0.9637312560711356	-0.876585533367879	0.34816807522482685	0.2668746261291169	0.2940717547496515	0.10439466598795454	8.418757299206745e-17	0.11325858709320787
20.4	0.9999999999999838	1.0000000000000169	1.0000000001303515	-0.8927994274182295	-0.9867207654142712	-0.9029870945819738	0.25451262409025643	0.1624257710472066	0.19905767787749476	0.10489668548017728	2.7697282062345943e-17	0.11375425550605327
20.5	0.9999999999999816	1.0000000000000169	1.0000000001313198	-0.9148866017895292	-0.9984240828487003	-0.9190975794267681	0.15802956795815568	0.05611907686105019	0.10184781344066612	0.10539834615084952	2.0027952831955912e-16	0.11424956650797242
20.6	0.9999999999999862	1.0000000000000169	1.000000000132243	-0.9265504493026897	-0.9987073448831869	-0.9247411529616686	0.059818501278417445	-0.050829511864466985	0.003549566659829908	0.10589964804086661	1.8600544672548706e-16	0.11474452035687831
20.7	0.9999999999999885	1.0000000000000169	1.000000000133117	-0.9276658133931732	-0.9875673115436738	-0.9198611745159146	-0.03900211839058928	-0.1571967085228096	-0.09471807592610898	0.10640059116952531	7.532879979454435e-17	0.11523911731048507
20.8	0.999999999999988	1.000000000000017	1.0000000001339384	-0.9182276231928339	-0.9651314034323679	-0.9045207559377186	-0.13730770714412754	-0.26176587651692274	-0.1918372839556836	0.1069011755529336	1.022411876357123e-16	0.11573335762630603
20.9	0.9999999999999937	1.0000000000000169	1.0000000001347042	-0.8983508644945741	-0.9316562442805879	-0.8789019571846683	-0.2339803519835126	-0.36334094524701516	-0.2867040983904101	0.1074014012198684	4.89434572632169e-16	0.11622724156165169
21.0	0.9999999999999916	1.000000000000017	1.0000000001354121	-0.8682691850204204	-0.887524725665773	-0.8433036293900223	-0.3279215229384868	-0.4607600908628038	-0.3782409796840492	0.10790126822437258	3.013258884362347e-16	0.11672076937362877
21.1	0.9999999999999888	1.000000000000017	1.0000000001360605	-0.8283321508452989	-0.8332416274666569	-0.7981379309179725	-0.4180645555128779	-0.5529090252986674	-0.4654090463533244	0.10840077665445579	5.815755140455064e-17	0.11721394131913829
21.2	0.9999999999999878	1.0000000000000173	1.0000000001366482	-0.7790011861608473	-0.7694278441501927	-0.7439255569980529	-0.5033867616240802	-0.6387337415906506	-0.547219864952695	0.10889992663686911	3.088641328662e-16	0.11770675765487484
21.3	0.9999999999999895	1.0000000000000175	1.0000000001371754	-0.7208442435180507	-0.6968132829304325	-0.6812897381333666	-0.5829210315355913	-0.717252569693353	-0.6227466576591966	0.1093987183379967	1.9331795932231925e-16	0.11819921863732553
21.4	0.999999999999984	1.0000000000000173	1.000000000137642	-0.6545292660948854	-0.6162285150307849	-0.6109490764433673	-0.6557667951714035	-0.7875674049012941	-0.6911348003950039	0.10989715196121236	2.919892093103133e-16	0.11869132452276931
21.5	0.9999999999999805	1.0000000000000173	1.0000000001380493	-0.5808165172323148	-0.5285952755431955	-0.5337093022711692	-0.7211002185836938	-0.8488739804431624	-0.7516114925776877	0.11039522774150158	2.0739582342013746e-16	0.1191830755672771
21.6	0.9999999999999817	1.0000000000000173	1.0000000001383993	-0.500549865312995	-0.4349159205476271	-0.45045404560854047	-0.7781835201355568	-0.9004710667501845	-0.8034944890972283	0.1108929459378115	3.6254608431336443e-16	0.1196744720267111
21.7	0.999999999999982	1.0000000000000173	1.000000000138694	-0.4146471238769375	-0.33626196208215875	-0.36213472803048175	-0.8263733010577523	-0.94176849217664	-0.8461997958655636	0.11139030682420434	2.9986641874446854e-16	0.12016551415672541
21.8	0.999999999999982	1.0000000000000175	1.0000000001389364	-0.3240895575436457	-0.2337618121016431	-0.2697596907596994	-0.8651277963266002	-0.9722938934308708	-0.8792482421456821	0.1118873106805499	2.991673295775442e-16	0.12065620221276628
21.9	0.9999999999999793	1.0000000000000175	1.0000000001391307	-0.22991067371960602	-0.12858787561051468	-0.17438268308725838	-0.8940129641601647	-0.99169811850481	-0.9022708557072181	0.11238395778352028	2.801262112183788e-16	0.12114653645007331
22.0	0.99999999999998	1.0000000000000178	1.0000000001392804	-0.13318442810799994	-0.021943140599539744	-0.07709084256232585	-0.9127073457001018	-0.9997592203028861	-0.9150129805274873	0.1128802483986438	2.3741686043226353e-16	0.12163651712367961
22.1	0.9999999999999776	1.0000000000000178	1.0000000001393905	-0.03501297861339757	0.08495258182810535	0.021007695949555445	-0.9210056404860925	-0.9963849952908488	-0.9173370911047014	0.11337618277382559	2.6841455050277643e-16	0.12212614448841383
22.2	0.9999999999999757	1.0000000000000178	1.000000000139466	0.06348587272583181	0.19087660975487555	0.11879642111738446	-0.9188209579774886	-0.9816140381272523	-0.9092242723100873	0.11387176113488218	3.929223418996668e-16	0.12261541879890117
22.3	0.9999999999999662	1.0000000000000178	1.0000000001395126	0.161191406696645	0.29461737558350565	0.2151631521691583	-0.906185720466151	-0.9556153002146278	-0.8907743489083492	0.11436698368312923	4.261922801306003e-16	0.12310434030956513
22.4	0.9999999999999689	1.0000000000000178	1.000000000139536	0.25699273786333454	0.3949882840451645	0.3090126874777331	-0.8832512080837063	-0.9186861572196798	-0.8622046642481995	0.1148618505950885	3.270820688347515e-16	0.12359290927462997
22.5	0.9999999999999737	1.0000000000000178	1.000000000139542	0.3498014444455573	0.490841284572097	0.39927925086515625	-0.8502857520598115	-0.8712490076663615	-0.8238475229915277	0.11535636202411281	4.699155646086005e-16	0.12408112594812185
22.6	0.9999999999999709	1.0000000000000178	1.000000000139537	0.43856393353758366	0.5810800027928585	0.48493859418747853	-0.8076715977607272	-0.8138464415073997	-0.776146327936389	0.11585051810379215	3.2774490511615847e-16	0.12456899058387166
22.7	0.9999999999999718	1.0000000000000173	1.0000000001395275	0.5222734011982916	0.6646722809510374	0.5650196187742036	-0.7559004741536224	-0.7471350339365376	-0.7196504558227499	0.11634431895257881	5.31705574467202e-16	0.1250565034355176
22.8	0.9999999999999714	1.0000000000000173	1.00000000013952	0.5999812516515164	0.7406619838091397	0.6386153838690781	-0.6955679210310561	-0.6718778354283726	-0.6550089313223216	0.11683776467929347	6.170287875829361e-16	0.1255436647565071
22.9	0.9999999999999756	1.0000000000000173	1.0000000001395206	0.6708078460873403	0.8081799350007578	0.7048933772873669	-0.6273664394238103	-0.5889356439053225	-0.5829629720424341	0.11733085538901578	5.749552527042244e-16	0.12603047480009982
23.0	0.9999999999999755	1.0000000000000173	1.0000000001395357	0.7339524592746445	0.866453858740136	0.7631049319875837	-0.5520775439701523	-0.4992571588613771	-0.5043374901641897	0.11782359118891432	7.453872672898557e-16	0.1265169338193701
23.1	0.9999999999999748	1.0000000000000175	1.0000000001395715	0.788702331294789	0.9148172131750619	0.812593682055361	-0.4705628084433953	-0.40386813006056715	-0.42003164814221117	0.11831597219359564	5.978608833968639e-16	0.1270030420672095
23.2	0.999999999999978	1.0000000000000178	1.0000000001396339	0.834440712081154	0.9527168143464726	0.8528029626013074	-0.3837540070272064	-0.3038596249282135	-0.3310085765835514	0.11880799852965838	3.2261560370592724e-16	0.12748879979632977
23.3	0.999999999999976	1.0000000000000178	1.000000000139728	0.87065380798067	0.9797191635513138	0.883282070157255	-0.292642464140379	-0.20037554883348377	-0.23828437187596807	0.11929967033917586	4.4034345291861465e-16	0.12797420725926514
23.4	0.9999999999999745	1.0000000000000178	1.0000000001398597	0.8969365521091415	0.9955154057357609	0.903691313178048	-0.1982677345344986	-0.09459956100727475	-0.1429164992441406	0.11979098778196338	6.279176722315392e-16	0.1284592647083753
23.5	0.9999999999999807	1.0000000000000178	1.000000000140033	0.9129971337085785	0.9999248622043014	0.9138057960701116	-0.10170574291861895	0.012258464247789973	-0.04599173358526297	0.12028195103659886	5.666490100960407e-16	0.12894397239584737
23.6	0.9999999999999846	1.000000000000018	1.0000000001402527	0.9186602358787519	0.9928970972372656	0.913517894615783	-0.004056518419750329	0.11897627619747397	0.05138622440209605	0.12077256030025531	5.129804310270842e-16	0.12942833057369854
23.7	0.999999999999986	1.000000000000018	1.0000000001405225	0.9138689457846105	0.9745124949786658	0.9028383955789531	0.09356833630061906	0.22433322787866633	0.1481093156875414	0.12126281578742398	7.344782800868277e-16	0.12991233949377845
23.8	0.9999999999999944	1.000000000000018	1.0000000001408453	0.8986853165686269	0.9449813399958575	0.8818962884929449	0.19005829853636777	0.3271242379580569	0.24307773088184398	0.12175271772775714	6.960127131862853e-16	0.1303959994077709
23.9	0.9999999999999905	1.0000000000000182	1.0000000001412241	0.8732895755495935	0.9046414120276525	0.8509372129724432	0.28431655760368385	0.42617357454987875	0.33521241526099077	0.12224226636325006	5.977337043458573e-16	0.13087931056719587
24.0	0.9999999999999906	1.0000000000000182	1.0000000001416602	0.8379779886926189	0.8539541224323505	0.8103205801830897	0.37527248180356965	0.5203483033322969	0.4234673286636005	0.12273146194509729	5.431239084827069e-16	0.1313622732234113
24.1	0.9999999999999909	1.0000000000000184	1.0000000001421552	0.7931594066137778	0.7934992365273105	0.7605154021711293	0.46189377858017633	0.6085712461417985	0.5068413209751411	0.12322030473033205	7.082780557182598e-16	0.13184488762761457
24.2	0.9999999999999878	1.0000000000000184	1.0000000001427096	0.7393505323624557	0.7239682421863651	0.7020948774300239	0.543198209767824	0.6898333018241368	0.5843894883858967	0.12370879497866077	6.026770204293099e-16	0.13232715403084344
24.3	0.9999999999999852	1.0000000000000187	1.0000000001433234	0.6771699657364602	0.6461564405456022	0.6357297951945521	0.6182647289801085	0.7632049884149369	0.6552338816134804	0.12419693294961265	6.604930810976729e-16	0.1328090726839772
24.4	0.9999999999999826	1.0000000000000189	1.0000000001439957	0.6073310927625907	0.5609538492846547	0.562180834345452	0.6862439148643343	0.8278470746295691	0.7185734447454999	0.12468471890018099	7.049923787133311e-16	0.13329064383773737
24.5	0.9999999999999868	1.0000000000000189	1.0000000001447251	0.5306339020629632	0.4693350225325082	0.48228984532733826	0.7463675820452307	0.8830201790584497	0.7736930721977477	0.12517215308308766	7.835360058425462e-16	0.13377186774268826
24.6	0.9999999999999836	1.000000000000019	1.0000000001455094	0.4479558219756525	0.37234790383856287	0.3969702149876026	0.7979574610217991	0.9280932272713959	0.819971681396492	0.1256592357457356	5.810051418912274e-16	0.134252744649237
24.7	0.9999999999999809	1.000000000000019	1.000000000146346	0.3602416833698485	0.27110183970957114	0.30719642460418284	0.8404328489506558	0.9625506700979917	0.8568892100641022	0.1261459671298307	6.029770820939848e-16	0.13473327480763336
24.8	0.9999999999999745	1.0000000000000193	1.0000000001472316	0.26849292296573374	0.1667548908145828	0.21399292046841006	0.8733171450269364	0.98599838052069	0.8840324592863074	0.12663234747161095	5.649519177775799e-16	0.13521345846796967
24.9	0.9999999999999788	1.0000000000000193	1.0000000001481621	0.1737561505260375	0.06050058599336281	0.11842242412304095	0.8962431969243562	0.9981681617315122	0.901099716726234	0.12711837700266762	6.13845846220289e-16	0.13569329588018014
25.0	0.9999999999999848	1.0000000000000195	1.0000000001491334	0.07711121043356174	-0.04644572942299616	0.02157381563805102	0.9089573983340697	0.9989208147888263	0.9079041082742982	0.1276040559511002	5.558690847457147e-16	0.1361727872940396
25.1	0.9999999999999847	1.0000000000000198	1.0000000001501403	-0.020341126173721833	-0.15286079483025275	-0.07545027193259897	0.9113224918922838	0.988247730786097	0.9043756409251783	0.12808938454303576	6.121114731994243e-16	0.13665193295916303
25.2	0.9999999999999857	1.00000000000002	1.0000000001511777	-0.11749169843404285	-0.2575274261047309	-0.17154600558428648	0.9033190465464028	0.9662709893212561	0.8905619145880128	0.128574363004252	6.015021192195969e-16	0.13713073312500376
25.3	0.9999999999999867	1.00000000000002	1.0000000001522402	-0.2132355791780967	-0.35924843785375704	-0.265620909980467	0.8850455935110448	0.9332419621403882	0.8666274956937543	0.12905899156176012	7.741034908123205e-16	0.13760918804085212
25.4	0.9999999999999812	1.00000000000002	1.0000000001533214	-0.3064846410690668	-0.45686033691899547	-0.35660628680319206	0.8567174202358938	0.8895384379273716	0.8328519606915936	0.1295432704452924	8.377569555460857e-16	0.13808729795583372
25.5	0.9999999999999858	1.0000000000000202	1.0000000001544156	-0.39617992256057244	-0.5492466305052824	-0.4434693546578044	0.8186640370736903	0.835660301126361	0.7896266326513339	0.13002719988855338	9.19521851973324e-16	0.1385650631189074
25.6	0.9999999999999801	1.0000000000000202	1.0000000001555165	-0.4813036531470246	-0.6353505967155052	-0.5252249716350182	0.7713253464249579	0.7722238142230904	0.7374500490385176	0.1305107801300761	7.604456530877407e-16	0.13904248377886358
25.7	0.9999999999999835	1.0000000000000204	1.0000000001566176	-0.5608908013581331	-0.7141873714211165	-0.6009468074806875	0.7152465588745063	0.6999545688847261	0.6769222131352762	0.13099401141384862	8.421907232030358e-16	0.13951956018432143
25.8	0.9999999999999817	1.0000000000000207	1.0000000001577125	-0.6340400144769947	-0.7848552132176803	-0.6697778386806802	0.6510719150565374	0.6196791865837001	0.6087376953787376	0.13147689398940468	8.186891328098434e-16	0.1399962925837274
25.9	0.9999999999999869	1.0000000000000207	1.0000000001587952	-0.6999238259752327	-0.8465458176159774	-0.7309400475620049	0.5795372855280179	0.5323158636344621	0.5336776639238257	0.13195942811170333	6.957798410096779e-16	0.1404726812253523
26.0	0.999999999999983	1.0000000000000209	1.0000000001598592	-0.7577980150784129	-0.8985535624941189	-0.7837432156519791	0.5014617336413232	0.4388638687897817	0.45260093586073535	0.13244161404055432	6.608413977616362e-16	0.1409487263572893
26.1	0.9999999999999851	1.000000000000021	1.0000000001608993	-0.8070100126033739	-0.9402835790604386	-0.8275927119198312	0.4177381381422993	0.3403921135239457	0.3664341515919616	0.1329234520399046	5.880144352876349e-16	0.14142442822745127
26.2	0.999999999999981	1.000000000000021	1.0000000001619092	-0.8470062581348292	-0.9712585560108383	-0.8619961880307068	0.3293229828460593	0.23802692573687517	0.27616118477433116	0.13340494237680828	7.454437714034557e-16	0.14189978708356862
26.3	0.9999999999999761	1.000000000000021	1.0000000001628837	-0.8773384256062718	-0.9911241990540823	-0.8865691052388667	0.23722543014043013	0.13293916672452194	0.1828119088462056	0.13388608532038532	7.30650744973232e-16	0.14237480317318701
26.4	0.9999999999999793	1.0000000000000209	1.0000000001638178	-0.8976684472825907	-0.9996532833585523	-0.9010390308920986	0.14249580312953364	0.026330838772681036	0.08745044839186318	0.1343668811407348	9.0780432135179e-16	0.14284947674366505
26.5	0.9999999999999746	1.000000000000021	1.0000000001647074	-0.9077722798613423	-0.9967482525682451	-0.9052486565605461	0.046213607866907376	-0.0805786634423578	-0.008836950637267048	0.13484733010788108	7.84535191540115e-16	0.143323808042172
26.6	0.9999999999999718	1.000000000000021	1.0000000001655485	-0.9075423707593624	-0.982442334660264	-0.8991575043800933	-0.05052476773557993	-0.18656650038872694	-0.10495429358589277	0.1353274324908109	9.049481853041236e-16	0.14379779731568634
26.7	0.9999999999999711	1.0000000000000209	1.0000000001663376	-0.8969887974678081	-0.9568991618805278	-0.8828423031469006	-0.1466185381573703	-0.2904203746164347	-0.1998083117209268	0.13580718855678106	1.0320909142005043e-15	0.1442714448109931
26.8	0.9999999999999749	1.000000000000021	1.000000000167072	-0.8762390679729974	-0.9204108991049105	-0.8564960308453845	-0.2409750455294484	-0.3909523971136348	-0.2923208968404704	0.1362865985706946	1.0675339105054438e-15	0.14474475077468285
26.9	0.9999999999999791	1.000000000000021	1.0000000001677494	-0.8455365854801932	-0.8733949020337637	-0.820425635464443	-0.3325221833933192	-0.48701267447720425	-0.3814413544435871	0.13676566279479008	1.127500941256783e-15	0.14521771545314985
27.0	0.9999999999999831	1.000000000000021	1.0000000001683682	-0.8052377958695198	-0.8163889434436652	-0.7750484609834124	-0.4202205777044141	-0.5775024614864797	-0.46615833620484576	0.1372443814885365	1.1847282033839713e-15	0.1456903390925909
27.1	0.9999999999999752	1.0000000000000213	1.000000000168928	-0.7558080512845584	-0.7500450620989131	-0.7208874201192913	-0.503075386689088	-0.6613867286399422	-0.5455113162462697	0.13772275490866517	1.1330010897968349e-15	0.14616262193900423
27.2	0.9999999999999779	1.0000000000000215	1.0000000001694282	-0.6978162378348436	-0.6751221046794096	-0.658564969653067	-0.5801475856001289	-0.737706000906358	-0.6186014809867474	0.13820078330949404	9.070314107659343e-16	0.1466345642381888
27.3	0.9999999999999808	1.0000000000000215	1.0000000001698695	-0.631928229417761	-0.5924770460309706	-0.5887959577340399	-0.6505646083718464	-0.8055873322777751	-0.6846019091139094	0.13867846694324906	8.971605351032716e-16	0.1471061662357438
27.4	0.9999999999999738	1.0000000000000215	1.0000000001702527	-0.558899242974042	-0.5030551870177379	-0.5123794253428412	-0.7135302255841385	-0.8642542905965558	-0.7427669263878843	0.1391558060605855	7.548190407825716e-16	0.14757742817706773
27.5	0.9999999999999796	1.0000000000000215	1.00000000017058	-0.47956518293382033	-0.4078793420944502	-0.4301894559315638	-0.7683335469191777	-0.9130358384491847	-0.79244052945639	0.13963280091111385	6.790281407408371e-16	0.14804835030735938
27.6	0.9999999999999799	1.0000000000000218	1.0000000001708536	-0.3948330740449709	-0.30803814027199755	-0.3431651780190789	-0.8143570463347247	-0.9513740085464688	-0.8330637835275658	0.14010945174388312	6.083620650439922e-16	0.14851893287161733
27.7	0.9999999999999853	1.0000000000000218	1.0000000001710767	-0.30567069207440234	-0.20467357329075933	-0.2523000350795791	-0.8510835193686108	-0.9788302857985135	-0.8641811104886437	0.1405857588079183	6.801386133866874e-16	0.14898917611464063
27.8	0.9999999999999951	1.0000000000000218	1.0000000001712528	-0.21309551091834872	-0.098967933426728	-0.1586304453148056	-0.8781018942020504	-0.9950906230857821	-0.8854453967406196	0.14106172235257763	6.815222340706461e-16	0.14945908028102947
27.9	0.9999999999999899	1.0000000000000218	1.0000000001713862	-0.11816309234846017	0.00786970966315334	-0.06322398075231823	-0.8951118312052303	-0.9999690333554458	-0.8966218634965899	0.1415373426278981	7.169528180534719e-16	0.1499286456151865
28.0	0.9999999999999856	1.0000000000000218	1.0000000001714813	-0.021955050869671932	0.1146173383775017	0.03283279951335361	-0.9019270595174222	-0.9934097169563344	-0.8975906564104671	0.1420126198847864	6.543479407514503e-16	0.1503978723613179
28.1	0.99999999999999	1.000000000000022	1.0000000001715432	0.07443326909649367	0.22005396470664076	0.12844672328286122	-0.8984774136180578	-0.9754876998798578	-0.88834812600231	0.1424875543751072	6.510905280478286e-16	0.15086676076343436
28.2	0.9999999999999897	1.000000000000022	1.0000000001715774	0.16990526331612316	0.32297359599219405	0.2225304455067409	-0.8848095476602662	-0.9464079756066506	-0.8690067852600704	0.14296214635160154	7.033299541242777e-16	0.1513353110653537
28.3	0.9999999999999971	1.0000000000000222	1.0000000001715894	0.26337554317343104	0.42219902916863755	0.31401481326955427	-0.8610863203957314	-0.906503160374561	-0.839793945855286	0.1434363960678608	5.359080629258923e-16	0.1518035235107021
28.4	0.9999999999999943	1.000000000000022	1.0000000001715856	0.35378227450838784	0.5165953157071602	0.4018610148988267	-0.8275848586477254	-0.8562296886872277	-0.8010490494407734	0.14391030377800715	6.557544881977003e-16	0.15227139834291617
28.5	0.9999999999999989	1.000000000000022	1.0000000001715719	0.4400992395984912	0.6050827432487186	0.4850723751513789	-0.7846933223155828	-0.7961625925793125	-0.7532197253306758	0.14438386973648532	6.72385207678624e-16	0.1527389358052455
28.6	1.000000000000007	1.0000000000000218	1.0000000001715545	0.5213474852724254	0.686649185441312	0.5627056625554164	-0.7329064086483614	-0.7269889243535901	-0.6968566203287896	0.14485709419774515	6.384983198484372e-16	0.15320613614075493
28.7	1.0000000000000095	1.0000000000000218	1.0000000001715397	0.5966064249502978	0.7603616787230464	0.633881780632963	-0.6728196478395432	-0.6494998980211453	-0.6326070604055689	0.14532997741591738	5.299117916113907e-16	0.15367299959232658
28.8	1.0000000000000082	1.0000000000000218	1.0000000001715335	0.6650242687125285	0.8253770936348007	0.6977957218285791	-0.6051225557065765	-0.5645818393315329	-0.5612076171695193	0.14580251964456298	7.930042321317621e-16	0.1541395264026631
28.9	1.0000000000000064	1.0000000000000218	1.0000000001715426	0.7258276632343812	0.8809517786031636	0.7537256714449586	-0.5305907221729136	-0.47320604790717774	-0.4834756644846175	0.1462747211363971	7.460929096655261e-16	0.15460571681428942
29.0	1.000000000000014	1.000000000000022	1.0000000001715725	0.778330432496764	0.9264500658872665	0.8010411586365528	-0.4500769263192145	-0.37641768743974713	-0.4003000220114542	0.14674658214306494	7.091222086334292e-16	0.15507157106955594
29.1	1.0000000000000113	1.000000000000022	1.0000000001716292	0.8219413204919219	0.9613515423978092	0.8392101624269894	-0.3645013797781671	-0.2753238310233255	-0.3126307927666875	0.14721810291503196	6.255154738269942e-16	0.15553708941064087
29.2	1.0000000000000182	1.0000000000000222	1.0000000001717178	0.856170648566797	0.9852570022240601	0.8678050926697387	-0.27484121008954476	-0.17108079836283763	-0.2214685108865817	0.1476892837014764	6.171544626136882e-16	0.15600227207955308
29.3	1.0000000000000173	1.0000000000000222	1.0000000001718434	0.8806358124565794	0.9978930127833455	0.886507578727479	-0.18211930419736866	-0.06488092969575475	-0.1278527235433406	0.14816012475033616	6.855316574616987e-16	0.1564671193181342
29.4	1.0000000000000158	1.0000000000000224	1.0000000001720109	0.8950655573144098	0.9991150423650422	0.8951120122570796	-0.08739263946308616	0.04206105229196366	-0.032850137310286354	0.14863062630831117	7.199199255609148e-16	0.15693163136806118
29.5	1.0000000000000122	1.0000000000000224	1.000000000172224	0.8993029829885391	0.9889091132959722	0.893527804698603	0.008259764693587683	0.14852193656218357	0.06245753586750302	0.1491007886210175	8.00706866492243e-16	0.1573958084708486
29.6	1.0000000000000175	1.0000000000000224	1.0000000001724867	0.8933072462771463	0.9673919618181582	0.8817803347161867	0.10374913719495864	0.25328401491136887	0.15698589462091672	0.1495706119331073	6.818775768128116e-16	0.15785965086785086
29.7	1.0000000000000155	1.0000000000000224	1.0000000001728016	0.8771539417375926	0.9348097028502469	0.8600105757591159	0.1979893477614354	0.355149010215487	0.24966018580479363	0.15004009648843547	7.331736655413669e-16	0.15832315880026446
29.8	1.0000000000000198	1.0000000000000226	1.0000000001731713	0.8510341576722935	0.8915350149051681	0.8284734089328941	0.28990926037819886	0.4529517824206554	0.3394275234824636	0.15050924253031184	6.749782113419379e-16	0.1587863325091291
29.9	1.0000000000000184	1.0000000000000226	1.0000000001735976	0.8152522189867883	0.8380628773631643	0.7875346413217696	0.37846490727261706	0.5455736555093005	0.42526885033436945	0.15097805030160003	7.029840536503643e-16	0.15924917223532972
30.0	1.0000000000000202	1.0000000000000229	1.0000000001740816	0.7702221435444171	0.7750049088576133	0.7376667646158601	0.4626513450458277	0.6319552130069108	0.5062105056086861	0.15144652004495496	5.111926035485469e-16	0.15971167821959809
30.1	1.000000000000023	1.0000000000000229	1.0000000001746239	0.7164628532577193	0.7030823715316378	0.6794435032006488	0.5415140583175029	0.7111084156733455	0.581335268305787	0.15191465200293236	5.684272304161944e-16	0.16017385070251355
30.2	1.0000000000000213	1.0000000000000229	1.000000000175224	0.6545921952924528	0.6231179211833869	0.6135332146016977	0.6141597814873648	0.782127902775564	0.6497927503527553	0.15238244641812532	4.669658817263188e-16	0.16063568992450414
30.3	1.0000000000000175	1.000000000000023	1.0000000001758815	0.5853198422557835	0.53602619766249	0.5406912181871475	0.6797666159296738	0.8442013476769039	0.7108090220088263	0.15284990353323488	5.236439279040035e-16	0.16109719612584747
30.4	1.0000000000000244	1.000000000000023	1.0000000001765945	0.5094391529427451	0.4428033631454917	0.46175114016746405	0.7375933280404462	0.8966187492948436	0.7636953605615034	0.15331702359110624	5.839892500718089e-16	0.16155836954667052
30.5	1.00000000000002	1.0000000000000235	1.0000000001773612	0.42781808698031376	0.3445157079523191	0.37761537405851736	0.7869877229581077	0.938780553150799	0.8078560234248544	0.15378380683472398	5.584526439685913e-16	0.1620192104269504
30.6	1.0000000000000098	1.0000000000000235	1.0000000001781786	0.34138927740365943	0.2422874542313744	0.2892447657645932	0.8273939993690183	0.9702045091227354	0.8427949579208917	0.15425025350720992	6.017246726228801e-16	0.16247971900651384
30.7	1.0000000000000138	1.0000000000000235	1.0000000001790434	0.25113937470291015	0.13728789701568753	0.1976476411795259	0.8583590024684751	0.9905311874610602	0.8681213721841533	0.15471636385175566	6.338659206632278e-16	0.16293989552503696
30.8	1.0000000000000164	1.0000000000000238	1.0000000001799516	0.1580977840842989	0.030718029731770492	0.1038683015982419	0.8795373047416193	0.9995280899751674	0.8835541046395514	0.15518213811153544	7.445898669700728e-16	0.1633997402220447
30.9	1.0000000000000124	1.0000000000000238	1.0000000001808993	0.06332492450413442	-0.07620319286031678	0.008975118194506602	0.8906950576139103	0.9970923093665408	0.8889247432156687	0.15564757652962924	8.445724844253944e-16	0.16385925333691007
31.0	1.0000000000000198	1.000000000000024	1.0000000001818814	-0.03209985661858123	-0.18225279717008622	-0.08595163871326163	0.8917125710438569	0.9832517062907583	0.8841794597134407	0.15611267934893946	6.435797421011284e-16	0.16431843510885225
31.1	1.0000000000000229	1.000000000000024	1.0000000001828926	-0.1270905752850321	-0.28621777924744884	-0.17983209696730806	0.8825855926322804	0.9581645906850591	0.869379539391005	0.156577446812114	7.523914199236592e-16	0.16477728577693632
31.2	1.0000000000000322	1.000000000000024	1.0000000001839273	-0.22056696941831222	-0.3869089792199884	-0.2715990664664797	0.8634252726365582	0.9221179110064801	0.8447006006825802	0.15704187916145085	7.383298282411702e-16	0.16523580558007095
31.3	1.0000000000000326	1.0000000000000242	1.0000000001849798	-0.3114667833506367	-0.48317468299974753	-0.36021016992589955	0.8344568162366806	0.8755239720921992	0.8104305148734042	0.15750597663885427	8.767425602411366e-16	0.16569399475700736
31.4	1.0000000000000386	1.0000000000000242	1.0000000001860443	-0.3987578386061954	-0.5739137956821009	-0.44465968261640343	0.7960168393325145	0.8189157191834653	0.766966050334442	0.15796973948581725	8.320946028637191e-16	0.16615185354633663
31.5	1.0000000000000284	1.0000000000000242	1.0000000001871145	-0.48144975382169286	-0.6580884359583196	-0.5239899466098615	0.7485494588877024	0.752940642054831	0.7148082804116862	0.1584331679433396	7.187452334418194e-16	0.16660938218648852
31.6	1.000000000000028	1.0000000000000244	1.0000000001881841	-0.5586051807368937	-0.7347358074859093	-0.597302229993862	0.6926011632086932	0.6783533689737505	0.6545568081008074	0.1588962622520205	7.885677625881129e-16	0.16706658091572849
31.7	1.0000000000000286	1.0000000000000244	1.0000000001892468	-0.6293504287886145	-0.8029792114310362	-0.6637669079265692	0.628814521393592	0.5960070352014308	0.5869028740593026	0.1593590226520114	8.282295949788218e-16	0.16752344997215632
31.8	1.0000000000000322	1.0000000000000246	1.000000000190297	-0.6928853578886722	-0.8620380742206848	-0.7226328502059595	0.5579208043477624	0.5068435247627234	0.5126214271629375	0.15982144938306497	8.052255781095232e-16	0.16797998959370328
31.9	1.0000000000000286	1.0000000000000249	1.000000000191328	-0.7484924273779441	-0.9112368758063093	-0.7732359091372731	0.48073160209244337	0.41188269710047937	0.4325622485577412	0.16028354268458805	7.343972002589367e-16	0.16843620001813006
32.0	1.0000000000000235	1.000000000000025	1.0000000001923348	-0.795544798828843	-0.9500128763167761	-0.8150064117938726	0.39812953344932056	0.31221072184076903	0.34764023086019424	0.16074530279571972	6.57994547850417e-16	0.16889208148302431
32.1	1.0000000000000238	1.000000000000025	1.0000000001933114	-0.8335134012050726	-0.9779225527225184	-0.8474755721615522	0.311058154439208	0.2089676550968623	0.2588249236955224	0.16120672995536092	7.595681048385403e-16	0.1693476342257982
32.2	1.000000000000032	1.000000000000025	1.0000000001942528	-0.8619728787578494	-0.9946466718878145	-0.8702807510043425	0.22051118077143345	0.10333439941521144	0.1671294650295626	0.16166782440225458	7.502475723021907e-16	0.1698028584836868
32.3	1.000000000000027	1.0000000000000255	1.0000000001951543	-0.8806063548042857	-0.9999939419852093	-0.8831695044498058	0.12752114751975113	-0.003480803483372051	0.07359902465036472	0.16212858637499117	4.736795173133608e-16	0.17025775449374508
32.4	1.0000000000000253	1.0000000000000255	1.0000000001960114	-0.8892089580524196	-0.9939032005069075	-0.8860023761134588	0.03314763539409479	-0.1102561926702279	-0.020701108385969325	0.16258901611212792	4.848376438090747e-16	0.17071232249284626
32.5	1.0000000000000264	1.0000000000000255	1.000000000196821	-0.8876900722523414	-0.976444113846482	-0.8787544019075668	-0.06153480214573988	-0.21577046260915025	-0.11469765857576725	0.16304911385216858	5.455556578424997e-16	0.17116656271768013
32.6	1.0000000000000282	1.0000000000000258	1.0000000001975788	-0.8760742845042568	-0.9478163804490322	-0.8615153113458103	-0.1554488733822748	-0.3188167325478753	-0.2073215788775397	0.16350887983358775	5.15271804466838e-16	0.1716204754047505
32.7	1.0000000000000322	1.0000000000000258	1.0000000001982827	-0.8545010223756186	-0.9083474466442191	-0.8344884239951439	-0.24752680514709646	-0.4182163509177228	-0.29752020869991125	0.163968314294872	5.565672436058122e-16	0.1720740607903744
32.8	1.0000000000000324	1.0000000000000255	1.0000000001989309	-0.8232228849021777	-0.8584887612886661	-0.7979882545706133	-0.3367224824976643	-0.5128323768455537	-0.3842692367045441	0.16442741747449519	6.711213878619313e-16	0.17252731911068012
32.9	1.0000000000000284	1.0000000000000258	1.0000000001995217	-0.7826026874019593	-0.7988106120574301	-0.752436854849099	-0.42202333325274594	-0.60158258457542	-0.466584332481052	0.1648861896108883	6.1406902758323e-16	0.17298025060160596
33.0	1.0000000000000357	1.0000000000000262	1.0000000002000544	-0.7331092546479492	-0.7299956024474566	-0.6983589349270372	-0.5024618223771422	-0.6834518420542762	-0.5435323150158464	0.16534463094248233	5.557316904471989e-16	0.17343285549889964
33.1	1.0000000000000362	1.000000000000026	1.000000000200529	-0.6753120111584273	-0.6528308441035798	-0.6363758202021509	-0.5771264257420068	-0.7575037220944962	-0.6142417312414757	0.16580274170761589	6.120700223120379e-16	0.1738851340381172
33.2	1.0000000000000278	1.000000000000026	1.0000000002009457	-0.6098744310122572	-0.5681989537718783	-0.5671983136628279	-0.6451719588037024	-0.8228912133037704	-0.6779127247551981	0.16626052214453374	6.416744817043503e-16	0.17433708645462265
33.3	1.0000000000000355	1.000000000000026	1.0000000002013059	-0.5375464225248568	-0.47706795785795747	-0.4916185454713156	-0.7058291431722483	-0.8788664082699069	-0.7338260829568716	0.16671797249137704	5.774158673503961e-16	0.17478871298358747
33.4	1.0000000000000384	1.000000000000026	1.0000000002016118	-0.4591557351828223	-0.38048022006264026	-0.4105009032878249	-0.7584133027942122	-0.9247890581862944	-0.7813513602828978	0.16717509298610556	5.252300102300201e-16	0.17524001385999086
33.5	1.0000000000000338	1.0000000000000262	1.0000000002018652	-0.37559848729450074	-0.2795405187416634	-0.32477214717227365	-0.8023320914545015	-0.9601338960695276	-0.8199539857967986	0.16763188386649694	5.037163046942804e-16	0.17569098931861948
33.6	1.0000000000000335	1.0000000000000262	1.00000000020207	-0.2878289227449029	-0.1754034103615039	-0.235410822101329	-0.8370921643915548	-0.9844966448056401	-0.8492012750168045	0.16808834537016532	4.46057467971914e-16	0.17614163959406923
33.7	1.0000000000000386	1.0000000000000262	1.000000000202229	-0.1968485139347213	-0.0692600235891486	-0.14343608904681784	-0.8623047188948454	-0.9975986413044272	-0.8687672783836236	0.16854447773447534	4.992640092627993e-16	0.17659196492074475
33.8	1.0000000000000473	1.0000000000000264	1.0000000002023466	-0.10369453533599321	0.03767556493392235	-0.049896102088452424	-0.8776898416739152	-0.999290023870407	-0.8784364120542932	0.16900028119658514	4.029804854723989e-16	0.1770419655328608
33.9	1.0000000000000464	1.0000000000000264	1.0000000002024276	-0.009428238029284034	0.14418021729854053	0.044143935894108345	-0.8830796144066746	-0.9895514463330113	-0.8781058305989863	0.1694557559934158	4.3569560126989587e-16	0.17749164166444326
34.0	1.0000000000000542	1.0000000000000264	1.0000000002024767	0.08487723996787698	0.24903572467816684	0.13761390284420397	-0.8784199430361878	-0.9684942993296499	-0.8677865155184391	0.1699109023616833	3.669811491041612e-16	0.1779409935493313
34.1	1.0000000000000526	1.0000000000000264	1.0000000002024991	0.1781490898633446	0.35104274129996305	0.2294509343506814	-0.8637710909283327	-0.9363594362105913	-0.8476030681267932	0.17036572053787266	3.950397082441664e-16	0.1783900214211787
34.2	1.0000000000000528	1.0000000000000264	1.0000000002025011	0.26932703568610405	0.4490345026587302	0.31861150911733815	-0.8393069107612385	-0.8935144181388658	-0.8177922100915316	0.17082021075828305	5.282570057098065e-16	0.17883872551345537
34.3	1.0000000000000502	1.0000000000000262	1.000000000202488	0.3573753865013811	0.5418901710636724	0.4040833056659147	-0.8053127848238621	-0.8404493098959586	-0.7787000096209693	0.1712743732590274	5.848981022319064e-16	0.1792871060594499
34.4	1.0000000000000495	1.0000000000000262	1.000000000202466	0.4412948002533591	0.6285476558705441	0.4848966955608363	-0.762182298086785	-0.7777710744812082	-0.7307778657732851	0.17172820827606294	7.579679359592898e-16	0.1797351632922712
34.5	1.000000000000052	1.000000000000026	1.0000000002024414	0.5201336256230898	0.7080157617603273	0.5601357426759553	-0.7104126828059995	-0.7061966306199374	-0.6745772974647278	0.17218171604517818	5.104993927352276e-16	0.18018289744485172
34.6	1.0000000000000497	1.000000000000026	1.0000000002024199	0.5929986931860085	0.7793855261114475	0.6289485837368369	-0.6505990873671691	-0.6265446525890961	-0.6107435973182508	0.17263489680202526	5.769080896237395e-16	0.18063030874994848
34.7	1.0000000000000409	1.0000000000000262	1.0000000002024079	0.6590654335108681	0.8418406157877433	0.6905570725005812	-0.5834277354146135	-0.5397262061546781	-0.5400084233635072	0.17308775078212538	4.99328747184738e-16	0.18107739744014695
34.8	1.0000000000000357	1.000000000000026	1.0000000002024114	0.7175872075868703	0.894666664422894	0.7442655783966738	-0.5096680538854207	-0.44673432772781374	-0.4631814136289904	0.173540278220911	6.696845052990205e-16	0.18152416374786257
34.9	1.0000000000000275	1.000000000000026	1.0000000002024363	0.7679037440085834	0.9372594434006867	0.789468840149715	-0.43016386024134157	-0.34863266593399417	-0.3811409197208652	0.1739924793536713	7.846148511654311e-16	0.181970607905344
35.0	1.0000000000000246	1.0000000000000262	1.0000000002024876	0.8094485875857069	0.9691317730707903	0.8256587857268308	-0.3458237098284421	-0.24654331551407885	-0.2948239654356973	0.17444435441560535	6.498342064933846e-16	0.18241673014467502
35.1	1.0000000000000306	1.0000000000000262	1.000000000202571	0.841755475359323	0.989919095148995	0.8524302417752834	-0.25761051377538746	-0.14163398271390784	-0.20521554519340512	0.17489590364180546	7.729964764519371e-16	0.18286253069777733
35.2	1.000000000000036	1.0000000000000262	1.0000000002026916	0.8644635682680274	0.9993836425643456	0.869485468403958	-0.16653054605965048	-0.03510462896583224	-0.11333738450380369	0.17534712726721866	8.524969987485896e-16	0.1833080097964132
35.3	1.0000000000000366	1.0000000000000262	1.0000000002028535	0.877321479777228	0.9974171590581289	0.8766374685711565	-0.07362196523390786	0.07182625436718722	-0.02023629071154299	0.17579802552667928	9.472177386261246e-16	0.18375316767218738
35.4	1.0000000000000457	1.0000000000000262	1.0000000002030605	0.8801900565120928	0.9840421374277137	0.8738120353173268	0.020057018264837734	0.17793558319432648	0.07302777316753609	0.17624859865490436	8.994118370843346e-16	0.1841980045565496
35.5	1.0000000000000446	1.0000000000000262	1.0000000002033163	0.8730438801641618	0.9594115622521173	0.8610485144656668	0.11344019436358649	0.282009670431637	0.1653937556515165	0.1766988468864407	9.198426332728945e-16	0.18464252068079673
35.6	1.0000000000000355	1.0000000000000264	1.0000000002036236	0.8559714745098623	0.923807160042017	0.8384992750420179	0.20546548789915275	0.38285810825306016	0.25581158766555767	0.17714877045569227	8.588386903420246e-16	0.18508671627607431
35.7	1.0000000000000318	1.0000000000000264	1.000000000203985	0.8291742161209927	0.8776361768291405	0.8064278943715036	0.29508703736440234	0.4793273840714072	0.3432541197671266	0.17759836959690325	9.60518453774196e-16	0.18553059157337862
35.8	1.0000000000000326	1.0000000000000266	1.0000000002044018	0.7929639620946852	0.8214267200532207	0.7652060794256647	0.38128708049234394	0.5703140745086137	0.42672879002683217	0.17804764454414815	9.699812130956091e-16	0.18597414680355856
35.9	1.0000000000000289	1.0000000000000266	1.0000000002048754	0.7477594227151281	0.7558217180263933	0.7153093603541562	0.46308751161200945	0.6547774664415691	0.5052888900303248	0.17849659553129768	1.0354348172463553e-15	0.18641738219731613
36.0	1.0000000000000346	1.0000000000000266	1.0000000002054057	0.6940813212166139	0.681571566067171	0.6573116060762523	0.5395609795414162	0.7317514607629788	0.5780443011340416	0.1789452227920566	1.0231461470637433e-15	0.18686029798520795
36.1	1.00000000000004	1.0000000000000266	1.000000000205993	0.6325463965842186	0.5995255434181063	0.5918784251711466	0.6098414001042991	0.80035562270108	0.6441715792260814	0.17939352655993546	1.0007237510901799e-15	0.18730289439764652
36.2	1.0000000000000488	1.0000000000000269	1.0000000002066363	0.5638603184492479	0.5106220991211377	0.5197595279407664	0.6731337641072086	0.8598052523037599	0.7029232737425599	0.1798415070682655	1.0305828613901478e-15	0.18774517166490043
36.3	1.0000000000000537	1.0000000000000269	1.0000000002073335	0.48880959546240993	0.4158781179615561	0.4417801372812942	0.7287231297142592	0.9094203599000648	0.7536363754830819	0.18028916455016653	1.1281522532561827e-15	0.18818713001709422
36.4	1.000000000000055	1.0000000000000273	1.0000000002080829	0.4082525699184252	0.3163772892575984	0.3588315467566748	0.7759826975148572	0.9486334438770454	0.795739797755549	0.18073649923858645	9.891782281864255e-16	0.18862876968420977
36.5	1.0000000000000613	1.0000000000000273	1.0000000002088818	0.32310960173345193	0.21325771153438966	0.27186093389741833	0.814380877088203	0.9769959818090985	0.828760806445912	0.18118351136629954	8.950673591636949e-16	0.1890700908960849
36.6	1.0000000000000588	1.0000000000000273	1.0000000002097267	0.23435255402374022	0.10769887486097714	0.18186054514224947	0.8434872654063919	0.9941835606937429	0.8523303266260217	0.18163020116587747	9.688039450671e-16	0.18951109388241366
36.7	1.0000000000000575	1.0000000000000275	1.0000000002106135	0.14299370039758744	0.0009081697475379985	0.08985637590402627	0.8629774698541386	0.9999995876137747	0.8661870661450508	0.18207656886973836	8.169393999079646e-16	0.18995177887274534
36.8	1.0000000000000642	1.0000000000000275	1.0000000002115383	0.05007418056430277	-0.10589292308491516	-0.0031035251045601142	0.872636721834646	0.9943775383829534	0.8701804101504722	0.18252261471013817	8.454905930484751e-16	0.19039214609648397
36.9	1.0000000000000624	1.000000000000028	1.000000000212496	-0.043347864089419375	-0.21148280409979958	-0.09596099396897455	0.8723622407281104	0.9773817184550239	0.8642720544992378	0.18296833891914785	9.237874317073648e-16	0.19083219578288665
37.0	1.0000000000000633	1.000000000000028	1.0000000002134817	-0.13620933975975352	-0.3146537276992499	-0.18765979611654485	0.8621643222137972	0.9492065273927355	0.8485363603888081	0.1834137417287105	8.420061217736851e-16	0.19127192816106248
37.1	1.0000000000000684	1.000000000000028	1.00000000021449	-0.227454297121725	-0.41422561651593404	-0.27715764021522393	0.8421661394965463	0.9101742353099236	0.8231594270973195	0.1838588233705827	8.448074529979449e-16	0.19171134345997137
37.2	1.0000000000000706	1.0000000000000282	1.0000000002155147	-0.31604593821718757	-0.5090595592334112	-0.3634380247843427	0.8126022606283834	0.8607312967198851	0.7884368943066932	0.18430358407637623	1.0526463786044829e-15	0.19215044190842182
37.3	1.0000000000000744	1.0000000000000282	1.0000000002165503	-0.40097839681432645	-0.5980708375458703	-0.44552178287596306	0.7738158997184967	0.8014432439525527	0.7447704999259396	0.18474802407756277	1.0451178899357454e-15	0.19258922373506934
37.4	1.000000000000072	1.0000000000000284	1.0000000002175906	-0.4812881583937776	-0.6802413332538311	-0.5224781937172907	0.7262549342151946	0.7329882185499711	0.6926634334701274	0.1851921436054264	9.849586266110997e-16	0.1930276891684143
37.5	1.0000000000000693	1.0000000000000284	1.0000000002186298	-0.5560649901124073	-0.7546311735824416	-0.5934355352253577	0.6704667344565336	0.6561492146284995	0.6327145387228194	0.18563594289113305	9.695714346392772e-16	0.1934658384368
37.6	1.000000000000065	1.0000000000000284	1.0000000002196616	-0.6244622567639467	-0.8203894815222833	-0.6575909577566439	0.6070918651642334	0.5718051229287902	0.5656114324610638	0.18607942216566584	9.884080144161297e-16	0.19390367176841056
37.7	1.000000000000058	1.0000000000000284	1.0000000002206801	-0.6857065058296026	-0.8767641082294136	-0.7142195672620499	0.536856731344693	0.48092067799242183	0.492122618304234	0.1865225816598533	1.0331305779579643e-15	0.1943411893912682
37.8	1.0000000000000642	1.0000000000000286	1.0000000002216796	-0.739106213110867	-0.9231102361646666	-0.7626826150918717	0.460565253016538	0.38453542345019825	0.4130886861219791	0.18696542160437027	1.099882663996891e-15	0.19477839153323145
37.9	1.0000000000000655	1.0000000000000289	1.0000000002226541	-0.7840595900639995	-0.958897754568811	-0.8024347019320107	0.3790896641710003	0.28375182163803303	0.32941269777354865	0.18740794222970317	1.1502890411356832e-15	0.19521527842199274
38.0	1.000000000000065	1.0000000000000289	1.0000000002235985	-0.820061364700621	-0.9837173229122839	-0.8330299146342969	0.293360541264687	0.1797226435435977	0.24204986913394477	0.18785014376619233	1.155032893178162e-15	0.19565185028507623
38.1	1.0000000000000657	1.0000000000000289	1.000000000224508	-0.8467084596589292	-0.9972850529652698	-0.8541268269014383	0.20435617523292357	0.07363778331854316	0.15199666628810826	0.18829202644398674	1.117456960963103e-15	0.1960881073498353
38.2	1.0000000000000626	1.000000000000029	1.0000000002253775	-0.8637045036504731	-0.9994457559342307	-0.8654923077612685	0.11309140839736552	-0.03328935182703147	0.06027944035340915	0.1887335904930674	1.024604699484064e-15	0.19652404984345093
38.3	1.0000000000000606	1.000000000000029	1.0000000002262035	-0.8708631258045176	-0.9901747175238764	-0.8670040953675714	0.020606063641032804	-0.1398357206743732	-0.03205726945079406	0.18917483614324215	1.0308013422501079e-15	0.19695967799292902
38.4	1.000000000000057	1.000000000000029	1.000000000226982	-0.8681099963138608	-0.9695779806212727	-0.8586521077405491	-0.07204690222983255	-0.24478263724043994	-0.12396263118746724	0.18961576362414934	1.1220119306259293e-15	0.19739499202509905
38.5	1.0000000000000562	1.0000000000000293	1.00000000022771	-0.8554835910737608	-0.9378911323687235	-0.8405384764485635	-0.16381338597540754	-0.34692971020672697	-0.21439147857976334	0.190056373165245	9.814657213331047e-16	0.1978299921666123
38.6	1.0000000000000482	1.0000000000000293	1.000000000228385	-0.8331346725372694	-0.8954766094989858	-0.8128763037701818	-0.253650129796939	-0.44510857309224106	-0.30231619630333206	0.1904966649957997	1.1898132110842208e-15	0.1982646786439399
38.7	1.0000000000000497	1.0000000000000293	1.000000000229005	-0.8013244936195241	-0.8428195527546112	-0.7759871583963394	-0.3405365811786116	-0.5381962481237927	-0.38673839704363805	0.1909366393449323	1.1104189483591794e-15	0.19869905168337182
38.8	1.0000000000000453	1.0000000000000295	1.0000000002295686	-0.7604217460047864	-0.7805222578089	-0.7302973390714015	-0.42348648587921967	-0.6251279909465797	-0.4667002576352318	0.19137629644157297	1.1842994183047299e-15	0.19913311151101554
38.9	1.0000000000000493	1.0000000000000298	1.0000000002300755	-0.7108982884777129	-0.7092972861592842	-0.6763329495661051	-0.5015590823892558	-0.704909469256219	-0.5412953855738811	0.19181563651450118	1.1654999570410588e-15	0.19956685835279517
39.0	1.0000000000000446	1.0000000000000293	1.0000000002305254	-0.6533237047525384	-0.6299593147912959	-0.6147138418658249	-0.5738697707976432	-0.776628136052056	-0.6096790926276907	0.1922546597922942	1.2198695531648767e-15	0.20000029243445022
39.1	1.0000000000000455	1.0000000000000295	1.0000000002309188	-0.5883587535534326	-0.543415817837326	-0.5461464972912533	-0.6396001350829581	-0.8394636674235522	-0.6710779591069633	0.1926933665033929	1.2982181225802918e-15	0.20043341398153638
39.2	1.000000000000035	1.0000000000000295	1.0000000002312572	-0.5167477862549705	-0.45065668681411275	-0.4714159272998841	-0.6980072052865894	-0.8926973454815113	-0.724798580505809	0.19313175687604858	1.0958259465244191e-15	0.20086622321942374
39.3	1.000000000000035	1.0000000000000295	1.0000000002315426	-0.4393102190822413	-0.35274290816352305	-0.39137668680936827	-0.7484318547540403	-0.9357202791114182	-0.7702353976077122	0.19356983113838538	1.314094410202719e-15	0.20129872037329807
39.4	1.0000000000000355	1.0000000000000298	1.0000000002317773	-0.35693115756201277	-0.25079442760383014	-0.3069431029123574	-0.7903062375453249	-0.9680403685192459	-0.8068775216448231	0.1940075895183155	1.1909396080546176e-15	0.20173090566816035
39.5	1.000000000000038	1.0000000000000298	1.0000000002319642	-0.2705512804894743	-0.14597734010002106	-0.21907883070354933	-0.8231601821027429	-0.9892879339086944	-0.8343144775964457	0.19444503224362256	1.1475591417424482e-15	0.20216277932882745
39.6	1.0000000000000382	1.00000000000003	1.0000000002321074	-0.18115609902120766	-0.03949055197528743	-0.128785855513474	-0.8466264691978523	-0.9992199439085959	-0.85224080107454	0.1948821595419219	9.93861525315003e-16	0.2025943415799333
39.7	1.0000000000000422	1.00000000000003	1.0000000002322105	-0.08976471352973159	0.06744793227645206	-0.03709306705486143	-0.8604449349236658	-0.9977227953853924	-0.8604594373317873	0.19531897164066345	9.741666443709458e-16	0.20302559264592945
39.8	1.0000000000000433	1.0000000000000302	1.0000000002322778	0.002581803520285423	0.17361494162445026	0.054955464233448124	-0.8644653529064505	-0.984813612844963	-0.8588839045915031	0.19575546876713928	9.99948155356646e-16	0.20345653275108636
39.9	1.0000000000000417	1.0000000000000302	1.000000000232315	0.09483226625242716	0.27779612923029656	0.14631237506649214	-0.8586490638319907	-0.9606400525611425	-0.8475391979825461	0.1961916511484868	9.419738320609051e-16	0.20388716211949504
40.0	1.0000000000000444	1.0000000000000302	1.000000000232327	0.1859373405416483	0.37879986224525614	0.23593892606683053	-0.8430693346538521	-0.9254786136713183	-0.8265614247058529	0.196627519011663	8.92400257075079e-16	0.2043174809750689
40.1	1.0000000000000455	1.00000000000003	1.0000000002323195	0.2748614794723919	0.475470851803158	0.3228168118108866	-0.8179104443149505	-0.8797314755569393	-0.7961961754989946	0.19706307258347233	1.012175035587833e-15	0.20474748954154484
40.2	1.0000000000000464	1.00000000000003	1.000000000232298	0.36059469334030647	0.5667033673078727	0.40595972989878787	-0.7834655073023356	-0.823921897683226	-0.7567956518368406	0.19749831209055843	8.9604285600468e-16	0.2051771880424861
40.3	1.000000000000048	1.00000000000003	1.0000000002322684	0.4421640204262869	0.6514538838692883	0.48442457761671937	-0.740133060705096	-0.7586882345150939	-0.7088145824466285	0.19793323775939198	8.489952662704371e-16	0.20560657670128402
40.4	1.0000000000000513	1.00000000000003	1.0000000002322371	0.5186445682720993	0.7287530182253904	0.5573221490920639	-0.6884124544924106	-0.6847766339671602	-0.6528049764637358	0.19836784981629055	8.675645828942012e-16	0.2060356557411605
40.5	1.0000000000000562	1.00000000000003	1.0000000002322096	0.5891700001667468	0.7977166166264064	0.6238272116155743	-0.6288980983143149	-0.6030325029035576	-0.5894097737541906	0.19880214848739236	8.093189193902951e-16	0.20646442538516993
40.6	1.0000000000000495	1.00000000000003	1.0000000002321923	0.6529423479541414	0.8575558678568937	0.6831878469547766	-0.5622726310969604	-0.5143908373058564	-0.5193554654316224	0.1992361339986667	6.830115368238821e-16	0.20689288585620214
40.7	1.000000000000052	1.0000000000000302	1.0000000002321905	0.7092410400221274	0.9075863257222118	0.734733951926407	-0.4892990919100424	-0.41986552771341623	-0.4434437692582678	0.1996698065759421	7.647229388050374e-16	0.20732103737698424
40.8	1.0000000000000493	1.0000000000000302	1.0000000002322105	0.7574310423409183	0.9472357377994463	0.7778848021359649	-0.4108121818887028	-0.3205377622614051	-0.36254245530974266	0.20010316644485085	7.704653218824806e-16	0.2077488801700841
40.9	1.0000000000000522	1.0000000000000304	1.0000000002322573	0.7969700205821926	0.9760505909068979	0.8121555935188772	-0.3277087172669976	-0.21754365996347727	-0.2775754268806682	0.20053621383087736	6.978849578615691e-16	0.20817641445791188
41.0	1.0000000000000568	1.0000000000000304	1.0000000002323364	0.8274144425525175	0.993701298424532	0.8371628880075268	-0.2409373827094205	-0.11206127569061879	-0.18951217000450823	0.2009689489593466	7.48673729513342e-16	0.20860364046272273
41.1	1.0000000000000573	1.0000000000000306	1.0000000002324518	0.8484245522874978	0.9999859701323882	0.852628902167813	-0.15148790200770762	-0.005297125484266521	-0.09935669206149327	0.20140137205539588	8.174790652950569e-16	0.2090305584066194
41.2	1.0000000000000577	1.0000000000000306	1.0000000002326084	0.8597681600381324	0.9948327214472448	0.8583845908549769	-0.060379749753311965	0.10152761367174139	-0.008136075673433578	0.20183348334401433	8.876911051667167e-16	0.20945716851155433
41.3	1.0000000000000542	1.0000000000000306	1.0000000002328098	0.8613232058911575	0.9783004956442941	0.8543714916804275	0.0313494672715658	0.2071910717722612	0.0831112216305646	0.20226528305002797	9.82687553684982e-16	0.20988347099933202
41.4	1.0000000000000453	1.0000000000000306	1.0000000002330591	0.8530790687463051	0.9505783896591943	0.8406423102024959	0.12265582657734615	0.31048466163877203	0.17334718869568785	0.20269677139810144	9.765820400957287e-16	0.21030946609161053
41.5	1.0000000000000477	1.0000000000000306	1.0000000002333596	0.835136606665942	0.9119834911820275	0.8173602400935769	0.2125009697624925	0.41022690283725954	0.26154606840891054	0.20312794861273584	1.0323207763856273e-15	0.21073515400990386
41.6	1.0000000000000535	1.0000000000000309	1.000000000233713	0.8077069290543347	0.8629572517826587	0.7847970269306452	0.29986391043556565	0.5052769355469637	0.34670601744303875	0.20355881491827535	1.1106049523795404e-15	0.21116053497558335
41.7	1.000000000000055	1.0000000000000309	1.000000000234121	0.7711089155493831	0.80406043755198	0.7433297985419269	0.383752635993739	0.5945475698072679	0.4278604855476463	0.20398937053888044	1.0888790476723898e-15	0.2115856092098795
41.8	1.0000000000000586	1.000000000000031	1.0000000002345844	0.7257655107559924	0.7359667150140154	0.6934366988570839	0.4632153714295265	0.6770177208843864	0.5040891851432684	0.20441961569859038	1.1099662173039299e-15	0.21201037693388275
41.9	1.0000000000000588	1.000000000000031	1.0000000002351037	0.6721988378545666	0.6594549456737407	0.6356913757924576	0.5373513772773649	0.7517440885211226	0.5745285267290906	0.20484955062125831	1.0278878663920504e-15	0.21243483836854518
42.0	1.0000000000000615	1.000000000000031	1.0000000002356786	0.6110241875232452	0.5754002773362056	0.5707563867024487	0.6053211592033896	0.817871946481494	0.6383814017809497	0.20527917553057612	1.1218912544518079e-15	0.21285899373468045
42.1	1.000000000000063	1.000000000000031	1.0000000002363079	0.5429429513654662	0.48476413409516755	0.4993755971955596	0.6663559735232175	0.8746449189785376	0.6949262023245961	0.2057084906500838	1.0678906083977978e-15	0.21328284325296526
42.2	1.000000000000057	1.0000000000000313	1.0000000002369898	0.4687345809915713	0.3885832194865593	0.42236566050995783	0.7197665210251674	0.9214136321617293	0.7435249751324496	0.2061374962031582	1.2265158426063454e-15	0.21370638714393894
42.3	1.000000000000053	1.0000000000000315	1.0000000002377227	0.3892476649282011	0.2879576585896092	0.34060667503964337	0.7649507307878591	0.9576431417075989	0.7836306184099491	0.2065661924130194	1.162273144003036e-15	0.21412962562800403
42.4	1.0000000000000555	1.0000000000000315	1.0000000002385034	0.3053902254979164	0.18403841470722032	0.2550321268808393	0.8014005461035854	0.9829190515561612	0.814793039796371	0.20699457950272385	1.3104157500189815e-15	0.21455255892542596
42.5	1.0000000000000597	1.0000000000000315	1.000000000239329	0.21811934661108315	0.07801412455463597	0.16661823232438105	0.8287076360343337	0.9969522538065622	0.8366642063792707	0.2074226576951702	1.1887561462082731e-15	0.2149751872563322
42.6	1.0000000000000562	1.0000000000000318	1.000000000240195	0.12843025094313604	-0.02890249746343181	0.07637280196285172	0.8465679684038935	0.9995822355566283	0.8490020300757452	0.20785042721308794	1.2220117275153615e-15	0.2153975108407123
42.7	1.0000000000000535	1.0000000000000318	1.0000000002410974	0.037344951148415656	-0.13548853037823264	-0.014676246564727751	0.8547851930276984	0.9907789148624212	0.8516730450230062	0.20827788827905375	1.2108981938680271e-15	0.21581952989841655
42.8	1.000000000000051	1.000000000000032	1.0000000002420315	-0.054099395482717666	-0.24052483452591333	-0.10549259626261959	0.8532727975533774	0.9706429848179465	0.8446538473936785	0.20870504111549215	1.175667259839517e-15	0.2162412446491547
42.9	1.0000000000000544	1.000000000000032	1.0000000002429925	-0.14486229623666091	-0.342809996165582	-0.19504332556143758	0.8420550122743518	0.9394047618194001	0.8280312821507394	0.20913188594465243	1.2951250568998901e-15	0.21666265531249518
43.0	1.0000000000000508	1.0000000000000322	1.0000000002439746	-0.23391176160415375	-0.4411740693468323	-0.28231065595904864	0.8212664545270163	0.8974215511876047	0.8020013755225092	0.20955842298862293	1.3072378068710439e-15	0.21708376210786293
43.1	1.0000000000000482	1.0000000000000322	1.0000000002449725	-0.32023603863004724	-0.5344919578461349	-0.36630351891699914	0.7911505176269475	0.845173560280855	0.766867026247152	0.2099846524693361	1.2606856517781258e-15	0.21750456525453837
43.2	1.0000000000000475	1.0000000000000324	1.0000000002459801	-0.402855105587489	-0.6216962841084259	-0.44606881056270437	0.752056523577492	0.7832584058443202	0.7230344827464567	0.21041057460857257	1.3186495458941556e-15	0.21792506497165492
43.3	1.0000000000000484	1.0000000000000324	1.0000000002469918	-0.4808317973901741	-0.7017895979978989	-0.5207022063939615	0.7044356728330248	0.7123842784213853	0.6710086471798219	0.2108361896279325	1.2470090411375367e-15	0.21834526147819766
43.4	1.00000000000005	1.0000000000000326	1.0000000002480014	-0.5532824354511994	-0.7738557857133193	-0.5893584132798618	0.6488358380594403	0.6333618420129458	0.6113872606447344	0.21126149774886455	1.164504937451676e-15	0.21876515499300056
43.5	1.0000000000000575	1.0000000000000326	1.000000000249003	-0.6193868414253954	-0.8370705483717666	-0.651260742541876	0.5858952619506201	0.5470949616370088	0.5448540364784551	0.211686499192665	1.2057310047349116e-15	0.21918474573474497
43.6	1.0000000000000524	1.0000000000000329	1.0000000002499907	-0.6783976213678845	-0.8907108304059178	-0.7057098957059207	0.5163352315833675	0.45457036484752367	0.47217082053325926	0.2121111941804624	1.1921696079900434e-15	0.21960403392195707
43.7	1.0000000000000502	1.0000000000000329	1.000000000250959	-0.7296486152228062	-0.9341630899320962	-0.7520918635508287	0.4409518133834472	0.3568463554648254	0.3941688683093585	0.21253558293322855	1.2419932502378172e-15	0.22002301977300598
43.8	1.0000000000000533	1.0000000000000329	1.0000000002519027	-0.7725624161271682	-0.9669303164919548	-0.7898848492371868	0.3606067434006384	0.2550407086109551	0.3117393388110031	0.21295966567178293	1.3644119955965173e-15	0.22044170350610076
43.9	1.0000000000000502	1.0000000000000329	1.000000000252816	-0.8066568746648725	-0.98863771589829	-0.8186651374665851	0.2762175771313121	0.15031788550742192	0.22582311382938003	0.21338344261678016	1.3152688502817083e-15	0.22086008533928922
44.0	1.0000000000000466	1.000000000000033	1.0000000002536946	-0.8315505148142298	-0.9990369971612628	-0.8381118436672148	0.18874721147479628	0.04387571427358416	0.13740005895109367	0.21380691398871893	1.4021058443383192e-15	0.22127816549045506
44.1	1.0000000000000506	1.000000000000033	1.0000000002545337	-0.846966800765232	-0.998009212460821	-0.8480104899897732	0.09919289847088156	-0.06306831092824565	0.0474778488577374	0.2142300800079325	1.4599250084535444e-15	0.22169594417731606
44.2	1.000000000000043	1.000000000000033	1.0000000002553295	-0.8527372068988058	-0.9855661176814831	-0.8482553682817878	0.008574876160626358	-0.16929095568948505	-0.04291951564999594	0.21465294089458942	1.5164748951944748e-15	0.22211342161742215
44.3	1.0000000000000406	1.0000000000000333	1.0000000002560785	-0.8488030568694931	-0.9618500379475802	-0.8388506640360712	-0.0820752538223339	-0.2735772368093678	-0.13276336805542216	0.21507549686873262	1.4532074967451838e-15	0.22253059802815348
44.4	1.000000000000042	1.0000000000000333	1.0000000002567777	-0.8352161117597685	-0.9271322396969748	-0.8199103294224507	-0.17172626953534098	-0.37473431937104673	-0.22103208118410042	0.21549774815020772	1.382234254409819e-15	0.22294747362671857
44.5	1.0000000000000453	1.0000000000000335	1.0000000002574245	-0.8121379015186314	-0.8818098279136081	-0.7916567077504153	-0.2593590592110716	-0.47160516048383455	-0.3067226837329982	0.21591969495872326	1.3956686905174532e-15	0.2233640486301533
44.6	1.0000000000000382	1.0000000000000338	1.0000000002580174	-0.7798378081974007	-0.82640120400858	-0.7544179259118393	-0.3439782055107358	-0.5630817436333555	-0.3888622561896359	0.2163413375138227	1.2682257424207091e-15	0.22378032325531902
44.7	1.0000000000000437	1.000000000000034	1.0000000002585552	-0.7386899236881654	-0.7615401363028874	-0.7086240853559479	-0.4246232918739961	-0.6481177522640388	-0.466518976665207	0.2167626760349125	1.4855379294716656e-15	0.22419629771890182
44.8	1.0000000000000453	1.0000000000000338	1.0000000002590372	-0.6891687185951325	-0.6879685109341178	-0.6548022957940283	-0.5003798025498911	-0.7257405376324952	-0.538812691241604	0.21718371074119838	1.4042902150643844e-15	0.22461197223741125
44.9	1.0000000000000457	1.0000000000000338	1.0000000002594633	-0.6318435723663534	-0.6065278461028111	-0.5935706089641151	-0.5703894926078763	-0.7950622440424996	-0.6049248889317617	0.2176044418517676	1.395782270116873e-15	0.22502734702718025
45.0	1.0000000000000548	1.0000000000000338	1.0000000002598348	-0.5673722277312478	-0.5181496667192323	-0.525630922256934	-0.6338601103466968	-0.8552899642102433	-0.664107968212198	0.21802486958553885	1.5400862221544606e-15	0.22544242230436393
45.1	1.0000000000000648	1.0000000000000338	1.0000000002601523	-0.4964932446802107	-0.42384484954611606	-0.4517609336724356	-0.6900743619706668	-0.9057348086019666	-0.7156936902270308	0.2184449941612611	1.5716328503755046e-15	0.2258571982849399
45.2	1.0000000000000653	1.0000000000000338	1.0000000002604184	-0.42001754054928464	-0.32469206070850776	-0.37280524030908047	-0.7383980171019089	-0.9458197850081556	-0.7591007230906083	0.21886481579752462	1.4360361565723817e-15	0.22627167518470814
45.3	1.0000000000000713	1.0000000000000338	1.0000000002606346	-0.3388191131062993	-0.22182541782339593	-0.2896656822642883	-0.7782870635441053	-0.975086398227094	-0.7938411921241801	0.21928433471278572	1.5511488382512283e-15	0.22668585321929152
45.4	1.0000000000000684	1.0000000000000338	1.0000000002608052	-0.2538250527588747	-0.11642151787069545	-0.2032910423347839	-0.8092938305946225	-0.993199894370058	-0.8195261622316322	0.21970355112531614	1.5716348173957638e-15	0.2270997326041359
45.5	1.00000000000007	1.000000000000034	1.000000000260933	-0.1660049580146052	-0.009685979181842566	-0.11466621915401581	-0.8310720119934574	-0.9999530898033667	-0.8358699908201418	0.22012246525325257	1.4502124631739616e-15	0.22751331355451151
45.6	1.0000000000000728	1.000000000000034	1.0000000002610223	-0.07635987502977357	0.09716034852017565	-0.024800997308843956	-0.8433805321647041	-0.9952687409315382	-0.8426935025643052	0.2205410773145487	1.326734271508064e-15	0.22792659628551343
45.7	1.0000000000000708	1.0000000000000342	1.0000000002610774	0.014089112590611812	0.2028953482986803	0.06528145752692452	-0.8460862126049489	-0.979200427715781	-0.8399259507496853	0.22095938752702923	1.2758331859266478e-15	0.22833958101206314
45.8	1.0000000000000682	1.0000000000000342	1.0000000002611034	0.10431251369109859	0.3063096146756524	0.15455624736893153	-0.8391652089533215	-0.9519319408220656	-0.8276057437605692	0.22137739610834178	1.419712675003705e-15	0.22875226794891
45.9	1.0000000000000653	1.000000000000034	1.0000000002611054	0.1932841467068172	0.406220286909392	0.24200840199296647	-0.8227032032833996	-0.9137751794086237	-0.8058799293394115	0.22179510327598193	1.5623502724494155e-15	0.2291646573106325
46.0	1.0000000000000582	1.000000000000034	1.0000000002610887	0.2799928106948305	0.5014845786513373	0.3266444176516225	-0.7968943503283754	-0.8651665835981541	-0.7750024433818563	0.22221250924729502	1.6519054577812245e-15	0.22957674931164077
46.1	1.0000000000000524	1.000000000000034	1.0000000002610594	0.36345377752424207	0.5910128492287342	0.4075035432648257	-0.7620389905266045	-0.8066621424404051	-0.7353311440804635	0.22262961423946392	1.5755240685732146e-15	0.22998854416617795
46.2	1.0000000000000546	1.0000000000000338	1.0000000002610228	0.44271997462377266	0.6737810670427675	0.4836686858795086	-0.7185401567935108	-0.7389310344644625	-0.687323666032637	0.2230464184695145	1.5117090625476092e-15	0.23040004208832265
46.3	1.0000000000000522	1.0000000000000338	1.0000000002609855	0.5168927312998577	0.7488425225248001	0.5542768116173169	-0.6668989156284454	-0.662747973560618	-0.6315321423268337	0.22346292215431413	1.6637823897591424e-15	0.2308112432919908
46.4	1.0000000000000493	1.0000000000000338	1.0000000002609526	0.5851319666947256	0.8153386566769767	0.6185287241577411	-0.6077085963958864	-0.5789843477402428	-0.5685968554639013	0.2238791255105837	1.5991636416690647e-15	0.23122214799093865
46.5	1.0000000000000535	1.0000000000000338	1.0000000002609302	0.6466657038936685	0.8725088813394712	0.6756981099701453	-0.5416479752291663	-0.4885982521292475	-0.4992388901115542	0.22429502875488513	1.6467817434883313e-15	0.23163275639876432
46.6	1.0000000000000575	1.0000000000000338	1.0000000002609242	0.7007988024394178	0.9196992788593662	0.7251397479293302	-0.46947349184878695	-0.39262353019855184	-0.42425187199204845	0.22471063210360898	1.8012204468553098e-15	0.2320430687289109
46.7	1.0000000000000586	1.0000000000000338	1.00000000026094	0.7469208104806027	0.9563700816536473	0.766296790528813	-0.39201058853190457	-0.2921579485788597	-0.34449288753799256	0.2251259357730089	1.7184427797745984e-15	0.23245308519466878
46.8	1.0000000000000642	1.000000000000034	1.0000000002609826	0.7845128478671268	0.9821018461144676	0.7987070345341404	-0.31014427039124287	-0.18835064071716368	-0.2608726882021566	0.2255409399791696	1.6532288643218536e-15	0.23286280600917725
46.9	1.0000000000000697	1.0000000000000338	1.0000000002610572	0.8131534425930096	0.9966002502390542	0.822008110473589	-0.2248089949081307	-0.08238896299545025	-0.17434529136959948	0.22595564493803505	1.7886022379753115e-15	0.2332722313854282
47.0	1.0000000000000762	1.000000000000034	1.0000000002611682	0.8325232549494612	0.999699460108577	0.8359415327134538	-0.13697800621659006	0.02451508634761591	-0.08589709660360263	0.22637005086538586	1.6843864097289847e-15	0.23368136153626767
47.1	1.0000000000000742	1.0000000000000338	1.00000000026132	0.8424086364514541	0.9913640267099219	0.8403555648687192	-0.04765223586819874	0.13113873015055796	0.0034643586154762514	0.22678415797682897	1.8368489804671e-15	0.23409019667439762
47.2	1.000000000000072	1.000000000000034	1.0000000002615161	0.8427039838941546	0.9716892914043705	0.8352068688088343	0.04215110334885848	0.2362623985531426	0.0927218754879917	0.2271979664878349	1.83656756682509e-15	0.2344987370123791
47.3	1.0000000000000706	1.000000000000034	1.0000000002617597	0.8334128626306656	0.9409002954053995	0.8205609193785642	0.1314101005628299	0.3386836785350655	0.1808601721085907	0.22761147661372755	1.9431674917225425e-15	0.23490698276263347
47.4	1.000000000000066	1.0000000000000342	1.0000000002620535	0.8146478871818366	0.8993492057390825	0.7965911810075171	0.2191097750505518	0.43723106721331384	0.2668774315131895	0.2280246885696579	1.8974354337784796e-15	0.23531493413744442
47.5	1.0000000000000677	1.0000000000000342	1.0000000002623992	0.7866293614335387	0.847511287129166	0.7635770564689588	0.30425361723816413	0.5307773715868793	0.34979668821527854	0.22843760257062898	1.872486879893411e-15	0.23572259134895956
47.6	1.0000000000000695	1.0000000000000342	1.0000000002627987	0.7496826947858375	0.7859794658807266	0.7219006320086417	0.38587491124765505	0.6182526014614571	0.42867692381960926	0.22885021883148945	1.927684272560381e-15	0.23612995460919192
47.7	1.0000000000000782	1.0000000000000344	1.0000000002632525	0.7042346245306574	0.7154575479411451	0.6720422567388938	0.4630477103463478	0.6986562080838157	0.5026237457041857	0.22926253756694037	1.9520815020152794e-15	0.23653702413002103
47.8	1.0000000000000773	1.0000000000000344	1.000000000263761	0.6508082882927388	0.6367521687107633	0.6145750074267563	0.5348973406977588	0.7710685284993491	0.5707995275953182	0.2296745589915018	1.9892210035958286e-15	0.23694380012319394
47.9	1.0000000000000722	1.0000000000000346	1.000000000264324	0.5900172034181439	0.5507635666819463	0.5501581024473555	0.600610314268081	0.8346613047313224	0.6324328970692882	0.230086283319564	2.090378515534743e-15	0.2373502828003262
48.0	1.0000000000000664	1.0000000000000346	1.0000000002649394	0.5225582225876368	0.45847528643840535	0.4795293405814958	0.6594435385497328	0.8887071574625885	0.6868274625262806	0.23049771076534606	1.9152707643549282e-15	0.23775647237290193
48.1	1.000000000000072	1.0000000000000349	1.0000000002656069	0.4492035465283061	0.36094292879271245	0.4034966513747913	0.7107327188438117	0.9325879058590406	0.7333696809112932	0.2309088415429418	1.9966265772295198e-15	0.23816236905227456
48.2	1.0000000000000737	1.0000000000000349	1.0000000002663236	0.3707918853643339	0.2592820767388425	0.32292885381954733	0.7538998581034697	0.9658016383719821	0.7715357773025285	0.2313196758662509	1.9566418406620837e-15	0.23856797304966665
48.3	1.0000000000000717	1.0000000000000349	1.000000000267087	0.2882188697666961	0.15465553532367288	0.23874572905652217	0.7884597696748636	0.9879684536430098	0.8008976383375277	0.23173021394904542	2.020173679275207e-15	0.23897328457616968
48.4	1.0000000000000746	1.000000000000035	1.0000000002678935	0.2024268215222402	0.04826003138882435	0.15190752052080386	0.8140255295620509	0.9988348058464731	0.8211276131768475	0.23214045600493807	1.9626945316157275e-15	0.23937830384274356
48.5	1.0000000000000835	1.000000000000035	1.0000000002687393	0.11439400035057204	-0.05868747468773018	0.06340398138729827	0.8303128069590475	0.9982764047671311	0.8320021681803701	0.23255040224738208	2.0030398195631718e-15	0.239783031060216
48.6	1.0000000000000804	1.0000000000000353	1.00000000026962	0.025123449670782828	-0.16496370868288182	-0.02575690576550152	0.8371430245965734	0.986299637441686	0.8334043545498929	0.23296005288967486	2.0674080314295013e-15	0.24018746643928165
48.7	1.0000000000000742	1.0000000000000355	1.0000000002705316	-0.06436843150641541	-0.26935307443787304	-0.11456040851627633	0.8344453137977463	0.9630414951033406	0.8253250617242832	0.23336940814496707	2.042140909525851e-15	0.24059161019050096
48.8	1.0000000000000786	1.0000000000000355	1.0000000002714684	-0.15306346036188323	-0.3706615579454641	-0.20199659265553105	0.8222572428731822	0.9287680062649948	0.8078630431459124	0.23377846822626164	2.1870043654566272e-15	0.2409954625242984
48.9	1.000000000000071	1.0000000000000355	1.0000000002724256	-0.2399532539869773	-0.46773038457870514	-0.2870718073187325	0.8007243114553482	0.8838711938636018	0.7812237149917513	0.2341872333463859	2.217938125815912e-15	0.24139902365096186
49.0	1.0000000000000666	1.0000000000000357	1.0000000002733973	-0.3240506932579152	-0.5594492732488267	-0.36881997659319804	0.7700982174154962	0.8288645912701136	0.7457167424203285	0.23459570371803923	2.144288581856303e-15	0.24180229378064003
49.1	1.000000000000073	1.0000000000000357	1.0000000002743779	-0.4044011365438116	-0.6447691358901183	-0.4463135692897899	0.7307339169644704	0.7643773684532547	0.7017524416679709	0.2350038795537552	2.2135778825585267e-15	0.24220527312334125
49.2	1.0000000000000762	1.000000000000036	1.0000000002753615	-0.4800932558664734	-0.7227140770140631	-0.5186741223241833	0.6830855122518131	0.691147135482542	0.6498370397777022	0.2354117610659136	2.126979823612214e-15	0.2426079618889312
49.3	1.000000000000077	1.000000000000036	1.0000000002763425	-0.5502693725168567	-0.7923925560808526	-0.5850821983203809	0.6277010140909731	0.6100115056846593	0.5905668467090951	0.2358193484667502	2.2897677247419306e-15	0.24301036028713105
49.4	1.000000000000072	1.0000000000000362	1.0000000002773148	-0.614135174915915	-0.8530075850121784	-0.6447866645714078	0.5652160401998151	0.5218985149544915	0.524621406910163	0.23622664196831758	2.2283659282083532e-15	0.24341246852751508
49.5	1.000000000000079	1.0000000000000364	1.000000000278273	-0.6709687086195124	-0.9038658442053221	-0.6971131882935876	0.4963465214115622	0.4278160068055104	0.4527557089931459	0.23663364178255947	2.284269667991739e-15	0.243814286819509
49.6	1.0000000000000773	1.0000000000000364	1.0000000002792115	-0.7201285367263817	-0.9443856127788395	-0.7414718521017941	0.42188049954351287	0.3288401045741658	0.375791542813884	0.2370403481212357	2.2958174402485207e-15	0.2442158153723873
49.7	1.0000000000000717	1.0000000000000364	1.000000000280125	-0.7610609784587447	-0.9741034223430431	-0.7773638037104508	0.3426691108836241	0.2261029026341392	0.29460810288878386	0.23744676119596253	2.2521364675442162e-15	0.2446170543952712
49.8	1.0000000000000706	1.0000000000000364	1.0000000002810083	-0.7933063442381285	-0.9926793581889257	-0.8043868649133997	0.2596168584512063	0.12077951740934811	0.2101319455852798	0.23785288121821588	2.303004952779009e-15	0.2450180040971268
49.9	1.0000000000000715	1.0000000000000369	1.000000000281857	-0.8165040970533193	-0.999900947260087	-0.8222400367887082	0.17367128420406885	0.014074646297259817	0.12332641479533685	0.23825870839929472	2.1397165706043253e-15	0.24541866468676235
50.0	1.0000000000000737	1.0000000000000366	1.0000000002826666	-0.8303968821822667	-0.9956855884367378	-0.8307268506760929	0.08581215911017524	-0.09279121175736157	0.035180656765013744	0.2386642429503637	2.4283085072226997e-15	0.24581903637282698


==> figures/central_ss.dat <==
t	Xf	Xp	Xo	Zf	Zp	Zo
0.0	1.0	1.0	0.9961954919243521	0.0	0.0	0.0
0.1	0.9949253577220356	1.0	0.990338826860563	-1.672569421157233e-8	0.0	-1.672569421157233e-8
0.2	0.9796350622886628	1.0	0.9732207020224203	-1.8441491127230147e-7	0.0	-1.8441491127230147e-7
6.0	0.9772979736856771	1.0	0.9679733743391197	0.02859471634378009	0.0	0.02859471634378009
6.1	0.9653073709450986	1.0	0.9498189910949397	0.029198864326030183	0.0	0.029198864326030183
11.9	0.9558928894819936	1.0	0.9459347158710399	0.06088665499960732	0.0	0.06088665499960732
12.0	0.9428069230287979	1.0	0.9267986848651076	0.06141894212561575	0.0	0.06141894212561575
17.8	0.9347279319787749	1.0	0.9242230224417829	0.09172608702730832	0.0	0.09172608702730832
23.6	0.9205661681537999	1.0	0.9135177594649024	0.0922372576950236	0.0	0.12077256030025536
23.7	0.9138689457846105	1.0	0.9028382530713585	0.12126281578742404	0.0	0.12126281578742404
29.5	0.898685316568627	1.0	0.8935276426868306	0.1217527177277572	0.0	0.14910078862101744
29.6	0.8933072462771465	1.0	0.8817801636842051	0.14957061193310725	0.0	0.14957061193310725
35.4	0.8771539417375928	1.0	0.8738118471193564	0.15004009648843541	0.0	0.1762485986549043
35.5	0.8730438801641623	1.0	0.861048315736199	0.17669884688644064	0.0	0.17669884688644064
41.3	0.8559714745098629	1.0	0.8543712779783641	0.17714877045569222	0.0	0.20226528305002792
41.4	0.8530790687463057	1.0	0.8406420846035311	0.20269677139810138	0.0	0.20269677139810138
47.2	0.8351366066659425	1.0	0.835206630290986	0.20312794861273578	0.0	0.22719796648783486
47.3	0.8334128626306665	1.0	0.8205606677381356	0.2276114766137275	0.0	0.2276114766137275
53.1	0.8243337225074762	1.0	0.8163183972302638	0.25109181460111085	0.0	0.25109181460111085
53.2	0.8140451227279756	1.0	0.8008030925942948	0.25148809557775925	0.0	0.25148809557775925
59.0	0.8062135421637274	1.0	0.7977068782285013	0.27399011109621085	0.0	0.27399011109621085
59.1	0.7949755287453011	1.0	0.7813682243310098	0.274369880786523	0.0	0.274369880786523
64.9	0.7883443598835882	1.0	0.7793721868734554	0.2959343362321784	0.0	0.2959343362321784
70.7	0.7762035869813503	1.0	0.7705134581984909	0.2962982825888857	0.0	0.3166152079788272
70.8	0.7707268971848636	1.0	0.7613142585914998	0.31696424196879985	0.0	0.31696424196879985
76.6	0.7577286378669192	1.0	0.7536286472782151	0.31731302428064667	0.0	0.3367834326983314
76.7	0.7533616877878123	1.0	0.7435328581218028	0.33711792397621754	0.0	0.33711792397621754
82.5	0.7395498632989264	1.0	0.736976230897371	0.3374521740623027	0.0	0.3561113361489332
82.6	0.7362490851168817	1.0	0.7260275867855946	0.35643189064561553	0.0	0.35643189064561553
88.4	0.7216662937679352	1.0	0.7205569445608003	0.3567522139998965	0.0	0.37463393082390517
88.5	0.7193892696017947	1.0	0.7087978895544875	0.3749411292237934	0.0	0.3749411292237934
94.3	0.7040768152826571	1.0	0.7043713470375108	0.3752481061119776	0.0	0.3923847704000082
94.4	0.702782255782781	1.0	0.6918430619218267	0.3926791691929672	0.0	0.3926791691929672
100.2	0.6952786737943737	1.0	0.6884198273848834	0.40939601051987845	0.0	0.40939601051987845
100.3	0.6864278992232301	1.0	0.6751622565809785	0.40967814300923105	0.0	0.40967814300923105
106.1	0.6799736614211747	1.0	0.6727026117861123	0.4256984670416576	0.0	0.4256984670416576
106.2	0.6703259032332367	1.0	0.6587544899144219	0.4259688443103767	0.0	0.4259688443103767
112.0	0.664881269384637	1.0	0.6572197702043957	0.4413216718621821	0.0	0.4413216718621821
117.8	0.654475825408453	1.0	0.6498918688977282	0.4415807836986398	0.0	0.456045431446449
117.9	0.6500020809523126	1.0	0.6419712228573371	0.4562939264140614	0.0	0.4562939264140614
123.7	0.6388770839869469	1.0	0.6356300802484386	0.4565422421992949	0.0	0.47040421165885277
123.8	0.6353365214914644	1.0	0.6269567465150229	0.4706423529335017	0.0	0.4706423529335017
129.6	0.623528964028291	1.0	0.6215651628393483	0.4708803224915058	0.0	0.4841647246178317
129.7	0.6208848647910118	1.0	0.6121759806251788	0.48439294359238794	0.0	0.48439294359238794
135.5	0.6084306234183443	1.0	0.6076977134060128	0.48462099800496605	0.0	0.4973518974900599
135.6	0.6066472392144951	1.0	0.5976284332687741	0.49757060758314	0.0	0.49757060758314
141.4	0.5995315011168053	1.0	0.5940281800791886	0.5099896188366027	0.0	0.5099896188366027
141.5	0.5926236336875925	1.0	0.5833134869494389	0.5101992162415135	0.0	0.5101992162415135
147.3	0.5864248828294796	1.0	0.5805568683045856	0.5221007818873605	0.0	0.5221007818873605
147.4	0.5788139035229664	1.0	0.5692304042199778	0.522301646289742	0.0	0.522301646289742
153.2	0.5734977621710584	1.0	0.5672839466050189	0.533707326011764	0.0	0.533707326011764
153.3	0.5652177760858474	1.0	0.555378333149272	0.5338998212774602	0.0	0.5338998212774602
159.1	0.5607507479871627	1.0	0.5542094521878994	0.5448302764623639	0.0	0.5448302764623639
164.9	0.5518348563035184	1.0	0.5481502514060596	0.5450147512965072	0.0	0.5553128663140189
165.0	0.5481843108898875	1.0	0.5413332964010306	0.5554897824617462	0.0	0.5554897824617462
170.8	0.538664632021324	1.0	0.5361040887669641	0.5556665710404609	0.0	0.5655356088734603
170.9	0.5357987887308406	1.0	0.5286552700395974	0.5657051537029958	0.0	0.5657051537029958
176.7	0.5257064792088519	1.0	0.5242247002055551	0.565874576278763	0.0	0.5753324146874084
176.8	0.5235943919289023	1.0	0.5161750485072584	0.5754948953291835	0.0	0.5754948953291835
182.6	0.5129596670188542	1.0	0.5125125691029135	0.5756572588109534	0.0	0.5847210306676969
182.7	0.5115712086553671	1.0	0.5038921968341652	0.5848767414553543	0.0	0.5848767414553543
188.5	0.5056813666680487	1.0	0.5009680538907393	0.5937184642903984	0.0	0.5937184642903984
188.6	0.49972920987964087	1.0	0.49180617455476594	0.5938676872940076	0.0	0.5938676872940076
194.4	0.49461070267598206	1.0	0.48959139304028576	0.6023410144047514	0.0	0.6023410144047514
194.5	0.4880682542774093	1.0	0.47991634044816217	0.6024840199417515	0.0	0.6024840199417515
200.3	0.483692104697304	1.0	0.4783827099182829	0.6106043007587061	0.0	0.6106043007587061
200.4	0.4765880930047767	1.0	0.46822195714379944	0.6107413478835965	0.0	0.6107413478835965
206.2	0.47292606789343156	1.0	0.46734201751236204	0.618523292293936	0.0	0.618523292293936
212.0	0.4652883743402858	1.0	0.4623339340346254	0.6186546292675589	0.0	0.6259863786999292
212.1	0.4623129711918157	1.0	0.4564692230284518	0.6261123342620315	0.0	0.6261123342620315
217.9	0.4541686481978368	1.0	0.45215926273187146	0.6262381990012972	0.0	0.6332644666635108
218.0	0.4518530818983728	1.0	0.4457641323626271	0.6333851742110199	0.0	0.6333851742110199
223.8	0.4432283705128473	1.0	0.44212586626595907	0.6335057947198738	0.0	0.6402393086946129
223.9	0.44154656018743665	1.0	0.4352264544498339	0.6403549868892222	0.0	0.6403549868892222
229.7	0.432466907504362	1.0	0.43223413552324913	0.640470581671698	0.0	0.6469235397181148
229.8	0.43139346347135404	1.0	0.4248558054919075	0.6470343981108581	0.0	0.6470343981108581
235.6	0.42652013386150633	1.0	0.4224843563322818	0.6533292682173397	0.0	0.6533292682173397
235.7	0.42139375065234747	1.0	0.4146517130672701	0.6534355076281619	0.0	0.6534355076281619
241.5	0.41716922970699055	1.0	0.4128767136682277	0.6594680981681705	0.0	0.6594680981681705
241.6	0.411547286258504	1.0	0.40461362012467456	0.6595699110497437	0.0	0.6595699110497437
247.4	0.4079471491344375	1.0	0.4034112957450886	0.6653511500598862	0.0	0.6653511500598862
253.2	0.401853844466329	1.0	0.39866371010833074	0.6654487208462343	0.0	0.6708955081266148
253.3	0.39885429428767405	1.0	0.39408809799776606	0.670989081039862	0.0	0.670989081039862
259.1	0.3923131130122369	1.0	0.38995057159033747	0.6710825864804432	0.0	0.6763024300777505
259.2	0.38989096957633557	1.0	0.38490702695610557	0.676392104219024	0.0	0.676392104219024
265.0	0.3829246969947008	1.0	0.3813566972189838	0.6764817136989183	0.0	0.6814840693588191
265.1	0.381057385563222	1.0	0.3758679040129927	0.6815700071728241	0.0	0.6815700071728241
270.9	0.37368812256981143	1.0	0.37288249446502636	0.6816558830196027	0.0	0.6864498125084676
271.0	0.37235366274806947	1.0	0.36697046908856035	0.6865321696715329	0.0	0.6865321696715329
276.8	0.3646028405419104	1.0	0.3645282788278922	0.6866144674492647	0.0	0.6912086549694011
276.9	0.36377983524990765	1.0	0.3582143841925446	0.6912875806714921	0.0	0.6912875806714921
282.7	0.35974913954562127	1.0	0.35629427747550974	0.6957692173837422	0.0	0.6957692173837422
282.8	0.355335854389919	1.0	0.3495992368868174	0.6958448545987752	0.0	0.6958448545987752
288.6	0.35185089698331107	1.0	0.3481806327876068	0.7001397612095779	0.0	0.7001397612095779
288.7	0.347021592176631	1.0	0.3411245436500792	0.7002122469543479	0.0	0.7002122469543479
294.5	0.3440617854959685	1.0	0.34018740580427664	0.7043282036861355	0.0	0.7043282036861355
300.3	0.33883684469530817	1.0	0.3362574817009009	0.7043976692685427	0.0	0.7082755128819571
300.4	0.33638213119285354	1.0	0.3323145795816146	0.7083421321761072	0.0	0.7083421321761072
306.2	0.33078133540377097	1.0	0.32889781510858473	0.7084087034330475	0.0	0.7121249743492665
306.3	0.3288121780058282	1.0	0.3245620624561958	0.712188817910272	0.0	0.712188817910272
312.1	0.3228547183358509	1.0	0.32163918663503327	0.7122526154355721	0.0	0.7158140456785728
312.2	0.321352090965346	1.0	0.31692969122015	0.7158752291590376	0.0	0.7158752291590376
318.0	0.3150565812148274	1.0	0.3144819277464172	0.7159363685218969	0.0	0.7193494096220053
318.1	0.31400195938922587	1.0	0.309417234208576	0.7194080438557878	0.0	0.7194080438557878
323.9	0.3073864484785037	1.0	0.30742629257437776	0.7194666358101561	0.0	0.7227374704906635
324.0	0.30676179998585673	1.0	0.3020243943010266	0.7227936616936635	0.0	0.7227936616936635
329.8	0.3034293812537767	1.0	0.30047246098358044	0.7259843657560107	0.0	0.7259843657560107
329.9	0.29963155987321566	1.0	0.29475081183875407	0.7260382157185968	0.0	0.7260382157185968
335.7	0.29675817662134163	1.0	0.29362054155781186	0.7290959771682852	0.0	0.7290959771682852
335.8	0.29261111951570895	1.0	0.2875960674594205	0.729147583439639	0.0	0.729147583439639
341.6	0.29017941869330555	1.0	0.28687057450612513	0.7320779414110539	0.0	0.7320779414110539
347.4	0.28570029558015986	1.0	0.28361869042968485	0.7321273974759286	0.0	0.7348882306636865
347.5	0.28369337149055995	1.0	0.28022253449057527	0.7349356603118605	0.0	0.7349356603118605
353.3	0.2788988437125659	1.0	0.27740229576853054	0.7349830557599145	0.0	0.7376288571647022
353.4	0.2773002299382205	1.0	0.27367633337701897	0.7376743106279275	0.0	0.7376743106279275
359.2	0.2722064612372496	1.0	0.2712714964920804	0.7377197313159924	0.0	0.7402552938066413
359.3	0.27100012262655016	1.0	0.26723182291048386	0.7402988534238573	0.0	0.7402988534238573
365.1	0.26562278977997167	1.0	0.265226561868386	0.7403423816315209	0.0	0.7427722983789484
365.2	0.26479311449811915	1.0	0.26088879731656844	0.7428140430583882	0.0	0.7428140430583882
371.0	0.25914741781637063	1.0	0.25926769613941747	0.7428557576369667	0.0	0.7451844304349349
371.1	0.2586792094628751	1.0	0.2546469958303362	0.7452244357970897	0.0	0.7452244357970897
376.9	0.2559252516975119	1.0	0.2533950411063094	0.747496059551351	0.0	0.747496059551351
377.0	0.2526583529422211	1.0	0.2485061051541408	0.7475343980659153	0.0	0.7475343980659153
382.8	0.25029049719804225	1.0	0.24760867864585467	0.7497113732438699	0.0	0.7497113732438699
382.9	0.24673043434362557	1.0	0.24246576184580718	0.7497481143610573	0.0	0.7497481143610573
388.7	0.24473405400265963	1.0	0.2419086331595386	0.7518343845528538	0.0	0.7518343845528538
394.5	0.2408952894671062	1.0	0.23921883817736425	0.7518695948291967	0.0	0.7538351717452718
394.6	0.23925613548782643	1.0	0.23629487395639512	0.7538689393129728	0.0	0.7538689393129728
400.4	0.23515270284481418	1.0	0.23396815345960842	0.7539026825318765	0.0	0.7557863624980002
400.5	0.23385689693431475	1.0	0.23076731757095123	0.7558187231195823	0.0	0.7558187231195823
406.3	0.22950241001513083	1.0	0.22878997997346415	0.7558510604068829	0.0	0.7576562557090546
406.4	0.228536437854035	1.0	0.22532583001751602	0.7576872680057926	0.0	0.7576872680057926
412.2	0.22394409973265988	1.0	0.22368453613596326	0.7577182579404798	0.0	0.7594482386897201
412.3	0.2232948042545165	1.0	0.21997022898206287	0.7594779588403757	0.0	0.7594779588403757
418.1	0.22068248250161476	1.0	0.21865198568838043	0.7611655576167569	0.0	0.7611655576167569
418.2	0.21813199084267834	1.0	0.21470028595292637	0.7611940394593745	0.0	0.7611940394593745
424.0	0.21585707407961302	1.0	0.2136924398749881	0.762811323413039	0.0	0.762811323413039
424.1	0.2130479431685176	1.0	0.20951572829154272	0.7628386185424756	0.0	0.7628386185424756
429.9	0.21109777842308053	1.0	0.20880595956378992	0.7643885173829854	0.0	0.7643885173829854
430.0	0.20804255971037589	1.0	0.20441624124443047	0.7644146752443621	0.0	0.7644146752443621
435.8	0.20640481850736175	1.0	0.2039925573103242	0.7658999966132528	0.0	0.7658999966132528
441.6	0.20311569390250142	1.0	0.20176858258070304	0.765925064591533	0.0	0.7673244583071208
441.7	0.20177836644755964	1.0	0.1992521993656241	0.7673484991480792	0.0	0.7673484991480792
447.5	0.1982671561064026	1.0	0.19733361717827583	0.767372522653897	0.0	0.7687136097848829
447.6	0.1972185455127709	1.0	0.1945848076294046	0.7687366489496792	0.0	0.7687366489496792
453.4	0.19349671552677938	1.0	0.19296007747912103	0.7687596715016133	0.0	0.7700448814269103
453.5	0.192725432086986	1.0	0.18999026154953477	0.7700669606509837	0.0	0.7700669606509837
459.3	0.18880410207340292	1.0	0.18864814036851732	0.7700890239543795	0.0	0.7713206848315679
459.4	0.18829905757748452	1.0	0.18546839996884956	0.7713418441114284	0.0	0.7713418441114284
465.2	0.18613689746347922	1.0	0.18439793675957158	0.7725433311164633	0.0	0.7725433311164633
465.3	0.18393941027180769	1.0	0.18101902292034797	0.7725636087821408	0.0	0.7725636087821408
471.1	0.18206106185568735	1.0	0.18020955342937825	0.7737150351051822	0.0	0.7737150351051822
471.2	0.17964643714425282	1.0	0.1766418933717899	0.7737344678896689	0.0	0.7737344678896689
477.0	0.1780412351827557	1.0	0.17608303480622348	0.7748379193392758	0.0	0.7748379193392758
477.1	0.17542004561288618	1.0	0.17233673892072776	0.774856542445051	0.0	0.774856542445051
482.9	0.17407759875124934	1.0	0.17201838470874442	0.7759140179233133	0.0	0.7759140179233133
488.7	0.17126010524797963	1.0	0.1701803235215479	0.7759318650861473	0.0	0.7769281643178988
488.8	0.1701702911018289	1.0	0.1680155680379629	0.776945280209663	0.0	0.776945280209663
494.6	0.1671664494329389	1.0	0.1664343778807254	0.7769623837596635	0.0	0.777917171581935
494.7	0.16631940970683676	1.0	0.16407451242310248	0.7779335743297352	0.0	0.7779335743297352
500.5	0.16313887697855212	1.0	0.16274046597476144	0.7779499652499926	0.0	0.7788649712607004
500.6	0.1625250126228121	1.0	0.1601951098220802	0.7788806905780982	0.0	0.7788806905780982
506.4	0.15917715369156088	1.0	0.15909873080534617	0.7788963985607616	0.0	0.7797732802932178
506.5	0.1587871200987209	1.0	0.156377218077569	0.7797883446557577	0.0	0.7797883446557577
512.3	0.1569982178488114	1.0	0.15550927672071596	0.7806437440810685	0.0	0.7806437440810685
512.4	0.1551057161407945	1.0	0.1526206624295007	0.7806581807778431	0.0	0.7806581807778431
518.2	0.15355554179109593	1.0	0.15197217096309026	0.7814779394692207	0.0	0.7814779394692207
518.3	0.1514807500347347	1.0	0.14892523698489074	0.7814917746523021	0.0	0.7814917746523021
524.1	0.1501603138612513	1.0	0.1484874451747825	0.7822773776025835	0.0	0.7822773776025835
529.9	0.14791213782622578	1.0	0.14674451952600756	0.7822906363344002	0.0	0.7830307911955885
530.0	0.14681268127653596	1.0	0.14505509686377743	0.7830435066630833	0.0	0.7830435066630833
535.8	0.14439976376043973	1.0	0.14353664166438757	0.7830562129618301	0.0	0.7837655288233846
535.9	0.14351275529499333	1.0	0.14167509082953741	0.7837777144932462	0.0	0.7837777144932462
541.7	0.1409434816814052	1.0	0.14037269136318098	0.7837898913763782	0.0	0.7844696531639573
541.8	0.1402606126461835	1.0	0.13834736054980695	0.784481331110517	0.0	0.784481331110517
547.6	0.1375431163920706	1.0	0.1372528178512525	0.7844930006364573	0.0	0.7851444397384492
547.7	0.13705629692379057	1.0	0.13507180952917763	0.7851556311163097	0.0	0.7851556311163097
553.5	0.1341984649757806	1.0	0.13417713651849764	0.7851668144243985	0.0	0.7857911109226291
553.6	0.13389981994088757	1.0	0.1318483126101631	0.7858018360049719	0.0	0.7858018360049719
559.4	0.132420314657064	1.0	0.13114573025547516	0.7864108381612716	0.0	0.7864108381612716
559.5	0.13079116304859761	1.0	0.12867671724752003	0.7864211163765794	0.0	0.7864211163765794
565.3	0.12951246073195283	1.0	0.12815865075750407	0.7870047440900325	0.0	0.7870047440900325
565.4	0.12773027841875323	1.0	0.12555684474655818	0.7870145940572892	0.0	0.7870145940572892
571.2	0.12664480168476472	1.0	0.12521591979389582	0.7875739045694707	0.0	0.7875739045694707
577.0	0.12471709029138212	1.0	0.12377324717193464	0.7875833441318865	0.0	0.7881102978484843
577.1	0.12381745687135995	1.0	0.12231753044296872	0.7881193506335294	0.0	0.7881193506335294
582.9	0.12175149618760972	1.0	0.12106367383438116	0.7881283968908723	0.0	0.788633394762523
583.0	0.12103051541224805	1.0	0.11946344829350769	0.7886420703578104	0.0	0.7886420703578104
588.8	0.11883336808869055	1.0	0.11839131489300679	0.7886507396973743	0.0	0.7891346965275672
588.9	0.11828403739833093	1.0	0.11665361261331601	0.7891430106489257	0.0	0.7891430106489257
594.7	0.11596255358187108	1.0	0.11575629171836702	0.7891513187752259	0.0	0.7896151112516838
594.8	0.11557805506447247	1.0	0.1138879374854994	0.7896230789601605	0.0	0.7896230789601605
600.6	0.11313887697366261	1.0	0.11315869722742082	0.7896310409233515	0.0	0.7900755092060007
600.7	0.11291257393163476	1.0	0.11116631291311198	0.7900831449350905	0.0	0.7900831449350905
606.5	0.11168944913977275	1.0	0.11059859701254257	0.7905167244013653	0.0	0.7905167244013653
606.6	0.11028757391800045	1.0	0.10848860589280133	0.7905240419831865	0.0	0.7905240419831865
612.4	0.10923334969055418	1.0	0.10807603044053883	0.7909395560990659	0.0	0.7909395560990659
612.5	0.10770301041985392	1.0	0.10585466145806371	0.7909465687894275	0.0	0.7909465687894275
618.3	0.10681129986344653	1.0	0.10559101172224483	0.7913447702585171	0.0	0.7913447702585171
624.1	0.10515881536270569	1.0	0.10439731120713157	0.7913514907608854	0.0	0.7917266557892865
624.2	0.10442339626669359	1.0	0.10314353095324562	0.7917331009252616	0.0	0.7917331009252616
630.0	0.1026548982232027	1.0	0.10210865313719006	0.7917395414138428	0.0	0.7920990749646395
630.1	0.1020697100863324	1.0	0.10073355512628472	0.7921052515601348	0.0	0.7921052515601348
635.9	0.10019114702253276	1.0	0.09985152148531205	0.7921114237018629	0.0	0.7924559770699724
636.0	0.09975028810235333	1.0	0.09836102911590333	0.7924618963138819	0.0	0.7924618963138819
641.8	0.09776742929181918	1.0	0.09762601482730825	0.7924678112896023	0.0	0.7927980086335442
641.9	0.09746515367769279	1.0	0.09602587663584525	0.7928036812485809	0.0	0.7928036812485809
647.7	0.09538359301001731	1.0	0.09543220781408371	0.792809349773259	0.0	0.7931257892453533
647.8	0.09521430772067999	1.0	0.09372800116978316	0.7931312255074532	0.0	0.7931312255074532
653.6	0.09420356151425807	1.0	0.0932701521231284	0.7934399126798269	0.0	0.7934399126798269
653.7	0.09299772962138703	1.0	0.09146728687587141	0.7934451224367862	0.0	0.7934451224367862
659.5	0.09212904807892003	1.0	0.0911398773847021	0.7937409479717653	0.0	0.7937409479717653
659.6	0.09081537816237427	1.0	0.08924359946566952	0.7937459406610495	0.0	0.7937459406610495
665.4	0.09008337787486084	1.0	0.08904139208319234	0.7940294404462492	0.0	0.7940294404462492
671.2	0.08866719240435597	1.0	0.08805407812440569	0.7940342251121204	0.0	0.7943013240889601
671.3	0.08806662895847406	1.0	0.08697468443409757	0.7943059127075561	0.0	0.7943059127075561
677.1	0.08655309254727002	1.0	0.08612096245553144	0.7943104980174379	0.0	0.7945664681540096
677.2	0.08607885801121802	1.0	0.08493972323712992	0.7945708655850333	0.0	0.7945708655850333
683.0	0.08447298076720752	1.0	0.08421455397270969	0.7945752598452036	0.0	0.7948205648314252
683.1	0.08412010119600621	1.0	0.08293645870587756	0.7948247790408288	0.0	0.7948247790408288
688.9	0.08242674202976885	1.0	0.08233493261818932	0.7948289902114872	0.0	0.7950640744170294
689.0	0.08219037499065102	1.0	0.08096482327449481	0.795068113038858	0.0	0.795068113038858
694.8	0.08123134929564219	1.0	0.0804821582175301	0.7952974380288103	0.0	0.7952974380288103
694.9	0.080289676998921	1.0	0.07902473238187184	0.7953013083790162	0.0	0.7953013083790162
700.7	0.07945479926519207	1.0	0.07865627128148935	0.7955210784046733	0.0	0.7955210784046733
700.8	0.07841798673953762	1.0	0.07711608523373328	0.7955247874943996	0.0	0.7955247874943996
706.6	0.07770259995013362	1.0	0.07685729378654436	0.7957354006692038	0.0	0.7957354006692038
706.7	0.07657526641360009	1.0	0.07523876554310327	0.7957389552174607	0.0	0.7957389552174607
712.5	0.07597483300780539	1.0	0.07508522993446687	0.7959407930669428	0.0	0.7959407930669428
718.3	0.07476146165084228	1.0	0.07426894696561005	0.7959441995127995	0.0	0.7961343607964364
718.4	0.07427156138251315	1.0	0.07334006689133508	0.7961376276663137	0.0	0.7961376276663137
724.2	0.07297650223513559	1.0	0.07263615181484186	0.7961408921805501	0.0	0.796323130279498
724.3	0.07259283004688699	1.0	0.07162177550638354	0.7963262610332662	0.0	0.7963262610332662
730.1	0.07122030280962893	1.0	0.07102598077736542	0.7963293895295503	0.0	0.7965040345679383
730.2	0.0709386667235716	1.0	0.06993031101107841	0.7965070348769628	0.0	0.7965070348769628
736.0	0.0694927635619717	1.0	0.06943849857905074	0.7965100330225564	0.0	0.7966774013698815
736.1	0.06930908258760717	1.0	0.0682656136988126	0.7966802766692161	0.0	0.7966802766692161
741.9	0.06851535988486959	1.0	0.06787375303140256	0.7968435447393355	0.0	0.7968435447393355
742.0	0.06770407294986563	1.0	0.06662760958559814	0.7968463002375848	0.0	0.7968463002375848
747.8	0.06701477838858708	1.0	0.06633177570735282	0.7970027656448654	0.0	0.7970027656448654
747.9	0.06612361792194282	1.0	0.06501621105213198	0.7970054063336163	0.0	0.7970054063336163
753.7	0.0655348260863836	1.0	0.06481258259903387	0.7971553525151927	0.0	0.7971553525151927
753.8	0.06456768306277105	1.0	0.0634313174676179	0.797157883178058	0.0	0.797157883178058
759.6	0.06407556936296309	1.0	0.06331617475786269	0.7973015817613204	0.0	0.7973015817613204
765.4	0.06303622000741115	1.0	0.06264157746140206	0.797304006982583	0.0	0.7974393924275142
765.5	0.06263705886818687	1.0	0.061842538917281066	0.7974417182775686	0.0	0.7974417182775686
771.3	0.06152916707832266	1.0	0.061262456042340305	0.7974440424505244	0.0	0.7975737869791111
771.4	0.061219330141893805	1.0	0.0603916480984795	0.7975760159212086	0.0	0.7975760159212086
777.2	0.060046449879480386	1.0	0.05990249945540637	0.7975782432560902	0.0	0.7977025819004347
777.3	0.059822404222068686	1.0	0.058963462199439196	0.7977047179723263	0.0	0.7977047179723263
783.1	0.05858798187362624	1.0	0.05856176001421174	0.7977068525039527	0.0	0.7978260105035357
783.2	0.05844628823676277	1.0	0.057557928567615775	0.7978280575746965	0.0	0.7978280575746965
789.0	0.05778962296499693	1.0	0.057240275810782795	0.7979442963793705	0.0	0.7979442963793705
789.1	0.057090975980014946	1.0	0.05617498255659266	0.7979462581580818	0.0	0.7979462581580818
794.9	0.056522150155891744	1.0	0.05593807128509116	0.7980576538026942	0.0	0.7980576538026942
795.0	0.05575644847209876	1.0	0.05481454806702098	0.7980595338427041	0.0	0.7980595338427041
800.8	0.055272153369033766	1.0	0.05465515777937094	0.7981662881205804	0.0	0.7981662881205804
806.6	0.05444267450438155	1.0	0.05401530244127356	0.798168089827584	0.0	0.798268668240138
806.7	0.05403968649624254	1.0	0.05339153407750892	0.7982703961238573	0.0	0.7982703961238573
812.5	0.053149611169147355	1.0	0.052834272309330986	0.7982721227616543	0.0	0.7983685105138648
812.6	0.05282479019891356	1.0	0.05214718692980662	0.7983701664042665	0.0	0.7983701664042665
818.4	0.05187720437459157	1.0	0.05166942163976159	0.7983718211006546	0.0	0.7984641927989483
818.5	0.051627492434591575	1.0	0.050922091563374516	0.7984657796956816	0.0	0.7984657796956816
824.3	0.050625389345372154	1.0	0.050520805083493076	0.7984673654481454	0.0	0.7985558884237988
824.4	0.0504478089695173	1.0	0.04971621217845479	0.7985574092015126	0.0	0.7985574092015126
830.2	0.0493940911089526	1.0	0.04938846484110115	0.7985589288826375	0.0	0.7986437634950398
830.3	0.049285743877436686	1.0	0.04852950243094111	0.798645220908632	0.0	0.798645220908632
836.1	0.04874268176282539	1.0	0.048272431155860676	0.7987279771983468	0.0	0.7987279771983468
836.2	0.04814129002490316	1.0	0.04736190590137256	0.7987293738879152	0.0	0.7987293738879152
842.0	0.04767211281205248	1.0	0.04717272279371432	0.7988086820868566	0.0	0.7988086820868566
842.1	0.04701442954337833	1.0	0.0462133565506697	0.798810020582524	0.0	0.798810020582524
847.9	0.04661634832885486	1.0	0.04608934751040404	0.7988860243573943	0.0	0.7988860243573943
853.7	0.04590513428832495	1.0	0.04555974726690899	0.7988873070838238	0.0	0.798958913947651
853.8	0.045575431995994675	1.0	0.04502230250601271	0.7989601441155446	0.0	0.7989601441155446
859.6	0.04481336628561079	1.0	0.0445621767017424	0.7989613733964018	0.0	0.7990299967169393
859.7	0.04454939637181404	1.0	0.043971574867146763	0.7990311756291495	0.0	0.7990311756291495
865.5	0.04373907816544023	1.0	0.04357831295062236	0.7990323536912805	0.0	0.7990981177797033
865.6	0.043538263333996144	1.0	0.042937141997011	0.7990992475718284	0.0	0.7990992475718284
871.4	0.04268221358405483	1.0	0.04260820045364167	0.7991003765492884	0.0	0.7991634005372674
871.5	0.042542044511500135	1.0	0.041918972033600246	0.7991644832559093	0.0	0.7991644832559093
877.3	0.04164270763346284	1.0	0.04165187318200406	0.7991655651938364	0.0	0.7992259632493349
877.4	0.04156074170490631	1.0	0.0409170242562497	0.7992270008558608	0.0	0.7992270008558608
883.2	0.04111181204025172	1.0	0.040709355053551784	0.7992859192481971	0.0	0.7992859192481971
883.3	0.040594347295380126	1.0	0.03993124948076931	0.7992869136222209	0.0	0.7992869136222209
889.1	0.0402075640093399	1.0	0.039780660337257544	0.7993433771441022	0.0	0.7993433771441022
889.2	0.03964284464246531	1.0	0.03896159044339425	0.7993443300869241	0.0	0.7993443300869241
895.0	0.03931585700127266	1.0	0.03886579404688145	0.7993984410220147	0.0	0.7993984410220147
900.8	0.03870620847091852	1.0	0.038427614264281526	0.7993993542598952	0.0	0.7994503348114432
900.9	0.03843672636484009	1.0	0.03796475232400084	0.79945121063024	0.0	0.79945121063024
906.7	0.03778440524684061	1.0	0.03758501089310297	0.7994520858175203	0.0	0.7995009422334419
906.8	0.037570198095323915	1.0	0.03707752281061652	0.7995017815607185	0.0	0.7995017815607185
912.6	0.03687739354327611	1.0	0.036754019300053946	0.7995026202827854	0.0	0.7995494410666079
912.7	0.03671628920847131	1.0	0.036204085011540585	0.79955024542281	0.0	0.79955024542281
918.5	0.03598512439549069	1.0	0.035934675571443996	0.7995510491990212	0.0	0.7995959191666203
918.6	0.03587500810451758	1.0	0.03534441064675342	0.7995966900088299	0.0	0.7995966900088299
924.4	0.03544974587660671	1.0	0.03512700699094772	0.7996404607284975	0.0	0.7996404607284975
924.5	0.035046354922390804	1.0	0.0344984639939439	0.7996411994531178	0.0	0.7996411994531178
930.3	0.03467539828780106	1.0	0.03433103238979665	0.7996831464394285	0.0	0.7996831464394285
930.4	0.034230321884332324	1.0	0.03366620222141305	0.7996838543846266	0.0	0.7996838543846266
936.2	0.0339116373488363	1.0	0.033546762487658234	0.7997240536242944	0.0	0.7997240536242944
936.3	0.03342689363108884	1.0	0.03284757571154391	0.7997247320725427	0.0	0.7997247320725427
942.1	0.033158499800975794	1.0	0.03277420022437818	0.7997632563866156	0.0	0.7997632563866156
947.9	0.03263604754787206	1.0	0.03241180049418796	0.7997639065668937	0.0	0.7998002022025237
948.0	0.03241601419732993	1.0	0.03201334108274282	0.7998008257422681	0.0	0.7998008257422681
953.8	0.03185775408125818	1.0	0.03170009603870589	0.7998014488323946	0.0	0.7998362321884235
953.9	0.03168420122661715	1.0	0.03126417340245815	0.7998368297480163	0.0	0.7998368297480163
959.7	0.031091977047210187	1.0	0.030998228314263493	0.7998374268767208	0.0	0.799870760963171
959.8	0.030963074028349698	1.0	0.03052667868549426	0.7998713336250676	0.0	0.7998713336250676
965.6	0.03033867393041756	1.0	0.030306226579341778	0.7998719058740396	0.0	0.7999038510756971
965.7	0.030252638499582703	1.0	0.029800831892979534	0.7999043998772983	0.0	0.7999043998772983
971.5	0.029900567164071218	1.0	0.029624112690949625	0.799935562468594	0.0	0.799935562468594
971.6	0.029552893593411306	1.0	0.029086601733798227	0.7999360884040461	0.0	0.7999360884040461
977.4	0.029246502412523318	1.0	0.028951901399758343	0.7999659525872408	0.0	0.7999659525872408
977.5	0.02886383160936212	1.0	0.028383950945069125	0.799966456609272	0.0	0.799966456609272
983.3	0.028601406534901737	1.0	0.02828960063736712	0.7999950764832805	0.0	0.7999950764832805
983.4	0.028185438475838508	1.0	0.02769283656465695	0.7999955595049311	0.0	0.7999955595049311
989.2	0.027965309434707743	1.0	0.027637211795864206	0.8000229869145028	0.0	0.8000229869145028
995.0	0.02751769402476085	1.0	0.027337607547892114	0.8000234498107637	0.0	0.8000492905110682
995.1	0.02733823413035582	1.0	0.026994729999809588	0.800049734440577	0.0	0.800049734440577
1000.9	0.026860572258583744	1.0	0.02673647103062913	0.8000501780499824	0.0	0.8000749420820126
1001.0	0.026720197028024667	1.0	0.026362144370800082	0.8000753675149377	0.0	0.8000753675149377
1006.8	0.026214041609806747	1.0	0.026143667348895606	0.8000757926410922	0.0	0.8000995248648218
1006.9	0.026111208187277496	1.0	0.02573943828475961	0.8000999325718186	0.0	0.8000999325718186
1012.7	0.025578065193163576	1.0	0.02555922018633092	0.8001003399848302	0.0	0.8001230833910796
1012.8	0.02551127157956793	1.0	0.025126589622085888	0.8001234741107205	0.0	0.8001234741107205
1018.6	0.025219900475934046	1.0	0.02498314700334033	0.800145660337041	0.0	0.800145660337041
1018.7	0.024920385339777636	1.0	0.024523571010811318	0.8001460347771155	0.0	0.8001460347771155
1024.5	0.024667438423141154	1.0	0.02441545928581845	0.8001672966009811	0.0	0.8001672966009811
1024.6	0.02433854201091311	1.0	0.023930350062902506	0.8001676554397805	0.0	0.8001676554397805
1030.4	0.02412257450533759	1.0	0.02385616278723549	0.8001880313768523	0.0	0.8001880313768523
1030.5	0.023765728782098233	1.0	0.023346889603841983	0.8001883752644158	0.0	0.8001883752644158
1036.3	0.02358533302833548	1.0	0.02330525776422064	0.8002079022258733	0.0	0.8002079022258733
1042.1	0.023201927719985943	1.0	0.02305767214392423	0.800208231785154	0.0	0.8002266290879771
1042.2	0.023055732508639917	1.0	0.022762739205753283	0.8002269451438647	0.0	0.8002269451438647
1048.0	0.02264711599373033	1.0	0.022549929688560538	0.8002272609718537	0.0	0.800244891739995
1048.1	0.022533785903401778	1.0	0.02222859705609522	0.8002451946272288	0.0	0.8002451946272288
1053.9	0.0221012660936304	1.0	0.022049245935272035	0.8002454972960598	0.0	0.800262393467523
1054.0	0.022019500834266202	1.0	0.021702816431577596	0.8002626837347798	0.0	0.8002626837347798
1059.8	0.021564346043591344	1.0	0.021555640020943664	0.8002629737927353	0.0	0.8002791659752313
1059.9	0.021512879805219633	1.0	0.021185377831371435	0.8002794441483313	0.0	0.8002794441483313
1065.7	0.021271834829771505	1.0	0.02106912584998225	0.8002952396463787	0.0	0.8002952396463787
1065.8	0.021013920414554806	1.0	0.0206762573423538	0.8002955062292315	0.0	0.8002955062292315
1071.6	0.020805195777187157	1.0	0.02058971230392625	0.800310643598177	0.0	0.800310643598177
1071.7	0.020522615561061094	1.0	0.020175426838187085	0.8003108990736831	0.0	0.8003108990736831
1077.5	0.02034499346351397	1.0	0.02011740344546309	0.8003254057350305	0.0	0.8003254057350305
1083.3	0.020038953644560497	1.0	0.01988250421822089	0.8003256505660018	0.0	0.8003393179993546
1083.4	0.019891247616320072	1.0	0.019652198716947518	0.8003395527986011	0.0	0.8003395527986011
1089.2	0.019562918760894887	1.0	0.019447689663486305	0.8003397874285394	0.0	0.8003528853999583
1089.3	0.01944397309532169	1.0	0.019194093133535952	0.80035311041615	0.0	0.80035311041615
1095.1	0.01909449089146298	1.0	0.019018834348951814	0.8003533352700914	0.0	0.8003658875065732
1095.2	0.019003180086193873	1.0	0.018743077471028515	0.8003661031473349	0.0	0.8003661031473349
1101.0	0.018633646087445735	1.0	0.01859595828846933	0.8003663186326042	0.0	0.8003783478725268
1101.1	0.018568874289207095	1.0	0.018299138448537623	0.8003785545284752	0.0	0.8003785545284752
1106.9	0.018180356648791723	1.0	0.018179076915042055	0.8003787610354095	0.0	0.8003902890696828
1107.0	0.018141057102807834	1.0	0.017862258906070138	0.8003904871151901	0.0	0.8003904871151901
1112.8	0.017941724218924388	1.0	0.0177682012622897	0.8004017327298433	0.0	0.8004017327298433
1112.9	0.017719725802237265	1.0	0.01743241797713211	0.8004019225236714	0.0	0.8004019225236714
1118.7	0.01754757865807375	1.0	0.01736333814110223	0.8004126995830712	0.0	0.8004126995830712
1118.8	0.017304873713274643	1.0	0.017009591256455035	0.8004128814690227	0.0	0.8004128814690227
1124.6	0.01715888583572852	1.0	0.016964490311563444	0.8004232094956405	0.0	0.8004232094956405
1130.4	0.01689649038121127	1.0	0.01677007731551758	0.800423383803194	0.0	0.8004331143406703
1130.5	0.01677566173870603	1.0	0.016571656650241053	0.8004332815061346	0.0	0.8004332815061346
1136.3	0.016494561735138386	1.0	0.016402806615278393	0.8004334485510605	0.0	0.8004427736597439
1136.4	0.016397918260839115	1.0	0.01618483231292975	0.8004429338601566	0.0	0.8004429338601566
1142.2	0.01609907024764716	1.0	0.016040584409314697	0.800443093945049	0.0	0.8004520305175038
1142.3	0.016025663366304368	1.0	0.015804008892933315	0.8004521840430724	0.0	0.8004521840430724
1148.1	0.015709995090029787	1.0	0.0156834269689974	0.8004523374579419	0.0	0.8004609016828543
1148.2	0.015658901248593704	1.0	0.015429174574975654	0.800461048811689	0.0	0.800461048811689
1154.0	0.015327312283072509	1.0	0.015331346713896373	0.8004611958344433	0.0	0.8004694032256774
1154.1	0.0152976324852249	1.0	0.015060314284825094	0.8004695442243044	0.0	0.8004695442243044
1159.9	0.015132860964379557	1.0	0.014984352364712707	0.8004775505464835	0.0	0.8004775505464835
1160.0	0.014941854188246843	1.0	0.014697409834715803	0.800477685670312	0.0	0.800477685670312
1165.8	0.014799949206154319	1.0	0.014642449092153712	0.8004853584043033	0.0	0.8004853584043033
1165.9	0.014591560150648438	1.0	0.014340440064655447	0.8004854878981179	0.0	0.8004854878981179
1171.7	0.014471656505998211	1.0	0.01430563866181158	0.8004928409431125	0.0	0.8004928409431125
1177.5	0.014246740988736004	1.0	0.014144794281941596	0.8004929650414941	0.0	0.8004998927038289
1177.6	0.014147995797503516	1.0	0.01397391957513689	0.8005000117173863	0.0	0.8005000117173863
1183.4	0.013907384280552998	1.0	0.013834577411510335	0.8005001306451236	0.0	0.8005067696622634
1183.5	0.013828976572856201	1.0	0.013647287206574297	0.8005068837170558	0.0	0.8005068837170558
1189.3	0.013573474700436523	1.0	0.013528637377412563	0.8005069976896066	0.0	0.8005133600879977
1189.4	0.01351460502047456	1.0	0.013325733936932841	0.800513469390621	0.0	0.800513469390621
1195.2	0.013244994149769412	1.0	0.01322698738959826	0.8005135786144272	0.0	0.8005196759197768
1195.3	0.013204884158988895	1.0	0.01300924928306557	0.8005197806682414	0.0	0.8005197806682414
1201.1	0.013048757852423546	1.0	0.012929637419286832	0.8005257285986308	0.0	0.8005257285986308
1201.2	0.012899813967602702	1.0	0.01269782002393899	0.8005258289826905	0.0	0.8005258289826905
1207.0	0.012763669398520984	1.0	0.01263659432785157	0.8005315290889518	0.0	0.8005315290889518
1207.1	0.012599391512927582	1.0	0.012391430323148237	0.8005316252904511	0.0	0.8005316252904511
1212.9	0.012482480238774832	1.0	0.0123478619922808	0.8005370878983971	0.0	0.8005370878983971
1213.0	0.012303611072348246	1.0	0.012090061847967768	0.800537180091593	0.0	0.800537180091593
1218.8	0.012205203830203652	1.0	0.01206344142727177	0.8005424150964976	0.0	0.8005424150964976
1224.6	0.012012464253984863	1.0	0.011930421435384891	0.80054250344841	0.0	0.8005474356017869
1224.7	0.011931850617153416	1.0	0.011783330904022378	0.8005475203335634	0.0	0.8005475203335634
1230.5	0.011725940113326574	1.0	0.011668397196233271	0.8005476050042379	0.0	0.800552331656398
1230.6	0.011662428150456596	1.0	0.0115075260657876	0.8005524128577709	0.0	0.8005524128577709
1236.4	0.011444025266594594	1.0	0.011409995998221557	0.8005524940005969	0.0	0.8005570237138949
1236.5	0.011396941203433361	1.0	0.011236020040256742	0.800557101531964	0.0	0.800557101531964
1242.3	0.01116670400090471	1.0	0.011155228549457502	0.800557179293924	0.0	0.8005615202740366
1242.4	0.011135391884790298	1.0	0.010968803548823215	0.8005615948497735	0.0	0.8005615948497735
1248.2	0.01100614266712074	1.0	0.010904102834848717	0.800565829482283	0.0	0.800565829482283
1248.3	0.010877779748484329	1.0	0.010705865012795641	0.8005659009507676	0.0	0.8005659009507676
1254.1	0.010765338506865414	1.0	0.010656624224726106	0.8005699591448018	0.0	0.8005699591448018
1254.2	0.010624101900591336	1.0	0.010447190656624352	0.8005700276355159	0.0	0.8005700276355159
1260.0	0.01052783776747352	1.0	0.010412795580571378	0.8005739167425019	0.0	0.8005739167425019
1260.1	0.010374353103261472	1.0	0.010192764608192621	0.8005739823795057	0.0	0.8005739823795057
1265.9	0.010293651399529997	1.0	0.010172617357908646	0.8005777094444005	0.0	0.8005777094444005
1271.7	0.010128525875798867	1.0	0.010062653108381215	0.8005777723465978	0.0	0.8005812837964427
1271.8	0.010062787820386911	1.0	0.009936087706403574	0.8005813441212883	0.0	0.8005813441212883
1277.6	0.009886610592928686	1.0	0.009841336268734912	0.800581404402634	0.0	0.8005847695456905
1277.7	0.00983525301459132	1.0	0.009703202567235418	0.8005848273570589	0.0	0.8005848273570589
1283.5	0.009648595580310709	1.0	0.009623088549003777	0.8005848851267352	0.0	0.800588110059026
1283.6	0.009611050631640316	1.0	0.009473955767787217	0.8005881654616513	0.0	0.8005881654616513
1289.4	0.009414467207346861	1.0	0.009407918614880939	0.8005882208243229	0.0	0.8005913113879265
1289.5	0.009390182081127898	1.0	0.009248339113711219	0.8005913644821631	0.0	0.8005913644821631
1295.3	0.00928322221200864	1.0	0.009195832842370976	0.8005943793312671	0.0	0.8005943793312671
1295.4	0.009172646625319377	1.0	0.009026342478418544	0.8005944302132956	0.0	0.8005944302132956
1301.2	0.009079824877617122	1.0	0.008986835409329912	0.8005973194468707	0.0	0.8005973194468707
1301.3	0.008958441469209967	1.0	0.00880795389004459	0.8005973682088763	0.0	0.8005973682088763
1307.1	0.008879226083387055	1.0	0.008780928384567057	0.8006001370609597	0.0	0.8006001370609597
1307.2	0.008747561848114874	1.0	0.008593159615943724	0.8006001837912696	0.0	0.8006001837912696
1313.0	0.008681434728288731	1.0	0.008578111814547958	0.8006028372771581	0.0	0.8006028372771581
1318.8	0.008540001112839252	1.0	0.008487245607643877	0.8006028820604176	0.0	0.8006053820391444
1318.9	0.008486457581235465	1.0	0.00837838380774505	0.8006054249874552	0.0	0.8006054249874552
1324.7	0.00833575081247291	1.0	0.008300313288425882	0.8006054679047969	0.0	0.8006078637203926
1324.8	0.00829429936572127	1.0	0.00818174061668818	0.800607904879231	0.0	0.800607904879231
1330.6	0.008134800774862089	1.0	0.008115980796448322	0.8006079460083919	0.0	0.8006102420010043
1330.7	0.008104962842204758	1.0	0.00798817671774783	0.800610281444933	0.0	0.800610281444933
1336.5	0.007937139184798811	1.0	0.007934255131915232	0.8006103208604237	0.0	0.8006125211889223
1336.6	0.00791844888828732	1.0	0.007797684888707833	0.8006125589893966	0.0	0.8006125589893966
1342.4	0.00782996815894342	1.0	0.007755141369871161	0.800614705413252	0.0	0.800614705413252
1342.5	0.007734756576724102	1.0	0.007610256284162427	0.8006147416387615	0.0	0.8006147416387615
1348.3	0.007658168043822459	1.0	0.007578642737345323	0.8006167986305323	0.0	0.8006167986305323
1348.4	0.007553883251313338	1.0	0.007425880508781441	0.8006168333466781	0.0	0.8006168333466781
1354.2	0.007488738696367084	1.0	0.007404760688443599	0.8006188046326261	0.0	0.8006188046326261
1360.0	0.007375824600699853	1.0	0.007318526751991247	0.8006188379022977	0.0	0.8006206951469776
1360.1	0.007321687337798905	1.0	0.0072334949774068395	0.8006207270534506	0.0	0.8006207270534506
1365.9	0.0072005747301354915	1.0	0.00715844305443055	0.8006207589369135	0.0	0.8006225387983195
1366.0	0.0071570193983211145	1.0	0.007064843729695553	0.8006225693753942	0.0	0.8006225693753942
1371.8	0.007028126231239538	1.0	0.0070005542707844	0.8006225999304197	0.0	0.8006243056328787
1371.9	0.006994738588446226	1.0	0.0068988035111209565	0.8006243349359449	0.0	0.8006243349359449
1377.7	0.0068584702497961145	1.0	0.0068448677301802974	0.8006243642178733	0.0	0.8006259988513376
1377.8	0.006834846968424388	1.0	0.0067353693950764106	0.80062602693347	0.0	0.80062602693347
1383.6	0.006691596551626667	1.0	0.006691389076315466	0.800626054995356	0.0	0.8006276215207372
1383.7	0.006677345015810867	1.0	0.006574535027889634	0.8006276484328138	0.0	0.8006276484328138
1389.5	0.006604179770786443	1.0	0.006540122334249534	0.8006291765805837	0.0	0.8006291765805837
1389.6	0.006522231691202438	1.0	0.006416292692351549	0.8006292023713482	0.0	0.8006292023713482
1395.4	0.006459069359119633	1.0	0.006391069975418654	0.800630666847887	0.0	0.800630666847887
1395.5	0.006369504502184591	1.0	0.006260633369440781	0.8006306915640637	0.0	0.8006306915640637
1401.3	0.00631596728333424	1.0	0.006244232980910664	0.8006320950224567	0.0	0.8006320950224567
1407.1	0.006219159565517713	1.0	0.006172865705098866	0.8006321187088182	0.0	0.8006334409753445
1407.2	0.006174879394014947	1.0	0.006099610903038353	0.800633463691182	0.0	0.800633463691182
1413.0	0.006071191667603986	1.0	0.006037649457746586	0.8006334863906412	0.0	0.800634753564123
1413.1	0.0060358100358243235	1.0	0.005957201925230343	0.8006347753334853	0.0	0.8006347753334853
1418.9	0.005925594323260491	1.0	0.005904292671131968	0.8006347970871558	0.0	0.8006360114630551
1419.0	0.005898762107615481	1.0	0.005817002920290062	0.8006360323253904	0.0	0.8006360323253904
1424.8	0.005782359832838533	1.0	0.0057728013027103	0.8006360531726809	0.0	0.8006372169509421
1424.9	0.005763737120942646	1.0	0.005679009507036113	0.800637236944034	0.0	0.800637236944034
1430.7	0.005641479337721188	1.0	0.005643179892751156	0.8006372569227109	0.0	0.8006383722112634
1430.8	0.005630735256998035	1.0	0.0055432161053721955	0.8006383913713321	0.0	0.8006383913713321
1436.6	0.005570259364457037	1.0	0.00551543162062557	0.8006394793369156	0.0	0.8006394793369156
1436.7	0.005499755422007194	1.0	0.005409615989807368	0.8006394976986659	0.0	0.8006394976986659
1442.5	0.005447693188652991	1.0	0.005389558359594008	0.8006405403336438	0.0	0.8006405403336438
1442.6	0.005370795301113316	1.0	0.005278201341457721	0.8006405579303371	0.0	0.8006405579303371
1448.4	0.005326828284580101	1.0	0.005265560730133129	0.8006415571233012	0.0	0.8006415571233012
1454.2	0.005243851410774577	1.0	0.005206519414790145	0.8006415739868249	0.0	0.8006425153753387
1454.3	0.005207669384272	1.0	0.005143438151819065	0.8006425315478956	0.0	0.8006425315478956
1460.1	0.005118919149710384	1.0	0.00509230851027891	0.800642547708792	0.0	0.8006434498737367
1460.2	0.005090219953577477	1.0	0.005023188893796747	0.8006434653724503	0.0	0.8006434653724503
1466.0	0.004995992848422087	1.0	0.004979672844317299	0.8006434808599813	0.0	0.8006443454355712
1466.1	0.004974482242818851	1.0	0.004904810123867393	0.8006443602885248	0.0	0.8006443602885248
1471.9	0.004875065817315265	1.0	0.004868617252461661	0.8006443751307672	0.0	0.8006452036832207
1472.0	0.004860457336098869	1.0	0.00478829795621416	0.8006452179173118	0.0	0.8006452179173118
1477.8	0.004803139169144956	1.0	0.004759145378648146	0.8006460261716225	0.0	0.8006460261716225
1477.9	0.004748145199283017	1.0	0.004673647497798069	0.8006460398126415	0.0	0.8006460398126415
1483.7	0.004698179308596982	1.0	0.004651259722634034	0.800646814390411	0.0	0.800646814390411
1483.8	0.004637544726679247	1.0	0.00456085289345298	0.8006468274630739	0.0	0.8006468274630739
1489.6	0.004594655642488753	1.0	0.004544961686169307	0.8006475697676957	0.0	0.8006475697676957
1489.7	0.004528653786439915	1.0	0.004449907369695868	0.8006475822956733	0.0	0.8006475822956733
1495.5	0.004492573099524536	1.0	0.004440251617931876	0.8006482936716887	0.0	0.8006482936716887
1501.3	0.004421469264714331	1.0	0.0043914266003632595	0.8006483056776845	0.0	0.8006489758995752
1501.4	0.004391935499953514	1.0	0.004337128857248339	0.8006489874136284	0.0	0.8006489874136284
1507.2	0.004315987108572736	1.0	0.004294958618857675	0.8006489989193832	0.0	0.8006496412159693
1507.3	0.004292745599426082	1.0	0.004235591776625327	0.800649652250285	0.0	0.800649652250285
1513.1	0.00421220236772779	1.0	0.004199825066545011	0.8006496632766411	0.0	0.8006502788116535
1513.2	0.004195005131688312	1.0	0.004135637823108802	0.8006502893862152	0.0	0.8006502893862152
1519.0	0.0041101092350783654	1.0	0.004106029862276507	0.8006502999531534	0.0	0.800650889841639
1519.1	0.004098714850134405	1.0	0.004037263558492974	0.8006508999756095	0.0	0.8006508999756095
1524.9	0.0040512664042388945	1.0	0.004013575922969676	0.8006514754128495	0.0	0.8006514754128495
1525.0	0.004003874568239087	1.0	0.003940464698418724	0.8006514851245866	0.0	0.8006514851245866
1530.8	0.0039626106018945595	1.0	0.003922465203581151	0.8006520365857862	0.0	0.8006520365857862
1530.9	0.003910483198892601	1.0	0.0038452361503581584	0.8006520458928669	0.0	0.8006520458928669
1536.7	0.0038751715168681717	1.0	0.003832698736022271	0.8006525743771684	0.0	0.8006525743771684
1536.8	0.003818538792658345	1.0	0.0037515720505273704	0.8006525832964684	0.0	0.8006525832964684
1542.6	0.003788953159126535	1.0	0.003744276667024239	0.8006530897610971	0.0	0.8006530897610971
1548.4	0.003728038574974421	1.0	0.003703916648661881	0.8006530983087699	0.0	0.8006535754737996
1548.5	0.003703958606584539	1.0	0.003657198294981555	0.8006535836712424	0.0	0.8006535836712424
1554.3	0.0036389789823198485	1.0	0.0036224357616754465	0.800653591862776	0.0	0.8006540491462788
1554.4	0.0036201900420668107	1.0	0.0035714621057881804	0.8006540570021689	0.0	0.8006540570021689
1560.2	0.003551355697366068	1.0	0.003542085281344165	0.8006540648523959	0.0	0.8006545030828155
1560.3	0.0035376487892874865	1.0	0.003487065807686455	0.8006545106113737	0.0	0.8006545106113737
1566.1	0.003465163683134152	1.0	0.003462868378274162	0.8006545181345092	0.0	0.8006549381057686
1566.2	0.0034563353478667836	1.0	0.003404006365150842	0.8006549453206507	0.0	0.8006549453206507
1572.0	0.0034170715833755252	1.0	0.0033847873806359097	0.8006553550032546	0.0	0.8006553550032546
1572.1	0.003376249427403709	1.0	0.003322280031822856	0.8006553619175234	0.0	0.8006553619175234
1577.9	0.003342187761855361	1.0	0.0033078438078569315	0.8006557545306521	0.0	0.8006557545306521
1578.0	0.003297389980620887	1.0	0.003241882382518433	0.8006557611568356	0.0	0.8006557611568356
1583.8	0.0032683346963516143	1.0	0.0032320384034124497	0.8006561374114081	0.0	0.8006561374114081
1589.6	0.0032197552356012567	1.0	0.0031937986611830275	0.80065614376151	0.0	0.8006564982493962
1589.7	0.0031955156449064393	1.0	0.0031573711667379693	0.8006565043393112	0.0	0.8006565043393112
1595.5	0.0031433427271336445	1.0	0.0031240227271642023	0.800656510424838	0.0	0.800656850142873
1595.6	0.0031237330818517936	1.0	0.003083841384273007	0.8006568559790548	0.0	0.8006568559790548
1601.4	0.0030681493271836804	1.0	0.003055201050560595	0.8006568618110244	0.0	0.8006571873746263
1601.5	0.003052988728960573	1.0	0.003011447659657786	0.8006571929676367	0.0	0.8006571929676367
1607.3	0.00299417127451075	1.0	0.0029873369294015155	0.8006571985566135	0.0	0.8006575105550476
1607.4	0.0029832835857676477	1.0	0.00294018794309852	0.80065751591501	0.0	0.80065751591501
1613.2	0.002921404203443708	1.0	0.0029204329242353035	0.8006575212711046	0.0	0.800657820269964
1613.3	0.0029146179590789968	1.0	0.002870059559916392	0.8006578254066009	0.0	0.8006578254066009
1619.1	0.0028821394666630595	1.0	0.0028544908872945502	0.8006581170803768	0.0	0.8006581170803768
1619.2	0.002846991491683722	1.0	0.0028010592382938385	0.8006581220030015	0.0	0.8006581220030015
1625.0	0.0028188887052705645	1.0	0.0027895119908924624	0.8006584015241701	0.0	0.8006584015241701
1625.1	0.002780403190283106	1.0	0.0027331831362422906	0.8006584062416804	0.0	0.8006584062416804
1630.9	0.002756511140193412	1.0	0.0027254967550562957	0.800658674116405	0.0	0.800658674116405
1636.7	0.0027148514526535846	1.0	0.0026938396170889667	0.8006586786373558	0.0	0.8006589310150062
1636.8	0.002695009414657157	1.0	0.0026624450744185475	0.8006589353507211	0.0	0.8006589353507211
1642.6	0.002650334094057938	1.0	0.0026349023384341992	0.8006589396833097	0.0	0.8006591815453897
1642.7	0.0026343855129208563	1.0	0.0026003562443769413	0.8006591857004499	0.0	0.8006591857004499
1648.5	0.0025868483729191	1.0	0.002576773492506782	0.8006591898525147	0.0	0.8006594216373234
1648.6	0.0025746407865298053	1.0	0.0025392289865397225	0.8006594256192631	0.0	0.8006594256192631
1654.4	0.0025243910157720342	1.0	0.002519455763179271	0.8006594295983351	0.0	0.8006596517256911
1654.5	0.002515775979867069	1.0	0.002479061473466317	0.8006596555417246	0.0	0.8006596555417246
1660.3	0.002462958241505799	1.0	0.0024629512142093405	0.8006596593550045	0.0	0.8006598722273706
1660.4	0.00245779125502241	1.0	0.0024198513527245993	0.8006598758844048	0.0	0.8006598758844048
1666.2	0.0024309361330047867	1.0	0.00240726131381333	0.8006600835416675	0.0	0.8006600835416675
1666.3	0.002400686215986105	1.0	0.0023615957702620705	0.8006600870463298	0.0	0.8006600870463298
1672.1	0.002377511635335998	1.0	0.002352386958604988	0.80066028605134	0.0	0.80066028605134
1672.2	0.0023444599321833463	1.0	0.002304291393133347	0.8006602894099768	0.0	0.8006602894099768
1678.0	0.0023248268414225418	1.0	0.0022983284968780206	0.8006604801233278	0.0	0.8006604801233278
1683.8	0.002289110961362185	1.0	0.002272130406523657	0.8006604833420282	0.0	0.8006606630224326
1683.9	0.0022728838922889826	1.0	0.002245085751264992	0.8006606661092488	0.0	0.8006606661092488
1689.7	0.0022346373718464367	1.0	0.0022223485128521517	0.8006606691938403	0.0	0.8006608413877615
1689.8	0.0022216843748896972	1.0	0.002192658040785576	0.8006608443459629	0.0	0.8006608443459629
1695.6	0.002181036764166619	1.0	0.0021732514951878197	0.8006608473020301	0.0	0.800661012321493
1695.7	0.0021712293442339124	1.0	0.002141044202283895	0.800661015156444	0.0	0.800661015156444
1701.5	0.0021283062920823253	1.0	0.0021248415346785655	0.8006610179893491	0.0	0.8006611761332612
1701.6	0.0021215193449192387	1.0	0.0020902426112777662	0.8006611788500889	0.0	0.8006611788500889
1707.4	0.002076442683005983	1.0	0.0020771202910484167	0.8006611815649538	0.0	0.8006613331196857
1707.5	0.0020725544320874608	1.0	0.0020402512022228837	0.8006613357233128	0.0	0.8006613357233128
1713.3	0.0020503582289140613	1.0	0.002030088923314942	0.8006614835651517	0.0	0.8006614835651517
1713.4	0.0020243341918127367	1.0	0.001991067488210782	0.8006614860603058	0.0	0.8006614860603058
1719.2	0.002005233762861226	1.0	0.0019837481099549037	0.8006616277423134	0.0	0.8006616277423134
1719.3	0.001976857760932157	1.0	0.0019426885801084454	0.8006616301335042	0.0	0.8006616301335042
1725.1	0.0019607359016557166	1.0	0.0019380980685303074	0.8006617659121947	0.0	0.8006617659121947
1730.9	0.0019301238463312605	1.0	0.0019164258826913565	0.8006617682037562	0.0	0.8006618961276525
1731.0	0.0019168663765501501	1.0	0.0018931385747826032	0.8006618983253152	0.0	0.8006618983253152
1736.8	0.0018841307436931447	1.0	0.0018743774639866733	0.8006619005213937	0.0	0.8006620231150482
1736.9	0.0018736264529335893	1.0	0.0018488689812078496	0.8006620252211369	0.0	0.8006620252211369
1742.7	0.0018388763557238997	1.0	0.0018329092347339874	0.8006620273257056	0.0	0.8006621448113564
1742.8	0.0018310169489767975	1.0	0.0018052882351239773	0.800662146829699	0.0	0.800662146829699
1748.6	0.001794358209862978	1.0	0.0017920229649520294	0.8006621488465869	0.0	0.8006622614372136
1748.7	0.0017890382537796234	1.0	0.0017623948962333733	0.8006622633714625	0.0	0.8006622633714625
1754.5	0.0017679953622917145	1.0	0.001751719986231671	0.8006623732040324	0.0	0.8006623732040324
1754.6	0.001747690345030339	1.0	0.001720187153700724	0.8006623750576916	0.0	0.8006623750576916
1760.4	0.0017293527213772474	1.0	0.0017120012091946485	0.8006624803139327	0.0	0.8006624803139327
1760.5	0.0017069728061855553	1.0	0.001678662842748363	0.8006624820903594	0.0	0.8006624820903594
1766.3	0.0016912390617094316	1.0	0.0016728671404851467	0.8006625829607629	0.0	0.8006625829607629
1766.4	0.001666884843180203	1.0	0.001637819460777484	0.8006625846631671	0.0	0.8006625846631671
1772.2	0.0016536561884061799	1.0	0.00163431789931126	0.8006626813307591	0.0	0.8006626813307591
1778.0	0.0016274253006770662	1.0	0.00161639681355847	0.8006626829622296	0.0	0.8006627740374088
1778.1	0.0016166054987509528	1.0	0.0015963532335339693	0.8006627756020294	0.0	0.8006627756020294
1783.9	0.001588592677864594	1.0	0.001580880747691589	0.800662777165524	0.0	0.8006628644459555
1784.0	0.0015800879983339901	1.0	0.001558972535322579	0.800662865945388	0.0	0.800662865945388
1789.8	0.0015503851438117573	1.0	0.0015458561751229127	0.8006628674437366	0.0	0.8006629510876896
1789.9	0.0015441043167656343	1.0	0.0015221748563714328	0.8006629525246427	0.0	0.8006629525246427
1795.7	0.001512800552389206	1.0	0.0015113245299904644	0.8006629539605619	0.0	0.8006630341192376
1795.8	0.00150865472296987	1.0	0.0014859589227058337	0.8006630354963202	0.0	0.8006630354963202
1801.6	0.00149123613852568	1.0	0.0014772868777908946	0.8006631136911303	0.0	0.8006631136911303
1801.7	0.0014737391400649713	1.0	0.0014503231490639423	0.8006631150108363	0.0	0.8006631150108363
1807.5	0.0014585961286462533	1.0	0.0014437439300972613	0.800663189947777	0.0	0.800663189947777
1807.6	0.0014393571598405365	1.0	0.001415265652881853	0.8006631912124986	0.0	0.8006631912124986
1813.4	0.001426404260372517	1.0	0.0014106960588777672	0.8006632630270869	0.0	0.8006632630270869
1813.5	0.0014055080568374384	1.0	0.0013807842678751744	0.8006632642391073	0.0	0.8006632642391073
1819.3	0.001394662002064117	1.0	0.0013781433104342123	0.8006633330614645	0.0	0.8006633330614645
1825.1	0.0013721908020401395	1.0	0.0013633301588936607	0.8006633342229896	0.0	0.8006633990638736
1825.2	0.001363370479150626	1.0	0.001346085418961047	0.8006634001778041	0.0	0.8006634001778041
1831.0	0.0013394040761862025	1.0	0.0013333318360577238	0.8006634012909334	0.0	0.8006634634303644
1831.1	0.0013325304877359946	1.0	0.0013145218197328481	0.8006634644978852	0.0	0.8006634644978852
1836.9	0.0013071462827040858	1.0	0.001303749860139911	0.8006634655646337	0.0	0.8006635251149665
1837.0	0.001302142507840165	1.0	0.0012834516619337631	0.8006635261380092	0.0	0.8006635261380092
1842.8	0.0012754155602832974	1.0	0.0012745853911597478	0.8006635271603162	0.0	0.8006635842295222
1842.9	0.0012722067162872928	1.0	0.0012528738211243064	0.8006635852099417	0.0	0.8006635852099417
1848.7	0.0012577935405963545	1.0	0.0012458392791825019	0.8006636408808746	0.0	0.8006636408808746
1848.8	0.0012427229992454023	1.0	0.0012227869113640379	0.8006636418204418	0.0	0.8006636418204418
1854.6	0.0012302239269357798	1.0	0.001217512076721862	0.8006636951717748	0.0	0.8006636951717748
1854.7	0.0012136909644254851	1.0	0.0011931892969923408	0.800663696072193	0.0	0.800663696072193
1860.5	0.0012030339603072676	1.0	0.0011896040508051875	0.8006637472006278	0.0	0.8006637472006278
1866.3	0.0011851099529458142	1.0	0.00117556533517423	0.80066374806353	0.0	0.8006637962341676
1866.4	0.0011762248334919404	1.0	0.0011621151947199021	0.8006637970617176	0.0	0.8006637970617176
1872.2	0.0011569790508678176	1.0	0.0011498762281728413	0.8006637978886735	0.0	0.8006638440523578
1872.3	0.0011497974509216387	1.0	0.0011350452394418933	0.8006638448454293	0.0	0.8006638448454293
1878.1	0.0011292971004112093	1.0	0.0011245385951652088	0.800663845637928	0.0	0.8006638898781235
1878.2	0.001123752440143427	1.0	0.0011083936647437729	0.8006638906381445	0.0	0.8006638906381445
1884.0	0.001102062710853358	1.0	0.0010995536440576582	0.8006638913976177	0.0	0.8006639337945762
1884.1	0.001098090162979308	1.0	0.0010821597100065439	0.8006639345229349	0.0	0.8006639345229349
1889.9	0.0010752742691198585	1.0	0.0010749223114146287	0.8006639352507652	0.0	0.8006639758813048
1890.0	0.0010728107263872065	1.0	0.0010563423847246795	0.8006639765793194	0.0	0.8006639765793194
1895.8	0.0010608889885264394	1.0	0.0010506452731931864	0.8006640162145208	0.0	0.8006640162145208
1895.9	0.001047913993027668	1.0	0.0010309404787173311	0.8006640168834517	0.0	0.8006640168834517
1901.7	0.001037602285563448	1.0	0.001026722955195713	0.8006640548672287	0.0	0.8006640548672287
1901.8	0.0010233995915433108	1.0	0.0010059525720551373	0.8006640555082879	0.0	0.8006640555082879
1907.6	0.001014637196338194	1.0	0.0010031555432378763	0.8006640919093959	0.0	0.8006640919093959
1913.4	0.0009992669265558283	1.0	0.0009915340513662677	0.8006640925237347	0.0	0.8006641268187998
1913.5	0.0009919946883350057	1.0	0.0009799429930481749	0.8006641274079712	0.0	0.8006641274079712
1919.3	0.0009755151883861384	1.0	0.0009698353876604513	0.8006641279967187	0.0	0.8006641608627402
1919.4	0.0009696754865857909	1.0	0.0009570850398955787	0.8006641614273626	0.0	0.8006641614273626
1925.2	0.0009521433625031455	1.0	0.0009484344865033214	0.800664161991578	0.0	0.8006641934882583
1925.3	0.0009476800833323093	1.0	0.0009345812079507889	0.8006641940293548	0.0	0.8006641940293548
1931.1	0.0009291502387069146	1.0	0.0009273323306837263	0.8006641945700601	0.0	0.8006642247542944
1931.2	0.0009260087474308503	1.0	0.0009124308193967191	0.8006642252728429	0.0	0.8006642252728429
1937.0	0.0009065344200509114	1.0	0.0009065296748309162	0.8006642257910153	0.0	0.8006642547174633
1937.1	0.0009046615335042002	1.0	0.0008906330032783842	0.8006642552144033	0.0	0.8006642552144033
1942.9	0.0008948045092470589	1.0	0.0008860270544632773	0.8006642834323939	0.0	0.8006642834323939
1943.0	0.0008836382908466976	1.0	0.0008691867041097568	0.8006642839086268	0.0	0.8006642839086268
1948.8	0.0008751355102072975	1.0	0.0008658247947915917	0.8006643109508946	0.0	0.8006643109508946
1948.9	0.0008629386720855741	1.0	0.0008480906902294033	0.8006643114072921	0.0	0.8006643114072921
1954.7	0.0008557389563287259	1.0	0.0008459230192938356	0.8006643373229131	0.0	0.8006643373229131
1960.5	0.0008425621416046439	1.0	0.0008363060811438305	0.8006643377602979	0.0	0.8006643621766565
1960.6	0.0008366156310932453	1.0	0.0008263216580545172	0.8006643625961182	0.0	0.8006643625961182
1966.4	0.0008225079837340209	1.0	0.0008179781314170436	0.8006643630152757	0.0	0.8006643864142997
1966.5	0.0008177661141254901	1.0	0.0008070204558765801	0.8006643868162756	0.0	0.8006643868162756
1972.3	0.000802775310711406	1.0	0.0007999024348917026	0.8006643872179614	0.0	0.8006644096417974
1972.4	0.0007991907893353922	1.0	0.0007880189801729652	0.8006644100270266	0.0	0.8006644100270266
1978.2	0.0007833630704185783	1.0	0.0007820797901077511	0.8006644104119793	0.0	0.8006644319016133
1978.3	0.0007808898528437844	1.0	0.0007693166286390393	0.8006644322707963	0.0	0.8006644322707963
1984.1	0.0007642700538982091	1.0	0.000764510803757786	0.8006644326397091	0.0	0.8006644532339766
1984.2	0.0007628633206951118	1.0	0.0007509126367103304	0.8006644535877738	0.0	0.8006644535877738
1990.0	0.0007547168154235568	1.0	0.0007471958983132137	0.8006644736775193	0.0	0.8006644736775193
1990.1	0.0007451110363609605	1.0	0.0007328060848131676	0.8006644740165766	0.0	0.8006644740165766
1995.9	0.0007381036092424383	1.0	0.0007301353194482799	0.8006644932692774	0.0	0.8006644932692774
1996.0	0.0007276326780386459	1.0	0.0007149959054096641	0.8006644935942056	0.0	0.8006644935942056
2001.8	0.0007217211912696898	1.0	0.0007133291432571629	0.8006645120444414	0.0	0.8006645120444414
2007.6	0.0007104277657487367	1.0	0.0007053740377065573	0.8006645123558294	0.0	0.8006645297387395
2007.7	0.0007055701948741433	1.0	0.0006967772832870655	0.8006645300373676	0.0	0.8006645300373676
2013.5	0.0006934956682357793	1.0	0.0006898932981811753	0.8006645303357816	0.0	0.8006645469946178
2013.6	0.0006896510820210835	1.0	0.0006804794973725726	0.8006645472808084	0.0	0.8006645472808084
2019.4	0.0006768356096756314	1.0	0.0006746262530465898	0.8006645475667905	0.0	0.8006645635314271
2019.5	0.0006739641501346386	1.0	0.0006644353942853563	0.8006645638056901	0.0	0.8006645638056901
2025.3	0.0006604466761936179	1.0	0.0006595735501848132	0.8006645640797518	0.0	0.8006645793793388
2025.4	0.0006585095387767993	1.0	0.0006486444401981077	0.8006645796421794	0.0	0.8006645796421794
2031.2	0.0006507842372916232	1.0	0.0006447356761665777	0.8006645945669332	0.0	0.8006645945669332
2031.3	0.0006432872361468013	1.0	0.0006331059649670218	0.8006645948188172	0.0	0.8006645948188172
2037.1	0.0006365573368758989	1.0	0.00063011296268242	0.800664609121565	0.0	0.800664609121565
2037.2	0.0006282970854040463	1.0	0.000617819168245935	0.8006646093629538	0.0	0.8006646093629538
2043.0	0.0006225252715173228	1.0	0.000615705592789831	0.8006646230698276	0.0	0.8006646230698276
2043.1	0.0006135387908181955	1.0	0.0006027831254122002	0.8006646233011652	0.0	0.8006646233011652
2048.9	0.0006086887023160662	1.0	0.0006015136070037535	0.8006646364370743	0.0	0.8006646364370743
2054.7	0.0005990119237494532	1.0	0.0005949357773063592	0.8006646366587657	0.0	0.800664649034558
2054.8	0.0005950481403175108	1.0	0.000587536909220838	0.8006646492471633	0.0	0.8006646492471633
2060.6	0.0005847159284626971	1.0	0.0005818600320102921	0.8006646494596182	0.0	0.8006646613197447
2060.7	0.0005816039524531153	1.0	0.000573775272475992	0.8006646615234951	0.0	0.8006646615234951
2066.5	0.0005706501277786809	1.0	0.000568965312092064	0.8006646617270985	0.0	0.8006646730931787
2066.6	0.0005683563673236961	1.0	0.0005602283445460548	0.8006646732884443	0.0	0.8006646732884443
2072.4	0.000556813728565553	1.0	0.0005562521423705131	0.8006646734835698	0.0	0.8006646843761009
2072.5	0.0005553054808279285	1.0	0.0005468956534008006	0.8006646845632301	0.0	0.8006646845632301
2078.3	0.0005489110704668683	1.0	0.0005437209120286604	0.800664695188943	0.0	0.800664695188943
2078.4	0.0005424512616392227	1.0	0.0005337766124903609	0.8006646953682703	0.0	0.8006646953682703
2084.2	0.0005368941458543143	1.0	0.0005313718800340954	0.8006647055511724	0.0	0.8006647055511724
2084.3	0.0005297935565338812	1.0	0.0005208705258963648	0.8006647057230306	0.0	0.8006647057230306
2090.1	0.0005250422807842538	1.0	0.0005192051804076805	0.800664715481673	0.0	0.800664715481673
2090.2	0.0005173320955731399	1.0	0.0005081765933286041	0.8006647156463716	0.0	0.8006647156463716
2096.0	0.0005133560129219245	1.0	0.0005072208273567231	0.8006647249984196	0.0	0.8006647249984196
2101.8	0.0005050664971421182	1.0	0.0005017840715827979	0.800664725156252	0.0	0.8006647339672768
2101.9	0.0005018357537586349	1.0	0.0004954187202594583	0.8006647341186433	0.0	0.8006647341186433
2107.7	0.0004929962728486723	1.0	0.0004907397729912844	0.8006647342699005	0.0	0.8006647427137492
2107.8	0.0004904817936184252	1.0	0.00048379864852383757	0.8006647428588084	0.0	0.8006647428588084
2113.6	0.00048112083228445303	1.0	0.0004798488215834665	0.8006647430037628	0.0	0.8006647510957053
2113.7	0.0004792943065320159	1.0	0.00047236029630749645	0.8006647512347218	0.0	0.8006647512347218
2119.5	0.00046943948765154327	1.0	0.00046911164175460484	0.800664751373638	0.0	0.8006647591284461
2119.6	0.0004682733549799319	1.0	0.0004611032471031741	0.8006647592616671	0.0	0.8006647592616671
2125.4	0.0004629825216862523	1.0	0.0004585285438623674	0.8006647668263966	0.0	0.8006647668263966
2125.5	0.0004574188945077933	1.0	0.0004500269882052609	0.800664766954066	0.0	0.800664766954066
2131.3	0.00045283235207664856	1.0	0.0004480997287885477	0.8006647742034672	0.0	0.8006647742034672
2131.4	0.00044673077821609736	1.0	0.00043913091504201425	0.8006647743258154	0.0	0.8006647743258154
2137.2	0.00044282201361910654	1.0	0.0004378252923782733	0.8006647812731303	0.0	0.8006647812731303
2143.0	0.00043620876112659425	1.0	0.0004326713839744733	0.8006647813903792	0.0	0.8006647879357783
2143.1	0.0004329519429822667	1.0	0.0004277052297681556	0.8006647880482258	0.0	0.8006647880482258
2148.9	0.000425852504428122	1.0	0.00042321353675193465	0.800664788160591	0.0	0.8006647944331852
2149.0	0.0004232224707426978	1.0	0.00041773943958789287	0.800664794540947	0.0	0.800664794540947
2154.8	0.0004156615796040202	1.0	0.00041388514507003103	0.8006647946486299	0.0	0.8006648006600336
2154.9	0.0004136338256044434	1.0	0.00040792772804968997	0.8006648007633089	0.0	0.8006648007633089
2160.7	0.000405635472443486	1.0	0.00040468665131301087	0.8006648008665115	0.0	0.8006648066275279
2160.8	0.000404186138506339	1.0	0.0003982698129273202	0.8006648067264965	0.0	0.8006648067264965
2166.6	0.00039577358693926795	1.0	0.00039561839803146297	0.8006648068253931	0.0	0.8006648123464202
2166.7	0.00039487944661923996	1.0	0.00038876532742272636	0.800664812441272	0.0	0.800664812441272
2172.5	0.00039050342163438447	1.0	0.0003866806318928023	0.8006648178269563	0.0	0.8006648178269563
2172.6	0.00038571369723518797	1.0	0.0003794138239256362	0.8006648179178508	0.0	0.8006648179178508
2178.4	0.00038193007886140015	1.0	0.0003778735075263734	0.800664823079082	0.0	0.800664823079082
2178.5	0.00037668875155052507	1.0	0.0003702147776639723	0.8006648231661894	0.0	0.8006648231661894
2184.3	0.0003734751920946444	1.0	0.0003691970912681178	0.8006648281125129	0.0	0.8006648281125129
2190.1	0.00036780438834519926	1.0	0.00036493081578555994	0.8006648281959936	0.0	0.8006648328561834
2190.2	0.0003651391154453243	1.0	0.00036065136480218306	0.8006648329362422	0.0	0.8006648329362422
2196.0	0.0003590603075602228	1.0	0.0003569421208556992	0.8006648330162442	0.0	0.8006648374822772
2196.1	0.00035692211381957613	1.0	0.0003522362287048099	0.800664837559002	0.0	0.800664837559002
2201.9	0.0003504561337750188	1.0	0.00034906309799897194	0.8006648376356722	0.0	0.8006648419157936
2202.0	0.0003488243664746586	1.0	0.0003439515058901222	0.8006648419893259	0.0	0.8006648419893259
2207.8	0.00034199141958716236	1.0	0.00034129410708688414	0.8006648420628039	0.0	0.8006648461644792
2207.9	0.00034084597048035487	1.0	0.00033579694496344817	0.8006648462349424	0.0	0.8006648462349424
2213.7	0.0003336656488961132	1.0	0.00033363542404198825	0.8006648463053533	0.0	0.8006648502361323
2213.8	0.0003329869440873139	1.0	0.0003277722234759885	0.8006648503036633	0.0	0.8006648503036633
2219.6	0.0003293690079487451	1.0	0.00032608724417370114	0.8006648541381811	0.0	0.8006648541381811
2219.7	0.00032524723000436134	1.0	0.0003198769510962874	0.800664854202894	0.0	0.800664854202894
2225.5	0.0003221275834067216	1.0	0.0003186496854124996	0.8006648578775285	0.0	0.8006648578775285
2225.6	0.00031762669858641506	1.0	0.0003121106726814616	0.8006648579395461	0.0	0.8006648579395461
2231.4	0.0003149865048897526	1.0	0.0003113227914716449	0.8006648614611187	0.0	0.8006648614611187
2237.2	0.0003101251509344895	1.0	0.0003077925804798788	0.8006648615205494	0.0	0.8006648648381778
2237.3	0.00030794605909360926	1.0	0.0003041065349102969	0.8006648648951749	0.0	0.8006648648951749
2243.1	0.00030274232191006886	1.0	0.0003010448722590321	0.8006648649521287	0.0	0.800664868131587
2243.2	0.000301006457709312	1.0	0.0002970008201244485	0.8006648681862083	0.0	0.8006648681862083
2249.0	0.00029547788306489274	1.0	0.0002943900737722178	0.8006648682407904	0.0	0.8006648712876703
2249.1	0.00029416784042019114	1.0	0.00029000548624852725	0.8006648713400153	0.0	0.8006648713400153
2254.9	0.0002883314454884355	1.0	0.00028782847736353684	0.800664871392322	0.0	0.8006648743122474
2255.0	0.00028743027781877545	1.0	0.00028312030997880764	0.8006648743624097	0.0	0.8006648743624097
2260.8	0.0002813025625741831	1.0	0.0002813603047913946	0.8006648744125356	0.0	0.8006648772108312
2260.9	0.00028079377424538806	1.0	0.00027634500831923235	0.8006648772589043	0.0	0.8006648772589043
2266.7	0.00027780384976646154	1.0	0.00027498571003682295	0.8006648799887388	0.0	0.8006648799887388
2266.8	0.00027425827054976693	1.0	0.0002696792412512851	0.8006648800348098	0.0	0.8006648800348098
2272.6	0.00027168746535544824	1.0	0.000268704782031408	0.8006648826508678	0.0	0.8006648826508678
2272.7	0.0002678236467773003	1.0	0.00026312261432303875	0.8006648826950199	0.0	0.8006648826950199
2278.5	0.00026565608375439927	1.0	0.00026251754731730447	0.8006648852021949	0.0	0.8006648852021949
2284.3	0.0002614897247811373	1.0	0.0002595975281958979	0.8006648852445073	0.0	0.800664887606666
2284.4	0.00025970993666885717	1.0	0.00025642397263476595	0.8006648876472482	0.0	0.8006648876472482
2290.2	0.00025525627076192155	1.0	0.0002538980686333178	0.8006648876877996	0.0	0.8006648899516071
2290.3	0.00025384919274048693	1.0	0.0002504239674365099	0.8006648899904978	0.0	0.8006648899904978
2296.1	0.00024912299773630726	1.0	0.0002482773165872405	0.8006648900293616	0.0	0.8006648921988365
2296.2	0.00024807396007270614	1.0	0.00024451738633589094	0.8006648922361069	0.0	0.8006648922361069
2302.0	0.0002430895679357895	1.0	0.00024273550919576587	0.8006648922733519	0.0	0.8006648943523309
2302.1	0.00024238428868894883	1.0	0.00023870403148626033	0.8006648943880461	0.0	0.8006648943880461
2307.9	0.00023954818345832407	1.0	0.00023727282424540597	0.8006648964161297	0.0	0.8006648964161297
2308.0	0.00023678017292472512	1.0	0.00023298365489248982	0.8006648964503579	0.0	0.8006648964503579
2313.8	0.00023431032544023308	1.0	0.00023188938253902402	0.8006648983940049	0.0	0.8006648983940049
2313.9	0.00023126155375466286	1.0	0.00022735596066125844	0.8006648984268065	0.0	0.8006648984268065
2319.7	0.00022914422928823605	1.0	0.00022658525019419575	0.8006649002894877	0.0	0.8006649002894877
2319.8	0.00022582832105599678	1.0	0.00022182060718135274	0.8006649003209221	0.0	0.8006649003209221
2325.6	0.00022405013711511852	1.0	0.00022136044088650228	0.8006649021059054	0.0	0.8006649021059054
2331.4	0.00022048031580957416	1.0	0.00021894610711516524	0.8006649021360316	0.0	0.800664903817708
2331.5	0.00021902823582394074	1.0	0.00021621491802828994	0.8006649038465988	0.0	0.8006649038465988
2337.3	0.0002152173322396376	1.0	0.00021413208600764913	0.8006649038754692	0.0	0.8006649054871673
2337.4	0.00021407865929456147	1.0	0.00021114859688751219	0.8006649055148527	0.0	0.8006649055148527
2343.2	0.00021003911989365026	1.0	0.00020938473960877403	0.8006649055425196	0.0	0.8006649070870236
2343.3	0.00020920149051218087	1.0	0.00020616134665117733	0.8006649071135573	0.0	0.8006649071135573
2349.1	0.00020494538566334582	1.0	0.00020470425996682798	0.8006649071400722	0.0	0.8006649086201757
2349.2	0.00020439676363886105	1.0	0.00020125299243031384	0.8006649086456021	0.0	0.8006649086456021
2355.0	0.00020204937547236833	1.0	0.00020009078922668654	0.8006649100891435	0.0	0.8006649100891435
2355.1	0.00019966446602928927	1.0	0.000196423317206898	0.8006649101135033	0.0	0.8006649101135033
2360.9	0.00019762515939147034	1.0	0.00019554442162410563	0.800664911496758	0.0	0.800664911496758
2361.0	0.0001950045401917353	1.0	0.00019167206372866985	0.8006649115201019	0.0	0.8006649115201019
2366.8	0.0001932617380221758	1.0	0.00019106520542415542	0.8006649128456055	0.0	0.8006649128456055
2366.9	0.0001904168856952365	1.0	0.00018699893634818688	0.800664912867978	0.0	0.800664912867978
2372.7	0.0001889593082344608	1.0	0.0001866531448114489	0.800664914138363	0.0	0.800664914138363
2378.5	0.00018590136102415256	1.0	0.0001846577519753922	0.8006649141598039	0.0	0.8006649153567926
2378.6	0.00018471802047517272	1.0	0.00018230820172653747	0.8006649153773588	0.0	0.8006649153773588
2384.4	0.00018145778538109295	1.0	0.00018059164085551584	0.8006649153979098	0.0	0.8006649165450881
2384.5	0.00018053798061071392	1.0	0.00017803029764931283	0.8006649165647967	0.0	0.8006649165647967
2390.3	0.00017708594043911802	1.0	0.0001765820099120431	0.800664916584489	0.0	0.8006649176837536
2390.4	0.00017641925172092457	1.0	0.00017381931533863164	0.8006649177026376	0.0	0.8006649177026376
2396.2	0.00017278557204453428	1.0	0.00017262901440674816	0.8006649177215109	0.0	0.8006649187749486
2396.3	0.00017236185584473633	1.0	0.0001696751005229564	0.8006649187930452	0.0	0.8006649187930452
2402.1	0.00017041969537990171	1.0	0.0001687327676430134	0.8006649198206545	0.0	0.8006649198206545
2402.2	0.00016836577567882512	1.0	0.00016559746353969737	0.8006649198379984	0.0	0.8006649198379984
2408.0	0.00016668275768662443	1.0	0.0001648933426449647	0.8006649208227982	0.0	0.8006649208227982
2408.1	0.00016443095622998264	1.0	0.00016158618093070637	0.8006649208394163	0.0	0.8006649208394163
2413.9	0.00016299732241605288	1.0	0.00016111077379326555	0.8006649217830343	0.0	0.8006649217830343
2419.7	0.0001605573064221526	1.0	0.00015921867897648672	0.8006649217989591	0.0	0.8006649226879974
2419.8	0.00015936354942463457	1.0	0.00015738505841607833	0.8006649227032698	0.0	0.8006649227032698
2425.6	0.0001567447006590721	1.0	0.00015573662484275614	0.8006649227185322	0.0	0.800664923570574
2425.7	0.0001557815595344863	1.0	0.00015371615833662864	0.8006649235852122	0.0	0.8006649235852122
2431.5	0.00015299298034326614	1.0	0.00015230225198564778	0.8006649235998409	0.0	0.8006649244164271
2431.6	0.00015225143608640863	1.0	0.00015010400137767158	0.8006649244304561	0.0	0.8006649244304561
2437.4	0.0001493019553523766	1.0	0.00014891572242115274	0.8006649244444746	0.0	0.8006649252270555
2437.5	0.00014877322645154197	1.0	0.0001465484828273147	0.8006649252404998	0.0	0.8006649252404998
2443.3	0.0001456714054736102	1.0	0.0001455771614321403	0.8006649252539341	0.0	0.8006649260038081
2443.4	0.00014534694350256855	1.0	0.00014304946685964704	0.8006649260166913	0.0	0.8006649260166913
2449.2	0.00014374068101667437	1.0	0.0001422866590253457	0.8006649267483522	0.0	0.8006649267483522
2449.3	0.00014197256704504056	1.0	0.00013960678792114526	0.8006649267607022	0.0	0.8006649267607022
2455.1	0.00014058427901283787	1.0	0.00013904427134292735	0.8006649274618772	0.0	0.8006649274618772
2455.2	0.00013865004520975294	1.0	0.00013622025207081	0.8006649274737107	0.0	0.8006649274737107
2461.0	0.00013747150642294374	1.0	0.00013585002204309057	0.8006649281455964	0.0	0.8006649281455964
2466.8	0.00013537929580688434	1.0	0.00013428387451594172	0.8006649281569378	0.0	0.8006649287900641
2466.9	0.0001344024928518233	1.0	0.00013270390364145677	0.8006649288009403	0.0	0.8006649288009403
2472.7	0.00013216020764257597	1.0	0.00013134271470930842	0.8006649288118081	0.0	0.8006649294185951
2472.8	0.00013137733508329495	1.0	0.00012960587881235996	0.8006649294290216	0.0	0.8006649294290216
2478.6	0.00012899264179878063	1.0	0.0001284419493641098	0.800664929439439	0.0	0.8006649300209712
2478.7	0.00012839609838898746	1.0	0.00012655588165853628	0.800664930030958	0.0	0.800664930030958
2484.5	0.00012587643287708045	1.0	0.00012558171025269044	0.8006649300409374	0.0	0.800664930598101
2484.6	0.0001254588178022948	1.0	0.00012355381894670094	0.8006649306076729	0.0	0.8006649306076729
2490.4	0.00012281139020718973	1.0	0.00012276209826001807	0.800664930617238	0.0	0.8006649311512722
2490.5	0.00012256549935806476	1.0	0.00012059957130348972	0.800664931160446	0.0	0.800664931160446
2496.3	0.00012123757810034322	1.0	0.00011998318460948748	0.8006649316814339	0.0	0.8006649316814339
2496.4	0.000119716121298823	1.0	0.00011769299438068153	0.8006649316902248	0.0	0.8006649316902248
2496.5	0.0001168339215917888	1.0	0.00011406484194853458	0.800664931699011	0.0	0.800664931699011
2496.6	0.0001126247483153104	1.0	0.00010914096585300459	0.8006649317077921	0.0	0.8006649317077921
2496.7	0.00010713744152804878	1.0	0.00010297831375518224	0.8006649317165662	0.0	0.8006649317165662
2496.8	0.00010043534554396301	1.0	9.564788400156962e-5	0.8006649317253358	0.0	0.8006649317253358
2496.9	9.259557787959321e-5	1.0	8.723390783037989e-5	0.8006649317340977	0.0	0.8006649317340977
2497.0	8.370814205094255e-5	1.0	7.78328816355217e-5	0.800664931742853	0.0	0.800664931742853
2497.1	7.387489442516526e-5	1.0	6.755246040626583e-5	0.8006649317516021	0.0	0.8006649317516021
2497.2	6.320837698512699e-5	1.0	5.651022503057001e-5	0.8006649317603446	0.0	0.8006649317603446
2497.3	5.1830529381651576e-5	1.0	4.4832337574974295e-5	0.8006649317690804	0.0	0.8006649317690804
2497.4	3.9871295011795474e-5	1.0	3.265209992034695e-5	0.8006649317778102	0.0	0.8006649317778102
2497.5	2.7467137056352175e-5	1.0	2.010843221832229e-5	0.8006649317865338	0.0	0.8006649317865338
2497.6	1.4759481422556453e-5	1.0	7.344288535627342e-6	0.8006649317952511	0.0	0.8006649317952511


==> figures/central_t.dat <==
t	If	Ip	Io	It	Xf	Xp	Xo	Xt	Yf	Yp	Yo	Yt	Zf	Zp	Zo	Zt
0.0	1.0	1.0000000000000002	1.0000000000000002	1.0000000000000002	1.0	0.9961955130920981	0.9961955130920981	0.9961955130920981	0.0	0.0017941786528953313	0.0017941786528953313	0.0017941786528953313	0.0	0.004858712627245622	0.004858712627245622	0.004858712627245622
0.1	0.9999999999999997	0.9999999999999992	1.0	1.0	0.9949253577219223	0.9903388470359842	0.9903388470388456	0.9903388478592928	0.10057093095216905	0.10761890686363747	0.107618906858274	0.1076188783422307	-4.929203387439574e-7	0.005432073123700404	0.005432073129515106	0.005432082916393033
0.2	1.0000000000000007	1.0000000000026934	1.0000000000000002	1.0	0.979635062288158	0.9732207209983958	0.97322072071891	0.9732207223601802	0.20068889354180494	0.21214298913227034	0.21214299331366188	0.21214295799422125	-1.1813521273197625e-6	0.006004976979696246	0.00600497564856406	0.006004989476274495
0.3	1.0000000000000013	1.0000000000115679	1.0000000000000002	1.0	0.9541284492756255	0.9450439959003981	0.9450439955618674	0.9450439980582394	0.29923004568309347	0.3141783415497299	0.31417834911372244	0.3141783078597136	-2.102257816341546e-6	0.006577427323949227	0.006577424038392595	0.006577442549527931
0.4	0.9999999999999981	1.0000000000304607	1.0	0.9999999999999999	0.9185370498526929	0.9061371842780278	0.9061371836031145	0.9061371874800171	0.3950708757377508	0.41256604891835164	0.412566060998878	0.4125660127625975	-2.7414260255070877e-6	0.007149428841415933	0.007149423060160836	0.007149446789871142
0.5	0.9999999999999966	1.000000000063516	1.0000000000000002	0.9999999999999999	0.8731233668159761	0.8569506225245189	0.8569506214545815	0.8569506270080115	0.487104439641697	0.5061895270344567	0.5061895441783485	0.5061894885189084	-1.7095672328049094e-6	0.007720987995322436	0.007720978918674048	0.007721008629371145
0.6	0.9999999999999967	1.0000000001151232	0.9999999999999999	1.0	0.8182777459160644	0.7980512600784321	0.7980512583890422	0.7980512660692224	0.5742560969449009	0.593987193926338	0.5939872169386186	0.5939871531748798	3.416106539786551e-6	0.00829211325215699	0.008292100182601458	0.008292136503792694
0.7	0.9999999999999969	1.0000000001898413	1.0000000000000002	1.0	0.7545134601547073	0.7301161258324813	0.7301161233027706	0.7301161335443694	0.655498565468172	0.6749645062594362	0.6749645359485489	0.6749644634122937	1.6093894731301645e-5	0.008862815304786302	0.008862797456384932	0.0088628410760614
0.8	0.9999999999999992	1.0000000002923075	1.0000000000000002	1.0	0.6824601429749515	0.6539245470417318	0.6539245433786377	0.6539245566764063	0.7298661232269585	0.7482052244459256	0.7482052616932684	0.7482051796583462	4.068461325855335e-5	0.009433107287942851	0.009433083906626016	0.009433135452091328
0.9	0.9999999999999974	1.0000000004271308	1.0	0.9999999999999999	0.6028557165021171	0.5703492101465362	0.5703492050084351	0.5703492218936782	0.7964677955778949	0.8128817788684237	0.8128818246165396	0.8128817323097287	8.221361095559431e-5	0.010003004979388544	0.010002975320705291	0.010003035382276744
1.0	0.9999999999999991	1.000000000598767	0.9999999999999999	1.0	0.5165369660152681	0.4803461660349186	0.4803461590179773	0.4803461800723984	0.8544993774659109	0.8682646199450179	0.8682646751994558	0.8682645717980875	0.0001460626978976782	0.010572526979103287	0.01057249035230389	0.010572559440989084
1.1	1.0000000000000009	1.0000000008113743	0.9999999999999999	0.9999999999999999	0.42442891432922036	0.3849438942026951	0.38494388484062236	0.384943910696713	0.903254156377673	0.9137304464069114	0.9137305122393296	0.9137303968681412	0.0002376282401111145	0.01114169485787938	0.011141650647851251	0.011141729175465282
1.2	1.0000000000000016	1.0000000010686563	1.0	0.9999999999999998	0.3275331518434896	0.285231550892581	0.2852315386524736	0.28523156999758537	0.9421322212196502	0.9487692189972466	0.9487692965458324	0.9487691682769726	0.0003619799206697345	0.011710533265787132	0.011710480968060145	0.011710569214538813
1.3	0.9999999999999976	1.0000000013736852	1.0000000000000002	0.9999999999999999	0.22691528090895113	0.18234653548591767	0.182346519765858	0.1823465573441229	0.9706482650149254	0.9729898806832371	0.9729899711551125	0.9729898290065746	0.0005235503799552025	0.012279069990085427	0.01227900924545471	0.01227910732679391
1.4	0.9999999999999989	1.0000000017287083	1.0	0.9999999999999999	0.12369163723621421	0.07746151707898354	0.07746149720582615	0.0774615418193174	0.9884378136859225	0.9861247192448876	0.9861248239178587	0.986124666852889	0.0007258798077855702	0.012847335951376906	0.012847266584759529	0.012847374416933713
1.5	0.9999999999999996	1.0000000021349413	0.9999999999999999	1.0	0.019015455953939428	-0.028228930785922552	-0.02822895555798541	-0.028228903049600094	0.9952618377386002	0.9880323235936682	0.9880324438189587	0.9880322707446467	0.0009714322929789531	0.013415365126133488	0.01341528718760031	0.013415404448489366
1.6	0.9999999999999998	1.0000000025923474	1.0	1.0	-0.0859373452154789	-0.1335219349138131	-0.13352196540400463	-0.1335219040853482	0.9910097270482634	0.9786991012068003	0.9786992384123393	0.9786990481776118	0.0012614930555782003	0.013983194383219622	0.013983108191345787	0.013983234280491733
1.7	1.0000000000000002	1.0000000030994085	1.0	0.9999999999999999	-0.18998258937512794	-0.23722001183920607	-0.2372200489402061	-0.23721997784372822	0.9757006302328939	0.9582393404545128	0.9582394961492438	0.9582392875415449	0.0015961482407604974	0.014550863221733754	0.014550769408535096	0.014550903405429857
1.8	1.0000000000000004	1.0000000036528849	1.0000000000000002	1.0	-0.2919422923307411	-0.3381446860112606	-0.3381447306885243	-0.3381446487997209	0.9494831788524553	0.9268938181620557	0.9268939939415418	0.9268937656816322	0.0019743422832594238	0.015118413397442578	0.015118312954206702	0.015118453575764024
1.9	0.9999999999999929	1.0000000042475756	1.0	0.9999999999999999	-0.39065896557790813	-0.43514988191833104	-0.43514993520879885	-0.43514984147295266	0.912633632926367	0.8850269692968288	0.8850271668504529	0.885026917584704	0.0023940023624629873	0.015685888425317488	0.01568578274845637	0.015685928306506315
2.0	0.9999999999999855	1.000000004876079	1.0	0.9999999999999999	-0.4850095967899435	-0.5271349379718212	-0.5271350009821665	-0.5271348943123216	0.8655524984039257	0.8331226520154585	0.8331228731354626	0.8331226014250777	0.0028522154233238846	0.016253332946267976	0.01625322388224821	0.016253372241959985
2.1	0.9999999999999846	1.0000000055285583	1.0000000000000002	0.9999999999999998	-0.5739191408387131	-0.6130570943818143	-0.6130571682864561	-0.6130570475721695	0.808759679831329	0.7717785572602816	0.771778803853072	0.7717785081594739	0.0033454407546183824	0.016820791947134848	0.01682068183522601	0.01682083037568304
2.2	0.9999999999999846	1.0000000061925238	1.0	0.9999999999999999	-0.6563733635903033	-0.6919433133473164	-0.6919433993864524	-0.6919432635027347	0.7428882431319462	0.7016993274782188	0.7016996015780855	0.701699280244043	0.003869740183154962	0.017388309824415023	0.017388201536029355	0.017388347114145518
2.3	0.9999999999999839	1.0000000068526318	0.9999999999999999	1.0	-0.7314308919772294	-0.7629012975815662	-0.7629013970596207	-0.7629012448752457	0.668676874638113	0.6236884636729014	0.6236887674585059	0.6236884186844066	0.004421008441323722	0.01795592928406688	0.01795582625714023	0.01795596517643238
2.4	0.9999999999999877	1.0000000074905149	1.0	1.0	-0.798234336580969	-0.825129582409027	-0.8251296966939534	-0.8251295270781743	0.5869611335630835	0.5386391137271351	0.5386394495408688	0.5386390713559011	0.004995187989835144	0.018523690072154642	0.01852359633893193	0.0185237243247499
2.5	0.9999999999999917	1.000000008084646	1.0000000000000002	1.0	-0.85602036662596	-0.8779265872994292	-0.8779267178232906	-0.8779265296499513	0.4986636060290882	0.447523847591899	0.4475242179622426	0.4475238081903233	0.005588455264092632	0.019091627534034677	0.019091547740551357	0.01909165992344262
2.6	0.9999999999999912	1.000000008610253	1.0000000000000002	0.9999999999999998	-0.9041286314704385	-0.9206985246236747	-0.9206986728850546	-0.9206984650328972	0.4047830794085326	0.3513835363868144	0.35138394405369044	0.35138350027426707	0.006197368660785648	0.019659771003330075	0.019659710418631328	0.019659801327763977
2.7	0.999999999999994	1.0000000090392847	1.0	0.9999999999999999	-0.942009437113525	-0.9529660764899919	-0.9529662440588258	-0.9529660154067416	0.30638286577266816	0.2513154625660471	0.2513159105090821	0.2513154300131654	0.006818972278410106	0.02022814202605529	0.020228106539127707	0.020228170107770366
2.8	0.9999999999999948	1.0000000093404486	1.0000000000000002	0.9999999999999999	-0.9692301008040093	-0.9743697645969137	-0.9743699531220357	-0.9743697025383184	0.20457841228218032	0.1484607969588706	0.14846128842826495	0.14846076817045403	0.007450853169392948	0.020796752429997272	0.02079674853245463	0.02079677811744284
2.9	0.9999999999999934	1.0000000094793238	1.0	1.0	-0.9854799215363919	-0.9846739529615616	-0.9846741641818153	-0.9846738905059872	0.10052434400536023	0.04399158559823514	0.04399212414801966	0.043991560695383784	0.008091153378824146	0.02136560225477178	0.021365637006939733	0.021365625424460296
3.0	0.999999999999998	1.0000000094185624	1.0	1.0	-0.9905737191231809	-0.983769438976998	-0.983769674735961	-0.9837693767526471	-0.004598909413561813	-0.06090260527605748	-0.06090201575295278	-0.060902626273736424	0.008738541105929904	0.02193467756387688	0.02193475854235512	0.021934698121948194
3.1	1.000000000000004	1.000000009118193	1.0000000000000002	0.9999999999999998	-0.9844539097235371	-0.9716746043431542	-0.9716748666079811	-0.9716745430120269	-0.10959874780904152	-0.16502823387165497	-0.1650275891070741	-0.165028251062775	0.009392147757400035	0.022503948166490487	0.022504083390983816	0.022503966049951075
3.2	1.0000000000000056	1.0000000085360352	1.0	0.9999999999999999	-0.9671911012392204	-0.9485351138186968	-0.9485354047031883	-0.948535054055814	-0.2132841378680945	-0.2672013629399177	-0.2672006582535251	-0.26720137655584436	0.010051479356793177	0.02307336528365381	0.02307356312107028	0.02307338046127708
3.3	0.999999999999998	1.0000000076282303	0.9999999999999999	1.0	-0.9389832078450601	-0.9146221662692657	-0.9146224880611618	-0.9146221087373358	-0.3144792964516121	-0.36626112080682005	-0.36626035106929405	-0.36626113122276827	0.010716311686914885	0.023642859200771166	0.023643128244753245	0.02364287167364398
3.4	0.9999999999999964	1.0000000063499082	1.0	1.0000000000000002	-0.9001530990088691	-0.870329318952804	-0.8703296741451109	-0.8703292642727979	-0.4120371644248982	-0.46108289029715793	-0.46108204989425555	-0.46108289803859104	0.011386578689386924	0.02421233695592555	0.024212685880184628	0.024212346757632786
3.5	1.0000000000000038	1.0000000046559872	0.9999999999999999	0.9999999999999999	-0.8511448145035481	-0.8161679221978052	-0.8161683135236848	-0.8161678709162565	-0.5048525192347996	-0.5505910757166262	-0.5505901585148736	-0.5505910814597063	0.012062263097656515	0.024781680121239835	0.02478211750537552	0.024781687317681128
3.6	0.9999999999999943	1.0000000025021198	1.0	1.0000000000000002	-0.7925183928937438	-0.7527612174111176	-0.7527616478817946	-0.7527611699652973	-0.591874579711237	-0.6337713029643449	-0.6337703022789836	-0.6337713075293095	0.012743297149391696	0.025350742742243675	0.025351276869045848	0.025350747431077698
3.7	0.9999999999999912	0.9999999998457871	1.0	1.0000000000000002	-0.7249433765273434	-0.6808371665191039	-0.6808376394638841	-0.6808371232015655	-0.6721189632122916	-0.7096819144015516	-0.7096808229673107	-0.7096819187380837	0.013429479655630376	0.025919349507766833	0.025919988131538105	0.0259193518174844
3.8	0.9999999999999899	0.9999999966475399	1.0	1.0000000000000002	-0.6491910709127798	-0.6012200953274888	-0.6012206144348687	-0.6012200562518003	-0.7446788631393032	-0.7774646282246499	-0.777463438169629	-0.7774646333886062	0.014120413854516534	0.026487294230061364	0.026488044315945408	0.026487294318690215
3.9	0.9999999999999832	0.9999999928723896	1.0	1.0000000000000002	-0.5661256502704014	-0.5148212467180344	-0.5148218160766556	-0.5148212117877641	-0.8087353239268662	-0.8363542416891104	-0.8363529445118976	-0.8363542488103547	0.01481546851059654	0.02705433872143476	0.02705520615651071	0.02705433677488275
4.0	0.9999999999999867	0.9999999884913418	1.0	1.0	-0.47669421380255145	-0.4226283519321691	-0.4226289760703403	-0.4226283208153965	-0.8635665007957567	-0.8856872684946064	-0.8856858550444009	-0.8856872787361764	0.01551376278898355	0.02762021215940449	0.027621201436872113	0.027620208389451534
4.1	0.9999999999999858	0.9999999834830617	0.9999999999999998	0.9999999999999999	-0.38191590867283365	-0.3256943392833698	-0.3256950232057868	-0.3256943113950667	-0.908555802801944	-0.9249094128455042	-0.924907873304689	-0.9249094273548785	0.01621417367149107	0.028184611036992095	0.028185724915653052	0.028184605678941023
4.2	0.9999999999999883	0.9999999778356617	1.0	1.0	-0.2828702457068318	-0.2251253093661785	-0.22512605858644286	-0.22512528386077107	-0.9431988299785152	-0.9535817960047357	-0.9535801198730476	-0.9535818158585666	0.01691536319834725	0.028747199797968723	0.028748438940222127	0.02874719310797405
4.3	0.9999999999999919	0.9999999715485898	0.9999999999999999	0.9999999999999999	-0.18068474235250745	-0.12206791408055809	-0.12206873464835202	-0.12206788985679566	-0.9671090285955947	-0.9713858654109754	-0.9713840414898556	-0.9713858915552781	0.017615821690184035	0.029307612258365243	0.02930897485057695	0.029307604510456248
4.4	0.9999999999999967	0.9999999646345958	1.0000000000000002	0.9999999999999999	-0.07652203442573537	-0.017696283473085102	-0.017697181994940234	-0.017696259193002443	-0.980022002673051	-0.9781269314661643	-0.9781249478416348	-0.9781269646545685	0.018313922376310823	0.029865453915036158	0.029866935275550625	0.02986544539785679
4.5	1.0000000000000018	0.9999999571217498	1.0	1.0	0.02843339640950186	0.08680135056366323	0.08680036691065042	0.08680137644042407	-0.9817984347577909	-0.9737362927511096	-0.9737341367732243	-0.9737363334843443	0.019007982536851126	0.0304203052392295	0.030421897420175596	0.03042029625252043
4.6	1.0000000000000044	0.9999999490554722	1.0	1.0000000000000002	0.13298872863293892	0.19023618135139658	0.1902351048131926	0.19023621051730394	-0.9724255844717082	-0.9582719265126864	-0.9582695847691215	-0.9582719749829485	0.019696326338950236	0.030971726047658184	0.03097341743787191	0.030971716898506745
4.7	0.999999999999999	0.9999999405005398	1.0	1.0	0.23595638729051255	0.2914323512590096	0.2914311735053919	0.29143238549263356	-0.9520173492679244	-0.9319177376037545	-0.9319151958850922	-0.9319177936479663	0.0203773449665968	0.031519261035192224	0.031521035972675214	0.03151925203408328
4.8	0.9999999999999988	0.9999999315430207	0.9999999999999998	1.0000000000000002	0.3361675571710244	0.38924031846896384	0.3892390306005118	0.38924035955443104	-0.9208128880023234	-0.8949813754602836	-0.8949786187143564	-0.8949814385263928	0.021049550342712813	0.03206244654174965	0.03206428494545873	0.03206243799845089
4.9	0.9999999999999997	0.9999999222920829	0.9999999999999999	1.0	0.43248547005467575	0.4825499147358724	0.48254850729580906	0.4825499643700264	-0.8791738241234868	-0.847890644982646	-0.8478876572553493	-0.8478907141130889	0.021711619642993524	0.03260081861100235	0.032602695642513495	0.03260081083032025
5.0	0.9999999999999982	0.9999999128816217	0.9999999999999999	0.9999999999999998	0.5238183159859372	0.5703029458209108	0.5703014088097291	0.5703030055115208	-0.8275800612962607	-0.7911885531645215	-0.7911853175247922	-0.79118862700066	0.02236242881712383	0.03313392237994734	0.0331358081469268	0.03313391565739491
5.1	1.0000000000000007	0.9999999034716414	0.9999999999999998	0.9999999999999998	0.6091316327984913	0.6515051915951694	0.6515035144851724	0.6515052625546157	-0.766624259901246	-0.7255270488017985	-0.7255235472485968	-0.7255271256125556	0.0230010743782404	0.033661322816093214	0.033663182130382385	0.033661317433512625
5.2	1.0000000000000013	0.9999998942493231	1.0000000000000002	0.9999999999999999	0.6874600340177527	0.725237669737519	0.7252358414841166	0.7252377527773897	-0.6970050379066086	-0.6516595274393974	-0.6516557407893294	-0.6516596051764554	0.023626883717357203	0.03418261679287468	0.03418440899675956	0.03418261301406184
5.3	1.0000000000000022	0.9999998854297089	0.9999999999999999	1.0	0.7579181427452799	0.7906670354279476	0.7906650444737222	0.7906671308608461	-0.6195189739213758	-0.5704321877079608	-0.5704280954626358	-0.570432264088725	0.02423941507497786	0.03469744646397093	0.03469912533907395	0.034697444530351694
5.4	1.000000000000005	0.9999998772559235	0.9999999999999999	1.0	0.8197106081231822	0.8470549993581423	0.8470528336257265	0.8470551069136231	-0.5350515036564203	-0.48277433820620386	-0.4827699183994158	-0.48277441082431777	0.024838449006129668	0.03520551386351729	0.03520702763706069	0.03520551398992709
5.5	1.0000000000000164	0.9999998699988633	1.0	1.0	0.8721410913910288	0.893766657633405	0.8937643045027254	0.893766776395282	-0.4445668134066341	-0.3896877659512228	-0.3896829949769082	-0.38968783241277644	0.02542397366855948	0.035706596621968165	0.03570788808563698	0.035706598992591085
5.6	1.0000000000000164	0.9999998639562673	0.9999999999999999	1.0000000000000002	0.9146201202657182	0.9302776395948699	0.93027508586046	0.9302777679670904	-0.3490968453991561	-0.29223528801403087	-0.29223014043702006	-0.29223534609580465	0.025996166530182562	0.036200564646880276	0.03620157140321302	0.03620056941140234
5.7	1.0000000000000218	0.9999998594511045	1.0	0.9999999999999999	0.9466717232562697	0.9561799931058684	0.9561772249104739	0.9561801288136622	-0.24972953981609924	-0.1915286171614297	-0.191523065514081	-0.1915286649856268	0.026555375129888658	0.03668739757453475	0.03668805242572986	0.03668740484457223
5.8	1.0000000000000164	0.9999998568291936	1.0	1.0	0.9679387694161631	0.9711867412666815	0.971183744007645	0.971186881398733	-0.14759644689137097	-0.08871568003432835	-0.08870969460323047	-0.08871571625238965	0.02710209935088305	0.037167202752647295	0.03716743424575535	0.03716721259850608
5.9	1.0000000000000078	0.9999998564559978	1.0	0.9999999999999999	0.9781869537667928	0.9751350596830982	0.9751318178891379	0.9751352007790427	-0.04385984960398888	0.015032467479823956	0.015038918872037246	0.015032443503465621	0.02763697730811016	0.03764023346707466	0.03763996660849855	0.037640245914902164
6.0	1.0000000000000127	0.9999998587125254	1.0	1.0000000000000002	0.9773073840234217	0.9679880391432129	0.9679845363201816	0.967988177328813	0.060300456940305544	0.11853497854528974	0.11854193075710463	0.11853496656013084	0.028160776450400736	0.038106907077209436	0.03810606422797893	0.03810692210659496
6.1	1.0000000000000138	0.9999998639902894	1.0	0.9999999999999999	0.9653177401396895	0.9498350146743448	0.9498312331200675	0.9498351458443149	0.1637005794050181	0.22061465543399755	0.2206221462147149	0.2206146541527615	0.028674390879826626	0.038567822676584644	0.03856632463777562	0.038567840218662774
6.2	1.0000000000000022	0.9999998726852856	0.9999999999999999	1.0000000000000002	0.942361994378467	0.9208904582742818	0.9208863788639812	0.9208905783199565	0.2651659811048819	0.320111338378579	0.3201194085638647	0.32011134536117164	0.029178845246073257	0.039023777848135995	0.03902154514337836	0.03902379778424619
6.3	0.9999999999999978	0.9999998851909647	1.0	1.0	0.9087086959351087	0.8814914489523532	0.8814870508981937	0.8814915540283471	0.36354482504931074	0.41589509095503463	0.4159037846417523	0.41589510253938006	0.029675304929337162	0.039475784038772915	0.039472738397803346	0.03947580619972294
6.4	0.9999999999999989	0.99999990189019	1.0	1.0	0.8647478404035769	0.8320937498902554	0.8320890104798966	0.832093836711075	0.45772105353296805	0.5068790321523995	0.506888396846667	0.5068790434436039	0.030165091627243172	0.0399250800366891	0.03992114608042568	0.0399251042026651
6.5	1.0000000000000044	0.9999999231461905	1.0	0.9999999999999999	0.8109863604091508	0.7732665383561866	0.7732614326774359	0.7732666045105879	0.5466270556083263	0.5920316694144488	0.5920417561478645	0.5920316743421704	0.030649702945918567	0.04037314299857982	0.04036825012215012	0.04037316889974009
6.6	1.0000000000000118	0.9999999492925499	0.9999999999999999	0.9999999999999998	0.7480422893559704	0.7056858492989221	0.7056803499587778	0.7056858935668717	0.6292557784354422	0.6703885927207826	0.670399456131212	0.6703885841722907	0.031130834191991582	0.04082169644412598	0.040815780889877605	0.04082172376190962
6.7	1.0000000000000056	0.9999999806222831	0.9999999999999999	1.0000000000000002	0.6766376652804957	0.6301268081374178	0.6301208849854314	0.6301268307919802	0.7046721448252631	0.7410633971446163	0.741075095519802	0.7410633671778206	0.03161040028857171	0.04127271461328026	0.04126572172072002	0.04127274298245687
6.8	1.00000000000001	1.0000000173760897	0.9999999999999999	1.0	0.5975902560935376	0.5474547419808449	0.5474483618474271	0.5474547450554506	0.7720236472007207	0.8032577101972671	0.8032703054817255	0.8032576503340433	0.032090555603555906	0.041728422569643965	0.0417203091839966	0.04172845158112398
6.9	1.0000000000000118	1.0000000597299004	1.0	1.0	0.511804200869993	0.4586152712082367	0.45860839766930966	0.45861525870874714	0.8305499976023295	0.8562702105426505	0.8562837683110919	0.856270112138219	0.032573709479464065	0.042191291432128374	0.042182028447294746	0.04219132063655295
7.0	1.0000000000000164	1.0000001077818599	0.9999999999999998	1.0	0.42025967415244586	0.3646234948624314	0.3646160880413612	0.3646234729034137	0.8795917241500507	0.8995045362212184	0.8995191256243824	0.8995043909002869	0.03306253538143554	0.04266402812872334	0.04265360313452755	0.04266405704084419
7.1	1.000000000000027	1.0000001615389245	1.0000000000000002	1.0	0.3240016913276563	0.26655239353944793	0.2665444099567798	0.26655237038527757	0.9185976164137517	0.9324759932292475	0.9324916869210864	0.9324757933743674	0.0335599718143077	0.04314955909201717	0.04313797908915712	0.043149587195885214
7.2	1.0000000000000226	1.0000002209032832	0.9999999999999999	1.0	0.2241281828832896	0.1655205822664175	0.1655119747461894	0.16552056826032968	0.9471309353000639	0.9548169890108851	0.9548338630688723	0.9548167282832504	0.03406921347973018	0.043651007357545075	0.043638301497369865	0.043651034112522705
7.3	1.0000000000000284	1.0000002856588492	1.0	1.0	0.12177747364047167	0.06267955315944349	0.06267027079875791	0.06267956052751467	0.9648743171812248	0.9662811299801157	0.9662992638330269	0.9662808038481647	0.03459369152253383	0.04417166258427103	0.044157884884101384	0.0441716874318917
7.4	1.0000000000000189	1.0000003554580896	0.9999999999999999	1.0000000000000002	0.018115309788771405	-0.04079944664467993	-0.04080945843906724	-0.04079940412245218	0.9716333169096482	0.9667459374315881	0.9667654138114219	0.9667455436786005	0.035137042125830895	0.044714943592596375	0.044700175570963833	0.044714965964302404
7.5	1.0000000000000062	1.0000004298095055	1.0	1.0	-0.08567841835467642	-0.14373875224586888	-0.14374955165370976	-0.1437386596987961	0.9673385499090986	0.9562141519491497	0.9562350568855185	0.9562136911278917	0.03570306313217771	0.045284353109982516	0.04526870628020072	0.04528437243578468
7.6	1.0000000000000033	1.0000005080660945	1.0	1.0	-0.18842310653945296	-0.24496768155143517	-0.24497933017181184	-0.24496752360963542	0.9520464095334652	0.9348136124993675	0.9348360353753838	0.9348130883000895	0.03629565876948406	0.045883424528072425	0.04586704268305399	0.04588344024618432
7.7	1.0000000000000002	1.000000589415153	1.0	1.0	-0.28895086673868897	-0.3433358466751223	-0.3433484093041745	-0.3433356081750402	0.9259383521530087	0.9027957126211541	0.9028197463100595	0.9027951321191616	0.03691877292898444	0.04651566060819841	0.046498721824400055	0.04651567217571561
7.8	1.0000000000000127	1.0000006728698057	1.0000000000000002	1.0	-0.3861198043588693	-0.4377262248058932	-0.43773976917233925	-0.4377258915870057	0.8893187587813448	0.8605324523071272	0.8605581934076274	0.8605318260580046	0.03757631176491017	0.04718446422412403	0.04716718250843276	0.04718447112882243
7.9	1.0000000000000224	1.000000757262656	1.0	0.9999999999999999	-0.47882699142104423	-0.5270678400356018	-0.5270824365114665	-0.5270673997969437	0.8426113983055457	0.8085121201333928	0.8085396693195526	0.8085114620879115	0.03827205665428432	0.04789306140104073	0.047875687901264674	0.047893063174382876
8.0	1.000000000000023	1.000000841241967	1.0000000000000002	1.0	-0.5660209881835808	-0.6103479121702181	-0.6103636334783532	-0.610347355347391	0.7863545333401375	0.7473336557506306	0.747363118248878	0.747332982967505	0.03900956877034402	0.048644417097063304	0.048627240794663636	0.048644413328495666
8.1	1.0000000000000229	1.000000923270793	0.9999999999999999	1.0	-0.6467137709097225	-0.6866233347198221	-0.6866402556633903	-0.6866226553362839	0.7211947252095433	0.6776997578239086	0.6777312440251096	0.6776990899668238	0.03979208668553807	0.04944114437600115	0.04942449217923904	0.04944113472861296
8.2	1.000000000000025	1.0000010016294607	0.9999999999999999	1.0000000000000002	-0.7199919303361455	-0.7550313519967932	-0.7550495492386652	-0.7550305484380123	0.6478794093930946	0.6004088167316434	0.6004424429410345	0.6004081753472041	0.040622418539757926	0.050285407835777736	0.05026964399220429	0.05028539206337259
8.3	1.0000000000000355	1.0000010744218055	1.0	0.9999999999999999	-0.7850270137928981	-0.8147993144603712	-0.8148188663817745	-0.8147983901164155	0.5672483267714601	0.5163457646441967	0.5163816539653285	0.5163451722293049	0.041502830394359466	0.05117882238272988	0.05116434713290963	0.05117880034830762
8.4	1.0000000000000375	1.000001139585537	1.0000000000000002	1.0	-0.8410848937630637	-0.8652534020232542	-0.8652743886914187	-0.8652523657450314	0.48022390903087364	0.42647194784897974	0.42651023119120834	0.4264714267292141	0.04243493245662691	0.05212234867472431	0.05210959607351338	0.05212232037031222
8.5	1.0000000000000293	1.0000011949070713	1.0	0.9999999999999999	-0.8875340568404112	-0.9058262168607313	-0.9058487201338168	-0.9058250831778315	0.3878007284627283	0.3318141372330354	0.3318549544247784	0.33181370828726336	0.04341956491260268	0.05311618679166049	0.053105621630084344	0.05311615235933502
8.6	1.0000000000000355	1.0000012380411312	1.0	1.0	-0.9238527194164017	-0.936063160199622	-0.9360872639942734	-0.9360619492537621	0.29103413300469355	0.23345280255105266	0.23349630353390408	0.23345248383107928	0.04445668516134318	0.05415966992598228	0.05415178369559327	0.054159629679805935
8.7	1.0000000000000437	1.000001266535364	1.0	1.0	-0.9496346898632145	-0.9556275214648818	-0.9556533122070516	-0.9556262586224614	0.19102819658481712	0.13250978438704503	0.13255613045909492	0.13250958969378254	0.04554525830913063	0.05525116011327504	0.05524646596596205	0.0552511145617252
8.8	1.0000000000000433	1.0000012778601415	0.9999999999999998	0.9999999999999999	-0.9645939113218696	-0.9643042228672508	-0.9643317901406839	-0.9643029379874254	0.08892312254815368	0.03013550446828958	0.030184869539055737	0.030135441956880588	0.04668315286350734	0.05638794823842205	0.056386974908042786	0.0563878981067158
8.9	1.0000000000000477	1.000001269443655	1.0	1.0	-0.9685676342907923	-0.9620021778577484	-0.9620316152568513	-0.9620009042083866	-0.014117755919999593	-0.07250413986509993	-0.07245156805038656	-0.07250406897043007	0.04786704366771061	0.05756616075022878	0.0575694454180787	0.05756610700175074
9.0	1.0000000000000449	1.000001238712303	1.0	0.9999999999999999	-0.9615181838655537	-0.9487552376789169	-0.9487866438635926	-0.9487540105114192	-0.11692122997714598	-0.17424104774978974	-0.1741850664618693	-0.17424085024545494	0.04909232423450734	0.058780675690700473	0.05878875579499398	0.0587806195465313
9.1	1.0000000000000393	1.0000011831362836	0.9999999999999999	1.0000000000000002	-0.9435333025259987	-0.9247217163282384	-0.9247551962687635	-0.9247205711426545	-0.21831757273291696	-0.2739182023823817	-0.27385859288226455	-0.27391789389328713	0.050353030769619535	0.060025050787826585	0.060038454797356984	0.06002499374315366
9.2	1.0000000000000302	1.00000110028019	1.0000000000000002	0.9999999999999999	-0.9148250656184651	-0.8901825004325248	-0.8902181668222403	-0.8901814709858686	-0.3171538480512121	-0.3704028229703027	-0.3703393496516695	-0.37040242839340926	0.051641780310824274	0.061291466466232826	0.06131070366070181	0.06129141030221603
9.3	1.0000000000000377	1.0000009878582794	1.0	0.9999999999999999	-0.875727382950859	-0.8455377666289174	-0.8455757414324794	-0.8455368827609184	-0.4123070189972644	-0.4625992315841323	-0.4625316413262298	-0.4625987850945077	0.05294972553831081	0.06257068669184336	0.06259623601546313	0.06257063348132752
9.4	1.0000000000000355	1.000000843793961	0.9999999999999999	1.0000000000000002	-0.8266921160213658	-0.7913023448749434	-0.7913427609706519	-0.7913016302454584	-0.5026967067960624	-0.5494612888040092	-0.5493893105716883	-0.5494608333646721	0.054266528921544516	0.06385204057835922	0.06388433865877755	0.06385199268368807
9.5	1.0000000000000397	1.0000006662829188	1.0	1.0000000000000002	-0.7682838561529415	-0.7280997814866655	-0.7281427843530985	-0.7280992513363099	-0.587297455281917	-0.6300042570715156	-0.6299276017913605	-0.6300038434081117	0.05558035894312327	0.06512342763880023	0.06516285609051979	0.06512338769991506
9.6	1.0000000000000369	1.0000004538591363	1.0000000000000002	1.0	-0.7011734240256272	-0.6566551704552402	-0.656700919846368	-0.6566548295141494	-0.6651503615822385	-0.7033159572785287	-0.7032343180100138	-0.7033156423043775	0.05687791116650481	0.06637134945893404	0.06641822161795241	0.0663713203699617
9.7	1.0000000000000353	1.0000002054629484	0.9999999999999999	1.0000000000000002	-0.6261301656133204	-0.5777868355503897	-0.577835507099457	-0.577786676228096	-0.7353739411239407	-0.7685670922692188	-0.7684801446784809	-0.7685669369747479	0.05814445687680896	0.0675809703961553	0.06763551766060204	0.06758095526882267
9.8	1.0000000000000386	0.9999999205101145	1.0	0.9999999999999999	-0.5440131331762514	-0.492396958725629	-0.4924487454168035	-0.4923969597167437	-0.7971741038928035	-0.8250206205066085	-0.8249280236378174	-0.8250206873585656	0.05936392191025083	0.06873620966308028	0.06879856764283732	0.06873621177556304
9.9	1.0000000000000366	0.9999995989607603	1.0	1.0	-0.4557612525794249	-0.4014612622468382	-0.4015163756959648	-0.40146138768162093	-0.8498531291113017	-0.8720400740505592	-0.8719414713768818	-0.8720404239792523	0.06051899808603295	0.06981986683664286	0.06989006154208637	0.06981988956686637
10.0	1.000000000000031	0.9999992413869021	1.0	1.0	-0.3623825896580071	-0.30601786263773084	-0.30607653412860913	-0.3060180618931057	-0.8928175370106335	-0.9090967270844241	-0.9089917478077231	-0.9090974161698948	0.06159128935763397	0.07081378243876653	0.07089171676477174	0.07081382918177116
10.1	1.0000000000000333	0.9999988490371556	1.0000000000000002	1.0	-0.26494283850299555	-0.2071554238519673	-0.20721790508328805	-0.20715563211689783	-0.9255847690248323	-0.9357755343740032	-0.9356637949305502	-0.935776610372661	0.06256149440238482	0.07169903476315398	0.07178447554872348	0.0716991088328683
10.2	1.0000000000000417	0.9999984238971176	0.9999999999999998	1.0	-0.16455316327993752	-0.10600074493662469	-0.10606730844631812	-0.10600088459616352	-0.9477886013826402	-0.9517797730940432	-0.9516608788135814	-0.9517812719738711	0.0634096268678826	0.0724561735751526	0.0725487395403815	0.0724562780918269
10.3	1.0000000000000382	0.9999979687438155	1.0	1.0	-0.0623575324212757	-0.003705923756793494	-0.003776863004893999	-0.003705906622272907	-0.9591832315586479	-0.9569343362532872	-0.9568078831112172	-0.956936278926268	0.06411527389309325	0.07306549069058381	0.07316464157081885	0.07306562845616464
10.4	1.0000000000000444	0.9999974871925584	1.0	1.0	0.0404803103321746	0.09856475696470353	0.09848912785725919	0.09856502659479999	-0.9596459922042954	-0.9511876413194968	-0.9510532177176723	-0.9511900307725561	0.06465789282559706	0.07350732674908547	0.07361235396046294	0.07350750011393999
10.5	1.000000000000043	0.9999969837344661	1.0	1.0	0.1427900895859101	0.19964807202736062	0.19956741886900653	0.1996486935386434	-0.9491786628345265	-0.9346121334151296	-0.9344693219260105	-0.9346149524438924	0.06501714527313533	0.0737624127440743	0.07387243192388766	0.07376262346964718
10.6	1.0000000000000435	0.9999964637629493	1.0	1.0	0.24340830590842458	0.2983950739827873	0.29830904339783604	0.2983961459607586	-0.927907365520964	-0.9074033784420552	-0.9072517574544466	-0.9074065881838109	0.06517326676991414	0.0738122440629524	0.07392618983254846	0.0738124931860844
10.7	1.0000000000000444	0.9999959335874148	1.0	1.0	0.3411914561204024	0.3936841410589943	0.39359236162056943	0.3936857563112572	-0.8960810469526395	-0.8698777575172555	-0.8697169027293982	-0.86988129695979	0.06510746941819032	0.07363948393769511	0.0737561072337017	0.07363977164337394
10.8	1.0000000000000449	0.9999954004325258	1.0	1.0	0.4350290161400347	0.48443370475200154	0.484335788296668	0.4844359450451765	-0.8540685652871236	-0.8224687899779038	-0.8222982756951358	-0.8224725765889939	0.06480237390220324	0.07322839231948916	0.07334626063064263	0.07322871782964398
10.9	1.0000000000000606	0.9999948724214324	1.0000000000000002	1.0	0.5238560391544042	0.5696145128730008	0.5695100559204633	0.569617443633132	-0.802354416045548	-0.7657221277625428	-0.765541527971805	-0.7657260593412747	0.0642424662809775	0.0725652752855321	0.0726827761171201	0.07256563677202088
11.0	1.0000000000000573	0.9999943585415098	1.0	1.0	0.606665226451031	0.6482612892964711	0.6481498744904131	0.6482649545532959	-0.7415331467237749	-0.7002892790181466	-0.7000981682294928	-0.7002932368148271	0.06341457396975896	0.07163894917721723	0.07175429704186555	0.07163934370728735
11.1	1.0000000000000613	0.9999938685913088	1.0	1.0	0.68251833443098	0.7194836586891439	0.7193648561726835	0.7194880765644768	-0.6723025246236936	-0.6269201331495641	-0.6267180870144087	-0.6269239862376302	0.062308354337138425	0.07044121277409529	0.07055245997724792	0.07044163629622983
11.2	1.0000000000000562	0.9999934131076338	1.0	1.0	0.7505567890621715	0.7824762130288389	0.7823495816721678	0.7824813720750377	-0.5954555364858845	-0.5464543730549868	-0.5462409687909597	-0.5464579838684899	0.060916788397294586	0.06896731994614096	0.06907237139543629	0.06896776732323281
11.3	1.0000000000000593	0.9999930032719108	1.0000000000000002	0.9999999999999999	0.8100113882274447	0.8365276066459463	0.8363926950538956	0.8365334633300171	-0.5118713116666194	-0.4598118728254363	-0.4595866894969127	-0.45981510370246026	0.059236671187162714	0.067216444418042	0.06731307663909376	0.0672169095132309
11.4	1.0000000000000577	0.9999926507952993	1.0	0.9999999999999999	0.8602109829680066	0.8810285777226129	0.8808849249665252	0.881035055323705	-0.42250507270188153	-0.3679821905860449	-0.367744809305937	-0.3679849110855586	0.05726908960688348	0.06519212754458943	0.06527801203081687	0.06519260336278294
11.5	1.0000000000000566	0.9999923677823422	1.0	0.9999999999999999	0.9005900403957946	0.915478806534465	0.9153259425761338	0.9154857956768709	-0.328377228001024	-0.2720132762937642	-0.27176328042442743	-0.27201537098493384	0.055019877791894926	0.06290269935737298	0.06297543031860683	0.06290317824250856
11.6	1.0000000000000613	0.9999921665733074	1.0	0.9999999999999999	0.9306950039099356	0.9394925340727398	0.9393299798771815	0.9394998950535697	-0.2305617309913813	-0.17299952306638142	-0.17273649850394007	-0.17300089942960178	0.05250003949610407	0.060361662621828314	0.06041878912621866	0.060362136506328386
11.7	1.0000000000000653	0.9999920595657894	0.9999999999999999	0.9999999999999999	0.9501893801523571	0.9528028788850211	0.9526301462517419	0.9528104458769925	-0.13017383818607572	-0.07206929790377585	-0.071792833528983	-0.07206989393588516	0.04972612651959027	0.057588029261833235	0.057627091688436397	0.05758848996062732
11.8	1.0000000000000693	0.9999920590165715	1.0	1.0000000000000002	0.9588574967139518	0.9552648048546567	0.95508139603409	0.9552723919725318	-0.028357405279970372	0.029627906606168354	0.02991821823713265	0.029628115519807482	0.04672056192964018	0.05460659828755138	0.054625168923262	0.054607037824616796
11.9	1.0000000000000757	0.9999921768252037	1.0	1.0000000000000002	0.9566068897863473	0.946856708028693	0.9466621152274104	0.9468641171464146	0.0737281345785848	0.13093455388990033	0.13123911556072163	0.13093554928302079	0.04351189671980619	0.05144816432084839	0.05144389184655544	0.05144857527173218
12.0	1.0000000000000717	0.9999924243012435	1.0000000000000002	1.0	0.9434692965664295	0.9276806063223578	0.927474311237124	0.9276876364214399	0.17492096279393443	0.23069823013720736	0.23101743866827104	0.23069994638248462	0.04013498864434093	0.04814964596954519	0.04812030348687061	0.04815002179904894
12.1	1.0000000000000755	0.9999928119175837	1.0	1.0	0.9196002430807085	0.8979609317915535	0.8977424053450398	0.8979673895150584	0.27407008834071067	0.32778474726502754	0.32811899190670457	0.3277870694995813	0.03663109227032917	0.04475412367294527	0.04469765982640084	0.04475445904342973
12.2	1.0000000000000744	0.9999933490527869	1.0000000000000002	0.9999999999999999	0.8852772340186317	0.8580419409888359	0.8578106434658117	0.858047651975212	0.3700484324994681	0.4210910340825728	0.4214406946685446	0.4210937984678442	0.033047849819825593	0.041310777239750095	0.041225369890774834	0.04131106826272926
12.3	1.0000000000000855	0.9999940437258412	1.0000000000000002	1.0000000000000002	0.840896566963218	0.8083837745189744	0.8081391563198236	0.8083885950022864	0.4617656376788884	0.5095576702360198	0.5099231152169107	0.5095606667912446	0.029439173139135674	0.03787471413568449	0.03775882594627316	0.03787495853792109
12.4	1.000000000000079	0.9999949023272072	1.0000000000000002	0.9999999999999999	0.7869688089002094	0.7495572121064429	0.7492987153408841	0.7495610402002005	0.548180456019322	0.5921809217415392	0.5925625062816622	0.592183899878017	0.025865008140520385	0.03450668065821408	0.034359115844694484	0.034506877833785365
12.5	1.00000000000008	0.9999959293504818	1.0	0.9999999999999998	0.7241129878942023	0.6822371841032583	0.6819642452404	0.6822399701399098	0.6283125784193893	0.6680241427310428	0.6684222071169919	0.6680268194836365	0.022390974315190767	0.03127264946187678	0.031092610885460756	0.03127280038398388
12.6	1.0000000000000846	0.9999971271294038	1.0000000000000002	1.0000000000000002	0.6530495671680046	0.6071951142329859	0.6069071680019544	0.6071968695151776	0.7012537711327645	0.7362284153638021	0.7366432840394834	0.736230486171775	0.019087873416887894	0.028243278467596552	0.02803042413975866	0.02824338543853178
12.7	1.0000000000000877	0.9999984955852856	0.9999999999999999	1.0	0.5745922823457329	0.5252901813265022	0.5249866660240221	0.525290984663313	0.7661781950660052	0.7960223086096815	0.7964542902148893	0.7960234603476218	0.016031063157301656	0.02549323799572688	0.025247735995364173	0.02549330422052731
12.8	1.000000000000087	1.0000000319902518	1.0	0.9999999999999999	0.4896389351660604	0.4374595997096058	0.43713996401678035	0.43745960116366644	0.8223517922730119	0.846730646680538	0.8471800355248952	0.8467305724892508	0.013299693729342324	0.023100404993113346	0.022822985721152968	0.023100433972064627
12.9	1.000000000000085	1.0000017307518907	1.0000000000000002	1.0000000000000002	0.39916124839727574	0.34470802861763433	0.34437173995807474	0.34470744997805	0.8691406347748889	0.8877821891548114	0.888249268601855	0.8877806044799804	0.01097580716682632	0.02114492546154249	0.02083693009936003	0.021144920208692148
13.0	1.0000000000000782	1.000003583225076	1.0	1.0000000000000002	0.3041938968635181	0.24809623041860857	0.2477427848056324	0.24809536203883661	0.9060181426085387	0.9187161371725108	0.9192011854358809	0.9187127962943347	0.009143301941366894	0.01970814861552388	0.019371572608717674	0.01970811072436755
13.1	1.0000000000000757	1.000005577556762	1.0	0.9999999999999999	0.20582283830881748	0.14872910542147152	0.14835803864510644	0.14872829921751018	0.932571090783415	0.9391873933280119	0.93969069218867	0.9391821055664161	0.007886767762228112	0.018871438873004687	0.01850896923422931	0.01887136746599137
13.2	1.0000000000000813	1.0000076985695123	1.0	1.0	0.10517307518849546	0.047743237544981235	0.047354137443479306	0.047742896132157146	0.9485043384537957	0.9489705169007454	0.9494923638379504	0.9489631616161914	0.007290198253812892	0.018714874479734616	0.018329919695537433	0.018714765094399788
13.3	1.0000000000000877	1.0000099276893666	1.0	1.0	0.003395984309645092	-0.05370590993998474	-0.054113390490924014	-0.0537053477909687	0.9536442279327446	0.9479623306755259	0.9485030548617033	0.9479528701617693	0.007435592000958956	0.019315844347898858	0.018912555687399326	0.019315687828332137
13.4	1.0000000000000893	1.0000122429233818	1.0	0.9999999999999999	-0.09834364451252889	-0.15445700605241874	-0.15488313591178463	-0.1544550832467259	0.9479406160190312	0.9361831506456528	0.9367431331845105	0.9361716400333885	0.008401455334184228	0.020747557509070064	0.020330840568755913	0.02074733898589329
13.5	1.0000000000000895	1.0000146188917851	1.0	1.0000000000000002	-0.19888071699411045	-0.2533559268887083	-0.2538008837710566	-0.253352188519774	0.9314675153071572	0.9137766251900123	0.9143563238769127	0.9137632185525103	0.010261223128619702	0.023077482393032134	0.02265299777424412	0.023077180446834326
13.6	1.0000000000000873	1.0000170269191706	1.0	1.0	-0.2970629453464959	-0.3492687492582109	-0.3497326078890679	-0.3492627649941086	0.904422338530078	0.8810081856958458	0.8816081644505174	0.8809931376703185	0.01308161676200685	0.02636573589657229	0.025939888001436096	0.026365322007481644
13.7	1.0000000000000921	1.0000194351885239	0.9999999999999999	1.0	-0.39176381754482204	-0.4410945204322803	-0.4415772425075395	-0.4410859077913787	0.8671237543697757	0.8382621258878264	0.8388830888524623	0.8382457882976643	0.016920961164257387	0.03066344484602688	0.030243357895766872	0.030662883234453594
13.8	1.0000000000000797	1.0000218089611042	0.9999999999999999	1.0	-0.4818952830388632	-0.5277776644200166	-0.5282790912019515	-0.527766111809252	0.8200081783900861	0.7860373421509178	0.7866801722651895	0.786020155329415	0.02182748553760932	0.03601110492816821	0.03560458545498922	0.036010352887515834
13.9	1.0000000000000808	1.000024110864318	0.9999999999999998	0.9999999999999999	-0.5664200168636546	-0.6083198898603558	-0.6088397382809	-0.6083051781539603	0.7636249376308039	0.7249417817334466	0.7256075833954384	0.724924260501801	0.027837634772869577	0.042436964408711426	0.04205244964980343	0.042435973219019825
14.0	1.00000000000007	1.0000263012487294	1.0	0.9999999999999999	-0.6443631294213703	-0.6817914707493765	-0.6823293338996663	-0.6817734921465141	0.698630161789519	0.6556856597293872	0.6563758049335254	0.655668374260366	0.03497442077430199	0.04995546191880638	0.049601953747862075	0.04995417841015236
14.1	1.0000000000000808	1.0000283386142446	0.9999999999999999	1.0000000000000002	-0.7148231959304931	-0.7473417787105164	-0.7478971315711599	-0.7473205516344196	0.6257794676535429	0.5790735190156334	0.5797896961317635	0.5790570711068004	0.043245844774119926	0.058565749210556434	0.058252733477769957	0.05856411801637025
14.2	1.0000000000000755	1.000030180104298	0.9999999999999998	1.0	-0.7769824875716506	-0.8042089542540304	-0.8047811654609162	-0.8041846331476004	0.5459195163846998	0.4959952197225387	0.4967394838514255	0.49598021529474334	0.052643423207834085	0.06825033100790655	0.06798768242224916	0.0682482975114062
14.3	1.0000000000000797	1.000031782065602	1.0	0.9999999999999997	-0.8301162955841341	-0.8517286143361769	-0.8523169646800904	-0.8517014933710296	0.4599785352719345	0.4074159562183241	0.4081907798362992	0.40740297513043294	0.06314085077899051	0.07897385485697417	0.07877172783227097	0.07897136878957972
14.4	1.0000000000000722	1.0000331006696537	0.9999999999999999	0.9999999999999998	-0.8736012498523549	-0.8893415043813571	-0.8899452126075381	-0.8893120143267801	0.3689559065316894	0.31436540987821215	0.3151737322756453	0.3143549743913436	0.07469283491281548	0.09068208416180974	0.09055079035746738	0.09067910376220274
14.5	1.000000000000075	1.0000340925908136	1.0	1.0000000000000002	-0.906922544725234	-0.9166000146244786	-0.9172182709308935	-0.9165687124136471	0.2739109355487197	0.21792615499065704	0.21877142882393882	0.2179186984082896	0.08723413583532924	0.10330108733433814	0.10325096094893678	0.1032975839230024
14.6	1.0000000000000757	1.0000347157343337	1.0	1.0000000000000002	-0.9296799967817414	-0.9331734930109133	-0.9338055004453475	-0.9331410438841151	0.17595091952239195	0.1192214429453447	0.12010767606827415	0.11921728008463049	0.1006788459751647	0.11673667515345924	0.11677792736976791	0.11673263792294639
14.7	1.0000000000000715	1.0000349300062974	1.0	1.0	-0.9415928718351632	-0.9388522997969923	-0.9394973235265752	-0.9388194522818928	0.0762186447425929	0.019402496287148758	0.020334286913031897	0.019401797488676608	0.11491994123449456	0.13087411698745893	0.13101668131541208	0.1308695577567162
14.8	1.0000000000000724	1.0000346981160162	0.9999999999999999	0.9999999999999999	-0.9425034314948314	-0.9335505622617103	-0.9342079864394864	-0.9335181166520039	-0.024120553389758055	-0.08036455073934447	-0.0793819875627355	-0.0803617803910642	0.12982913488481349	0.14557816446324004	0.14583153507705832	0.14557312209899634
14.9	1.0000000000000673	1.0000339864000851	0.9999999999999999	0.9999999999999999	-0.9323791629144405	-0.9173076014070974	-0.9179769930956072	-0.9172763728036497	-0.1238920289978148	-0.17891192491760358	-0.17787274155507102	-0.17890585961857136	0.14525706239303207	0.1606934084511285	0.16106647396047605	0.16068795262472554
15.0	1.0000000000000664	1.0000327656559964	1.0	0.9999999999999999	-0.9113136687889907	-0.8902880160301758	-0.8909691953672494	-0.8902587933915764	-0.2219252213615191	-0.2750835576490802	-0.2739812708432703	-0.27507455682314	0.16103382236483432	0.17604499187004466	0.17654586729651162	0.17603922579840478
15.1	1.000000000000065	1.0000310119720512	0.9999999999999999	0.9999999999999999	-0.879526208061536	-0.8527804229390563	-0.8534735384545148	-0.8527539259290496	-0.31706706426193865	-0.36774835625645036	-0.3665758587095918	-0.3677369614168292	0.1769698950020169	0.19143969680923498	0.19207555684955224	0.19143375862780893
15.2	1.0000000000000666	1.0000287075392376	1.0	1.0	-0.8373598910167578	-0.8051948652131908	-0.8059004729331697	-0.8051717009086653	-0.4081952655405381	-0.45581326052570553	-0.45456284883753356	-0.45580018243757725	0.19285745502107648	0.2066674198242319	0.20744433676304846	0.20666148226116887
15.3	1.000000000000069	1.0000258414298848	1.0	1.0	-0.7852785453313718	-0.7480589131377535	-0.7487780578536122	-0.7480395348522316	-0.49423131455531855	-0.5382359440638337	-0.5368993645465748	-0.5382220400584103	0.20847209088983526	0.22150304402138996	0.2224258339000555	0.22149731208832535
15.4	1.0000000000000673	1.0000224103271749	1.0000000000000002	1.0000000000000002	-0.7238622820944924	-0.6820124946524501	-0.6827467914892592	-0.6819971652183583	-0.5741530777410437	-0.614037023426967	-0.6126055370405599	-0.6140232652304568	0.22357493653853466	0.23570871073292002	0.236780791578664	0.23570341721999946
15.5	1.0000000000000762	1.0000184191891386	1.0	0.9999999999999999	-0.6538018026923393	-0.6078015037389692	-0.6085532179412061	-0.6077902655632661	-0.6470068462981374	-0.6823116426168367	-0.6807761099341523	-0.6822990755961252	0.23791521543417443	0.24903648724919034	0.2502597533121725	0.24903188591006958
15.6	1.0000000000000695	1.0000138818305098	0.9999999999999999	1.0000000000000002	-0.5758914986746463	-0.5262702460391705	-0.5270423687019158	-0.5262629000920757	-0.7119187050773799	-0.7422403063786547	-0.740591293105664	-0.7422300016428334	0.2512331901226505	0.2612314202741015	0.2626061363004678	0.2612277767087664
15.7	1.0000000000000748	1.000008821405849	1.0	0.9999999999999999	-0.49102140720815285	-0.4383527910769031	-0.43914910839446347	-0.438348886689252	-0.768105097920992	-0.793098842680127	-0.7913267458249045	-0.7930918439836024	0.26326350310698116	0.272034957569979	0.2735596771488405	0.2720325379554893
15.8	1.0000000000000886	1.0000032707776663	0.9999999999999999	1.0000000000000002	-0.4001680944165171	-0.3450633096986366	-0.34588846318082167	-0.3450621466332174	-0.8148824719818064	-0.8342673827217039	-0.8323625770349541	-0.8342646505602286	0.2737388873144511	0.2811887127382416	0.2828602246923525	0.28118777071412304
15.9	1.0000000000000895	0.9999972727538969	1.0000000000000002	1.0	-0.30438454776927754	-0.24748548372061152	-0.24834501874201517	-0.2474861274571724	-0.85167589178397	-0.8652382557305505	-0.863191259535685	-0.8652406113762744	0.282394216495131	0.2884385403286317	0.2902518469653295	0.2884393025068649
16.0	1.0000000000000897	0.9999908801800483	1.0000000000000002	1.0	-0.20478916669656821	-0.14676108226200835	-0.14766148226231016	-0.14676239281209721	-0.8780265229208997	-0.8856227055310875	-0.883424364530044	-0.8856307779891013	0.2889708577826852	0.2935388805801011	0.29548721137465256	0.2935415313100325
16.1	1.0000000000000908	0.9999841558726037	0.9999999999999999	0.9999999999999999	-0.10255394777465147	-0.044077805863533576	-0.04502650950695627	-0.04407847973446374	-0.8935978952179129	-0.8951563463692351	-0.8927980334589065	-0.8951705253324016	0.2932212804392445	0.29625732517684317	0.29833218911980186	0.29626199134195536
16.2	1.0000000000001004	0.99997717238192	1.0000000000000002	1.0	0.0011080328276955823	0.059343494733484506	0.05833809610364822	0.059344870545681286	-0.898180865829072	-0.8937032866036947	-0.8911771151724893	-0.8937236844168743	0.29491386661314195	0.29637934756850437	0.2985706269666566	0.29638608431304897
16.3	1.0000000000000984	0.9999700115748129	0.9999999999999999	1.0	0.10495573139032095	0.1622621132959955	0.1611907005065655	0.16226699715076426	-0.8916972140040715	-0.8812588605775951	-0.878557908180118	-0.8812852859858358	0.2938378618832715	0.293713133777755	0.2960092217525463	0.293721912144697
16.4	1.0000000000000933	0.9999627640293542	0.9999999999999999	0.9999999999999999	0.20773373008389162	0.26343118020746514	0.2622835559037955	0.2634410040799919	-0.8742018110715861	-0.8579509211652613	-0.8550694599006164	-0.8579828672106897	0.2898083955775796	0.2880944423325542	0.29048242560695764	0.2881051398284948
16.5	1.000000000000097	0.9999555282370421	0.9999999999999999	1.0	0.3081861945487428	0.3616116323164832	0.3603767977629045	0.3616277256906441	-0.8458833214664042	-0.8240396580763715	-0.8209733874289863	-0.8240763059324053	0.2826714934764418	0.2793914151534699	0.2818573029585517	0.2794038102309965
16.6	1.00000000000009	0.9999484096104825	1.0000000000000002	1.0000000000000002	0.4050710747449217	0.4555863378818029	0.45425259908203136	0.4555217107082988	-0.8070634033131775	-0.7799159199264241	-0.7766621972734726	-0.7775176578710135	0.2723089986904732	0.26750925504421796	0.2700382541095964	0.26841140285339193
16.7	1.0000000000000804	0.9999415192979726	1.0	1.0000000000000002	0.4971744250969044	0.5441742514835315	0.5427293565574587	0.5440329271563982	-0.7581943901146344	-0.7260980312901976	-0.7226560947438455	-0.7234871725958268	0.2586433103940558	0.2523946800284954	0.25497151465002493	0.25327336917530446
16.8	1.0000000000000862	0.9999349728099157	1.0	1.0	0.5833247172468328	0.6262444716948342	0.6246757811636292	0.6260037672674642	-0.6998554484279926	-0.6632271093951686	-0.6595982871377638	-0.6604160091550669	0.2416418448613584	0.2340400603063048	0.2366493354132434	0.23488204111241853
16.9	1.0000000000000924	0.999928888465752	1.0	0.9999999999999999	0.6624070163351927	0.7007300725603671	0.6990247638459374	0.7003685733020948	-0.6327472200145048	-0.5920608987452213	-0.5882487985407137	-0.5890647168033321	0.22132111906106114	0.21248714023143522	0.21511374421187962	0.21328109354064073
17.0	1.000000000000091	0.9999233856740362	1.0000000000000002	1.0	0.7333768895695959	0.7666415784319756	0.7647868854587578	0.7661394585465401	-0.5576849707836571	-0.5134661557605285	-0.5094768278957058	-0.510302664156012	0.19775035409442465	0.18783024560561074	0.1904597884026586	0.18856701630992914
17.1	1.000000000000087	0.9999185830623877	0.9999999999999999	1.0000000000000002	0.7952739138550741	0.8230799504086965	0.8210634386935624	0.8224192806064923	-0.4755902829058768	-0.4284096294535367	-0.42425169599090307	-0.4250989860250263	0.1710544941868466	0.16021887591371725	0.162838156588948	0.1608916790700838
17.2	1.0000000000000977	0.999914596478194	1.0000000000000002	0.9999999999999998	0.8472346473972119	0.8692489514765402	0.8670588284918485	0.8684139915879471	-0.38748134072015405	-0.337947698215305	-0.3336324411409907	-0.3345121882321128	0.14141653694880865	0.12985958205906986	0.13245707865210427	0.13046417733524682
17.3	1.0000000000001124	0.9999115368851258	1.0000000000000002	1.0000000000000002	0.8885049284322539	0.904466756429354	0.902092216310637	0.903444231219819	-0.2944618755054863	-0.24321473694576057	-0.23875613758891784	-0.23967848444179854	0.1090790723910711	0.0970170328671417	0.09958340598177509	0.09755186310161418
17.4	1.0000000000000975	0.9999095081846325	1.0	1.0	0.9184513625942486	0.9281766717919566	0.9256082726207169	0.9269560279318759	-0.19770884880578493	-0.14541030301039248	-0.14082502501682434	-0.1417989533274287	0.07434493189134267	0.06201417827578188	0.06454277842132229	0.06248046802865133
17.5	1.000000000000102	0.9999086049955613	1.0	0.9999999999999999	0.936571858946881	0.9399568303137391	0.9371869012239742	0.9385304720732334	-0.09845896878478133	-0.04578524382554971	-0.04109255201267196	-0.04212561877641304	0.03757685414175187	0.02523142387730952	0.027718791220890607	0.025633234009273486
17.6	1.0000000000000964	0.9999089104287636	0.9999999999999999	0.9999999999999999	0.9425050734737521	0.9395287242492868	0.9365517984726439	0.9378922249508755	0.0020058509816993537	0.05437315676196902	0.05915154913125048	0.05805342967392517	-0.0008039167755282821	-0.01289525953119573	-0.010448915651319399	-0.012551024961838365
17.7	1.0000000000000964	0.9999104938969711	0.9999999999999999	1.0	0.9360386179698601	0.9267644417315418	0.9235777104042743	0.9249167273394997	0.10237396582583536	0.15375686176707226	0.15859702434623354	0.15742974444612112	-0.040320175481989545	-0.05187735636982181	-0.04946771201353353	-0.051580994229648895
17.8	1.000000000000094	0.9999134090031901	1.0	0.9999999999999999	0.9171158919942064	0.9016924712599248	0.8982962513634722	0.8996359717655976	0.201320267865232	0.25105344817978925	0.2559295499535976	0.2546909093410672	-0.08044250274063626	-0.09117800780914928	-0.08879622796050661	-0.09091711384998499
17.9	1.0000000000001044	0.99991769155331	1.0	0.9999999999999999	0.8858413960635705	0.8645019409076775	0.8609001491113537	0.8622427044501504	0.29752309278850725	0.34496299786368173	0.34984771413206367	0.34853745012695575	-0.12059426162028	-0.13021742915955822	-0.12784983589408025	-0.12997705194506343
18.0	1.0000000000001095	0.9999233577404154	1.0	1.0000000000000002	0.842484385881062	0.8155451615862781	0.8117457840207561	0.8130929256025916	0.38968159591694596	0.43421533825480796	0.4390803525033961	0.43770009149396777	-0.16015786924099337	-0.1683795588762006	-0.16600738038095958	-0.1681424109225898
18.1	1.0000000000001017	0.999930402549348	1.0	1.0	0.7874807304402073	0.7553383479248281	0.7513538940672781	0.7527065611347719	0.4765334131728951	0.5175874453060554	0.5224040487548409	0.5209571717970023	-0.19848234967326428	-0.20501993337460955	-0.20261915020906562	-0.20476665967116253
18.2	1.000000000000101	0.9999387984302388	0.9999999999999999	1.0	0.7214328417157276	0.68456039640752	0.6804083233434017	0.6817661851876988	0.5568724082678393	0.5939208081061156	0.5986605978466616	0.597152013826647	-0.2348921495643083	-0.23947475777527752	-0.23701606251579316	-0.2391842605654273
18.3	1.000000000000101	0.9999484942889719	1.0	1.0	0.6451075507774303	0.6040496087785683	0.599752700176872	0.6011136815477831	0.6295662937423764	0.6621385423620153	0.6667742167382323	0.665210037497044	-0.26869717145378846	-0.2710711162428634	-0.2685200019156012	-0.27072093347135273
18.4	1.0000000000001066	0.9999594148406862	0.9999999999999998	1.0	0.5594318150101404	0.5147982598152254	0.5103849420838477	0.5117447435071202	0.6935739007125022	0.7212620287345717	0.7257682759819863	0.7241553891021999	-0.2992039507037042	-0.29913823697171293	-0.29645522837694793	-0.2987049701649271
18.5	1.0000000000000981	0.9999714603694475	1.0	1.0	0.465486154176013	0.4179449228449362	0.4134494992072455	0.4148011264371876	0.7479618606188801	0.7704268421710959	0.7747813153066971	0.77312685199863	-0.3257278707787123	-0.3230196963987139	-0.32016073649873666	-0.32247948198729687
18.6	1.0000000000000984	0.9999845069330026	1.0	0.9999999999999999	0.3644957298111358	0.314764484301122	0.3102272660562213	0.3115605857341321	0.7919204523070416	0.8088977302514504	0.8130820978180809	0.8113927955954916	-0.34760627865505433	-0.34208641530199946	-0.33900341622789565	-0.34141543157703963
18.7	1.0000000000000968	0.9999984070460314	1.0000000000000002	1.0	0.25781900338517133	0.20665580061281832	0.20212311372774622	0.20342445526873545	0.824778359809083	0.8360823925623903	0.8400834511139716	0.838364913789044	-0.36421232790089664	-0.35575026658417763	-0.35239183147002784	-0.354925266675615
18.8	1.000000000000086	1.000012990868514	1.0000000000000002	1.0	0.1469339342166012	0.09512697720346694	0.09065102176511804	0.09190284840100706	0.8460160807222651	0.8515438096953649	0.8553546399178665	0.8536105009196121	-0.37496934207714755	-0.3634780813733154	-0.35979039912346167	-0.36247694093950333
18.9	1.0000000000000857	1.0000280679176852	1.0000000000000002	0.9999999999999999	0.033421708709837586	-0.018221719337225793	-0.022583179268934713	-0.02140250470641707	0.855277722602416	0.8550108701177932	0.8586320142957328	0.856863013440371	-0.3793654563009197	-0.36480580735781787	-0.3607337175915134	-0.363608074174941
19.0	1.0000000000000833	1.0000434293126272	1.0	0.9999999999999999	-0.0810519716437299	-0.131717268514813	-0.13590140631826372	-0.1353550754220718	0.8523809258628213	0.8463870464200042	0.8498276806835334	0.849247886845376	-0.376968260974923	-0.35935254188035826	-0.354840761704178	-0.3572900732725197
19.1	1.0000000000000855	1.0000588505498862	1.0000000000000002	0.9999999999999998	-0.19475797471283623	-0.24363553375596786	-0.24757517287233688	-0.24709411752549518	0.8373246568678665	0.8257568798302622	0.82903595038303	0.8284554016591825	-0.3674391398262224	-0.34683413324983536	-0.34182863124125923	-0.34436244070928007
19.2	1.0000000000000875	1.0000740947966826	1.0000000000000002	1.0000000000000002	-0.3059270790069384	-0.3522249953638075	-0.3558495503031123	-0.35545689360171595	0.8102946248215404	0.7933900439617263	0.7965373324512367	0.7959495742279076	-0.3505469656560077	-0.327076018100316	-0.32152551404572	-0.3241657449213823
19.3	1.00000000000009	1.0000889166755123	1.0000000000000002	1.0	-0.4127754040507183	-0.45573239176070024	-0.4589690506910219	-0.45869083583763065	0.7716660912506985	0.7497427760346866	0.7527998555645067	0.7521945953911477	-0.32618079282573503	-0.30002494164155247	-0.2938825033002217	-0.2966532438594687
19.4	1.0000000000000893	1.000103066500336	1.0000000000000002	0.9999999999999999	-0.5135317051005279	-0.5524300264031812	-0.5552051832712765	-0.555070279548524	0.7220038619165035	0.6954564867931695	0.6984775269917861	0.6978396420327967	-0.2943611668382334	-0.26575919259269404	-0.2589838932438903	-0.2619105365353998
19.5	1.0000000000000873	1.0001162949104236	1.0	0.9999999999999997	-0.606466246222887	-0.6406444383449239	-0.6428853758707397	-0.6429251770608408	0.6620592783416088	0.6313533894309366	0.6344057667059624	0.6337143078883979	-0.25524965981881204	-0.22449697680154107	-0.21705556981171037	-0.22016377775505347
19.6	1.000000000000092	1.0001283578335356	0.9999999999999999	1.0000000000000002	-0.68992090127391	-0.7187860723925219	-0.7204228893009149	-0.7206707762238747	0.592764060214497	0.5584290233889928	0.5615936912384148	0.5608209249211152	-0.20915623769069414	-0.1766025543666073	-0.16847111377194646	-0.17178562901871805
19.7	1.0000000000001006	1.0001390216958306	1.0	1.0	-0.7623400658603454	-0.7853795214591203	-0.7863472879936807	-0.7868378323325689	0.5152208910053138	0.47784159109211066	0.48121316535269426	0.48032369882599085	-0.15654407178091131	-0.12258977580019619	-0.1137552452655601	-0.11729858455049406
19.8	1.000000000000115	1.0001480687820814	1.0	0.9999999999999997	-0.8223018965317415	-0.8390938506986438	-0.8393349659053516	-0.8401028602487725	0.4306906873240607	0.3908980746060588	0.39458459002364343	0.39353463166177816	-0.09803142581478483	-0.06312267460515024	-0.053584261461934755	-0.05737533439211088
19.9	1.0000000000001137	1.0001553026369099	0.9999999999999999	0.9999999999999996	-0.8685493281861715	-0.8787724522359982	-0.8782391648845378	-0.8793178740097526	0.3405765478074943	0.2990371546810811	0.303159452402728	0.3018962604088083	-0.03439027994768206	0.0009871923641320654	0.011216845582457172	0.007164138437741531
20.0	1.0000000000001137	1.0001605533862798	1.0000000000000002	1.0000000000000002	-0.9000202592275031	-0.9034618230313257	-0.9021188656187166	-0.9035390064022603	0.24640443934546144	0.20380901633939974	0.208499727039575	0.2069613020117293	0.03345860239010705	0.06878691840220663	0.07968085500100577	0.07535898179685098
20.1	1.0000000000001232	1.000163682848905	1.0000000000000002	1.0000000000000002	-0.9158762389457912	-0.9124386091321256	-0.9102658815358435	-0.9120533533010062	0.14980074670300264	0.10685219245168259	0.11225428695770764	0.11036936254922672	0.10445440082005523	0.13919213547134537	0.15070856856857442	0.14611761312563112
20.2	1.0000000000001121	1.0001645893000821	1.0	1.0	-0.9155289457106872	-0.90523421999882	-0.9022294464540092	-0.9044033496714716	0.05246688522641491	0.009867668737919163	0.016132557301370448	0.013820939677823793	0.1774089208486639	0.21100074476062616	0.22308297221945136	0.21823169220011093
20.3	1.0000000000001181	1.0001632117462083	1.0	1.0000000000000002	-0.8986637108642581	-0.8816562896130028	-0.8778375603109136	-0.8804079588111289	-0.043848745806230265	-0.08540945086749238	-0.07812427808045179	-0.08095097775840471	0.2510233096449694	0.2829105288426687	0.2954873418816298	0.29039395942797414
20.4	1.0000000000001148	1.0001595335674254	1.0	0.9999999999999997	-0.865259324768451	-0.8418062496340762	-0.837214346986985	-0.8401799465040373	-0.13738111098870967	-0.17724034202746092	-0.168774127151188	-0.17221133254938123	0.3239087807519468	0.3535405850328123	0.3665272246487366	0.36121987130176536
20.5	1.0000000000001081	1.0001535853888521	0.9999999999999999	1.0	-0.8156033613896871	-0.7860922868571978	-0.780792687031567	-0.7841385201040577	-0.22638074793620466	-0.2639144668073068	-0.25410642770842484	-0.25825498745858205	0.39461121102987884	0.42145640854601363	0.4347561118151838	0.4292728539966087
20.6	1.0000000000001208	1.000145447048134	1.0	0.9999999999999999	-0.7503022790370206	-0.7152369853707505	-0.7093214187875103	-0.7130166417928072	-0.3091473175257413	-0.3437826594689904	-0.33247562585651347	-0.33743974770846025	0.4616393501602515	0.4851983340467184	0.4987044967226257	0.4930928767850903
20.7	1.0000000000001188	1.00013524853883	1.0	1.0	-0.6702856000748194	-0.6302790055268933	-0.623866456425726	-0.6278623777314991	-0.3840638981119757	-0.41529068971495686	-0.40233507509398564	-0.408219816145151	0.523496252457952	0.5433129179258642	0.5569118805802121	0.5512279216410534
20.8	1.000000000000134	1.00012316982565	1.0	0.9999999999999999	-0.5768035438188597	-0.5325682290628334	-0.5258052546798447	-0.5300337224406076	-0.44963135601543375	-0.4770126372056786	-0.4622706708035132	-0.46917901642388504	0.5787134059217799	0.5943867145115928	0.6079611569919405	0.6022677974675451
20.9	1.000000000000132	1.0001094394487973	1.0	1.0	-0.4714175859860328	-0.42375390374234634	-0.41681415886966205	-0.42118644178378856	-0.5045020631569095	-0.5276833562224725	-0.5110334798641317	-0.5190630659768891	0.6258868984595186	0.637081771457669	0.6505146750736187	0.6448796207873131
21.0	1.0000000000001343	1.0000943318605484	1.0000000000000002	0.9999999999999998	-0.3559835457918007	-0.30576545221885854	-0.29884831552598984	-0.3014062008530017	-0.5475121834685358	-0.5662292669583622	-0.5475705833325112	-0.5517654110998675	0.6637148307507064	0.6701720473613244	0.6833511565800939	0.6802415661889001
21.1	1.000000000000137	1.0000781634673996	1.0000000000000002	0.9999999999999999	-0.23262695788920718	-0.1807857679776631	-0.1741139829702004	-0.17666414387565357	-0.5777117156989717	-0.5917966829746044	-0.5710533246373644	-0.5758204241283427	0.691035064484681	0.6925798433181136	0.705402529682267	0.7024041597929397
21.2	1.000000000000135	1.000061287385158	0.9999999999999999	1.0	-0.10371066950346719	-0.05121700460879489	-0.04503327079068316	-0.047518797469317454	-0.594391464412621	-0.60377687562829	-0.5809021493372939	-0.5862938644815522	0.7068622893626892	0.7034112450340566	0.7157896465503444	0.7129260307741736
21.3	1.0000000000001474	1.0000440869515599	1.0	1.0	0.028205189245667405	0.08036092952114313	0.08579845075277821	0.08344741550406098	-0.5971061161197261	-0.601827088291134	-0.5768072377862208	-0.5828704013712322	0.7104233081188254	0.7019894988423829	0.7138557794700305	0.7111541817605488
21.4	1.0000000000001432	1.0000269680804639	1.0000000000000002	0.9999999999999999	0.1604104856628702	0.21123873501177132	0.21566200017743442	0.21352837954199724	-0.5856926259708716	-0.5858867481047565	-0.5587441711991902	-0.565517356538875	0.7011893817279145	0.6878851989997932	0.6991967464951618	0.6966857602401504
21.5	1.0000000000001406	1.0000103505823144	0.9999999999999999	0.9999999999999999	0.2900989958898633	0.33863227043746474	0.34176997935023645	0.33994916543977133	-0.5602831742143926	-0.5561881825058248	-0.5269839362308444	-0.5344946407293415	0.6789044524897092	0.6609421501265782	0.6716865079119136	0.6693931795462263
21.6	1.000000000000147	0.9999946586161474	1.0	0.9999999999999999	0.414428076017908	0.45974237042819205	0.4613275517409143	0.4599260055439248	-0.5213120319083874	-0.5132612328058246	-0.48209666418276564	-0.49035855169442155	0.6436080758073237	0.6212977921632814	0.6314971036828609	0.6294436851612527
21.7	1.0000000000001406	0.9999803104774951	1.0000000000000002	1.0	0.5305829692211481	0.5718187754706614	0.5715971983303361	0.5707301900238532	-0.4695157826671849	-0.4579312679398551	-0.42494861842038784	-0.43395895922607	0.5956519463451256	0.569397139402263	0.5791118732099513	0.5773123392916488
21.8	1.0000000000001348	0.9999677079626359	1.0	1.0	0.6358443816748031	0.672226785805291	0.6699660130753394	0.669754483530732	-0.4059264810500794	-0.39131023741665166	-0.35669208662155955	-0.36642954026970326	0.5357090038013992	0.5059992924789556	0.5153310145817657	0.5137875088527002
21.9	1.0000000000001295	0.9999572255811646	0.9999999999999997	1.0	0.7276577352517021	0.7585150421877431	0.754013890399293	0.7545804576959572	-0.3318574870806299	-0.3147805618167986	-0.2787480011597302	-0.28917088752438946	0.4647742492190705	0.43217573366080086	0.44126870175668	0.43996809778235646
22.0	1.0000000000001312	0.9999491999142188	1.0	1.0	0.8037023096272562	0.828482657572191	0.8215807809294914	0.8230449625384137	-0.24888189772073913	-0.22997183913992938	-0.19278129819182782	-0.203826495303262	0.38415659427634125	0.3492998106096488	0.3583411838557081	0.35725196305773643
22.1	1.0000000000001403	0.9999439194334225	1.0000000000000002	1.0	0.8619583312428145	0.8802437862347119	0.8708310591585966	0.8733038291537935	-0.15880369617136753	-0.13873054204376717	-0.10066922968703289	-0.11225182292334963	0.29546130104659957	0.25902704934482573	0.268245537839899	0.26731519208187526
22.2	1.0000000000001343	0.9999416151042986	1.0	1.0	0.9007699620391914	0.9122876303516457	0.9003129678813844	0.903890816773566	-0.06362195374788102	-0.04308308962420415	-0.004463057409328839	-0.01647684356903253	0.20056284384823095	0.16326620866812808	0.1729290291139137	0.17208219234995228
22.3	1.0000000000001281	0.999942452096399	1.0	1.0000000000000002	0.9189020965902177	0.9235318575182825	0.9090110881168806	0.9137697981888332	0.034511359175511624	0.054807108069171044	0.09365622255141046	0.08133730052349879	0.10156833135491841	0.06414128899289243	0.07454934662450816	0.07368684550689629
22.4	1.0000000000001257	0.9999465229098643	1.0000000000000002	1.0	0.915588900453636	0.9133674436201625	0.8963898371420854	0.9023782259382758	0.13333917395480546	0.152687820903253	0.19142725889095172	0.17894670440798427	0.0007719572631547981	-0.036054970536035354	-0.024573689706454353	-0.025574701951187814
22.5	1.0000000000001252	0.9999538422039808	1.0	1.0	0.8905721214666726	0.8816930693474715	0.8624261264603957	0.8696600428446142	0.23055174102902176	0.24827036770466113	0.2865617550287082	0.27407713395057814	-0.09939870935383018	-0.13491524229607305	-0.12201401229157646	-0.1232987108839953
22.6	1.000000000000131	0.9999643435775172	0.9999999999999999	1.0	0.8441273831023831	0.8289373884802537	0.8076295185776651	0.8160863972104749	0.32384246764742797	0.33928497722138656	0.3768006484967639	0.3644792670678466	-0.19644343995340977	-0.22997821587343828	-0.2153015091320248	-0.2170347603684778
22.7	1.0000000000001257	0.9999778785035212	1.0000000000000002	1.0	0.7770769256579688	0.7560677519530703	0.7330485058422412	0.7426627950465136	0.41096580217687917	0.42353777010152244	0.4599716366265487	0.4479853632759668	-0.28785558558063923	-0.31879415600375743	-0.30198896171036443	-0.30435136712724087
22.8	1.0000000000001128	0.9999942175637025	1.0	0.9999999999999999	0.6907875944068056	0.6645843104539909	0.6402618923866407	0.6509216655911226	0.4897956453684327	0.4989678586721738	0.5340464984574577	0.5225658553022503	-0.37119205553790285	-0.39899362890146106	-0.3797218518111662	-0.38290450976186086
22.9	1.0000000000001166	1.0000130540609138	1.0	1.0	0.5871532777499097	0.5564988232714064	0.5313546838462019	0.5428997250712094	0.5583826628047277	0.5637029687254642	0.5971965781620543	0.5863842701072004	-0.4441449952868366	-0.46835737720323173	-0.4463089399047168	-0.45050702667004133
23.0	1.0000000000001243	1.0000340100143954	1.0	0.9999999999999999	0.4685614629986932	0.4342979620887546	0.4088783678569742	0.42109998657627695	0.6150088132880862	0.6161119411888463	0.6478447593594036	0.6378488470975988	-0.5046129243636468	-0.5248851461998287	-0.49979134866163627	-0.5051966889024494
23.1	1.0000000000001161	1.0000566444636996	0.9999999999999999	1.0	0.3378440892530681	0.300891401847415	0.27579598672345323	0.2884387670990028	0.6582374009349192	0.6548524767091295	0.6847122774830169	0.6756592336376084	-0.5507689673810024	-0.5668611570464512	-0.5385077909381001	-0.5453006532695598
23.2	1.0000000000001232	1.0000804639262622	0.9999999999999999	1.0	0.19821341914207993	0.15954551995894892	0.13541294437975754	0.1481785692029279	0.6869570083590033	0.6789125464305409	0.7068587921463347	0.6988467055568017	-0.5811237656730927	-0.5929138963275347	-0.5611535720991264	-0.5694939864625785
23.3	1.0000000000001161	1.0001049347734106	1.0000000000000002	0.9999999999999999	0.05318420438260675	0.013804060764971177	-0.00870496740029737	0.0038482448704617515	0.7004177767437112	0.6876440092914767	0.7137142744229535	0.7068064845924958	-0.5945807020669066	-0.602067953011506	-0.5668310786978921	-0.5768500246144938
23.4	1.0000000000001255	1.0001294972134078	1.0	0.9999999999999998	-0.09351603752603263	-0.13260235696744993	-0.15282431566957366	-0.14499468099220056	0.6982586657880048	0.6807871495359766	0.7051014540768963	0.7020698816465146	-0.5904812114149852	-0.593785787358054	-0.5550896425131943	-0.5641830838503189
23.5	1.0000000000001206	1.00015358050113	0.9999999999999998	0.9999999999999998	-0.2380463095849008	-0.27585552778890043	-0.29314505783438155	-0.2860508113713202	0.6805245500308552	0.6584850750504686	0.6812478155785745	0.6789878418112864	-0.5686381856735254	-0.5679975617326796	-0.5259529398453039	-0.5359569783989541
23.6	1.0000000000001281	1.0001766189353374	1.0000000000000002	0.9999999999999999	-0.37655820710136356	-0.4121549561097239	-0.42590695532853445	-0.41976717430860655	0.6476722829967321	0.6212871924354051	0.642786423326063	0.6412250819836078	-0.5293558108566147	-0.5251174963241892	-0.47993244545070285	-0.4907829492806632
23.7	1.000000000000119	1.0001980681590945	1.0	1.0	-0.5053056253264165	-0.5378260308543706	-0.547498138815699	-0.5425179574439079	0.600565179602214	0.570141290924886	0.5907451876048898	0.5897861553138439	-0.4734345860002142	-0.4660456249016975	-0.4180258987375449	-0.4296345454380911
23.8	1.0000000000000995	1.0002174212492367	1.0	0.9999999999999999	-0.6207546806136859	-0.6494277028567929	-0.6545623720649746	-0.6509264747575721	0.5404557206718257	0.5063741147443055	0.5265245430627441	0.5260491392332614	-0.40216075873079793	-0.3921543042147003	-0.3417002427081075	-0.353954209982758
23.9	1.0000000000000997	1.0002342240688793	1.0000000000000002	1.0	-0.7196902668948181	-0.7438561603679495	-0.7441014603846768	-0.7419675152324945	0.4689566595767497	0.43166067075264836	0.451863888621949	0.451732853896528	-0.31727995140646914	-0.3052593587781776	-0.25285904557568833	-0.2656215284648954
24.0	1.000000000000102	1.0002480893640413	1.0	1.0	-0.79931564295185	-0.8184409958515152	-0.8135692799579121	-0.8130615632288594	0.38800109667618027	0.34798289229499846	0.3687975181904926	0.3688535980994611	-0.22095532577345564	-0.20757630063924296	-0.1537949897091467	-0.16690666646660873
24.1	1.0000000000001048	1.0002587091121793	0.9999999999999998	0.9999999999999998	-0.857341556943473	-0.8710304886808378	-0.8609540719556366	-0.8621575598305498	0.2997924680517468	0.2575786471685292	0.2796011407939546	0.2796724697372091	-0.1157112195818262	-0.10166262883612287	-0.04712858890200704	-0.0604101198900651
24.2	1.0000000000001008	1.0002658646764155	1.0	1.0000000000000002	-0.8920616647821824	-0.900062894297987	-0.8848459492963747	-0.8878011668300946	0.20674575611862323	0.162882423166827	0.1867304321248531	0.18663467773171166	-0.0043637608038454056	0.009652238336655754	0.0642651520418994	0.05100955530313981
24.3	1.0000000000001006	1.0002694343834688	0.9999999999999998	1.0	-0.9024113838823208	-0.9046210256858959	-0.8844869974942611	-0.8891859148636051	0.11142155635540127	0.06645933473417168	0.09275336269214238	0.09230255337222122	0.11005950141667654	0.12334733780824853	0.17733991684616152	0.16431787029343237
24.4	1.0000000000000948	1.0002693982237423	0.9999999999999999	1.0	-0.8880078327702805	-0.8844679263672249	-0.8598019010583352	-0.8661851518990984	0.016454912723417092	-0.029065644360309426	0.0002782975377879731	-0.0007157817547206383	0.22440843992191997	0.23629833977350792	0.28896844562783813	0.2763937968559077
24.5	1.0000000000000866	1.0002658394659882	1.0	1.0000000000000002	-0.8491691232115941	-0.8400620484767878	-0.8114076743573078	-0.8193633395145877	-0.07551894805496857	-0.12108111640016846	-0.08811995260589948	-0.08983994785525592	0.33550477382787575	0.3453706694579303	0.3960371018628959	0.38412349994407585
24.6	1.0000000000000933	1.000258943083018	0.9999999999999998	0.9999999999999999	-0.78691197246248	-0.7725510424186357	-0.7406017965306558	-0.7499659488306528	-0.16193970660064158	-0.20706312612187486	-0.16997383795240067	-0.17259078141862463	0.440238902925709	0.44751446044048576	0.49554142241376753	0.48449525388178805
24.7	1.000000000000092	1.000248990995122	1.0	1.0	-0.7029273619455553	-0.6837440095373044	-0.6493288155092638	-0.6598879581725624	-0.24039552063734976	-0.2846471668607735	-0.24299421273880137	-0.24666145846262488	0.5356658241422283	0.539858093351517	0.5846793325301697	0.574692279137747
24.8	1.00000000000009	1.0002363542498682	1.0	1.0	-0.5995347545672249	-0.5760628362581428	-0.540126265190879	-0.5516217202699766	-0.30869274483807685	-0.3516960616812893	-0.30513664617564823	-0.309984018175564	0.6190967759378322	0.619797066905582	0.6609387380457127	0.6521802576354984
24.9	1.0000000000000835	1.0002214823662514	1.0	1.0	-0.4796161634700885	-0.4524739856437149	-0.41605149954918774	-0.42818571635930647	-0.364919570583751	-0.4063615626327824	-0.35466076844400607	-0.36078916498062813	0.688183365477447	0.6850750716576989	0.7221763711906574	0.714786435777815
25.0	1.0000000000000766	1.0002048901732963	1.0	0.9999999999999999	-0.346532107193121	-0.3164028383523772	-0.28059175535724146	-0.29303641631645383	-0.4075015366645001	-0.44713769779047713	-0.39018073368204725	-0.3976574309315273	0.7409911751618278	0.7338543876789485	0.7666850597329868	0.7607675015680763
25.1	1.0000000000000717	1.0001871425639643	1.0	0.9999999999999999	-0.20402215808080487	-0.17163331894024422	-0.13756038049410996	-0.1499660879233975	-0.4352471190472664	-0.4729041547615151	-0.410705168323828	-0.41956005484944486	0.7760602111218413	0.7647730966107468	0.793247000545727	0.7888638151858138
25.2	1.0000000000000733	1.0001688376607296	0.9999999999999997	1.0	-0.05609336317300629	-0.02219608750847093	0.009017319927781094	-0.002989917681877882	-0.447381931611519	-0.4829583116282853	-0.415665320710665	-0.4258882698327285	0.7924500320459807	0.7769870716822148	0.8011711314255089	0.7983380653955175
25.3	1.0000000000000782	1.0001505889463957	1.0	1.0	0.09309973521830936	0.1277510027178173	0.15502478474543194	0.14377380219019956	-0.44357044810510204	-0.47703489989346065	-0.404930523374103	-0.4164700742075932	0.7897679623951934	0.770195266656976	0.7903132873343864	0.7889969967181752
25.4	1.0000000000000897	1.0001330069501515	1.0	0.9999999999999999	0.239379447913874	0.2740462023381483	0.2963773770248697	0.28622641764810813	-0.42392457400460437	-0.45531269469013097	-0.37881050745609346	-0.39157397806816713	0.7681794254563318	0.7446474426394064	0.7610784735792498	0.7611954800443832
25.5	1.0000000000001044	1.0001166810931363	1.0	1.0	0.3786694775811799	0.41264681219132615	0.4291439009954879	0.4204104907098721	-0.3889988392565486	-0.4184080595410359	-0.3380445526377163	-0.35189965227868863	0.7284001014286346	0.701134123640966	0.714405260545831	0.7158228553701822
25.6	1.0000000000001028	1.0001021622892512	0.9999999999999999	0.9999999999999998	0.5071154843210619	0.5397477069537621	0.5496624005944911	0.5426261783301034	-0.33977243181013017	-0.3673556096280872	-0.28377789829579275	-0.29855584246459654	0.671670294675721	0.6409592296414381	0.6517329730606615	0.6542721313658298
25.7	1.0000000000000997	1.000089946866253	1.0000000000000002	1.0	0.6211976908811634	0.6518915524269884	0.6546464286971599	0.6495385973326953	-0.27761873000234394	-0.3035766820755551	-0.21752626515572387	-0.23302633041545504	0.5997125529522058	0.5658964712822445	0.5749529831887848	0.5783932544407319
25.8	1.0000000000000984	1.0000804623205666	0.9999999999999999	0.9999999999999999	0.7178318684941475	0.7460671685259767	0.7412783649419278	0.7382727223182962	-0.20426340237668483	-0.22883669799645331	-0.14112972516203673	-0.15712511354204628	0.5146741915545133	0.4781311762693296	0.48634599101794357	0.4904322332565737
25.9	1.000000000000098	1.0000740553491916	0.9999999999999999	1.0000000000000002	0.7944555089625391	0.8197929564420957	0.8072868751666236	0.8064928522869514	-0.1217325109022616	-0.14519285419049338	-0.056697496028843906	-0.07294231512068852	0.4190569112681803	0.38018972961350395	0.3885076696293935	0.39295839949241856
26.0	1.0000000000000937	1.0000709825165743	0.9999999999999999	1.0	0.8490965680416126	0.8711828844982089	0.8510062230076657	0.852464275347901	-0.03229236432488583	-0.05493387959710964	0.033454486337820395	0.01721737834167223	0.315636138849816	0.2748592273502738	0.28426543824292566	0.288782482259849
26.1	1.0000000000000986	1.0000714038170737	0.9999999999999998	1.0	0.8804228330921805	0.8989931869903766	0.8714158362061302	0.8750954328989333	0.06161688836537559	0.039486177385679284	0.1268711590982251	0.11090174093282489	0.20737304562020722	0.16510025045060459	0.1765893969258493	0.18086845694737724
26.2	1.000000000000093	1.0000753792887598	0.9999999999999998	1.0	0.8877706947158934	0.9026486448471721	0.8681592659915355	0.8739596057208495	0.15745176649028944	0.13551800715387527	0.22102890145632292	0.20558134031684266	0.0973224021891435	0.05395585177080419	0.06850059859666216	0.07224228998816484
26.3	1.0000000000000853	1.0000828687261187	1.0	1.0000000000000002	0.8711528561512756	0.8822480556101632	0.8415424258729868	0.8492958838000272	0.25263782246542626	0.23058873942027533	0.3134068484961401	0.2987209660410375	-0.011460499958330959	-0.055540090597386564	-0.037020153221660836	-0.034099264523587226
26.4	1.000000000000079	1.0000937344321061	1.0000000000000002	1.0	0.831245263849151	0.8385492322913347	0.7925117250520055	0.8019899087041981	0.34464161015745487	0.322173081556448	0.4015567501860431	0.387849956328874	-0.11601068554279516	-0.16045206416317098	-0.13711990583650632	-0.13527675005926446
26.5	1.0000000000000804	1.0001077468480986	1.0000000000000002	0.9999999999999999	0.7693542573982257	0.772934566678019	0.7226133922628996	0.7335355628847845	0.4310400761906213	0.40786176540252334	0.4831692852678022	0.47062931932140073	-0.21353909535836094	-0.25802674929146135	-0.22915471328670525	-0.22861011428891514
26.6	1.0000000000000784	1.0001245928074376	0.9999999999999999	1.0	0.6873655890643793	0.6873588259022968	0.6339358922379275	0.6459793981396325	0.5095853391323428	0.48542531920499515	0.5561349185744016	0.544913707385195	-0.30151024201851173	-0.3457688626271513	-0.3107618351071351	-0.31169228603594484
26.7	1.0000000000000733	1.0001438860777354	1.0000000000000002	0.9999999999999999	0.5876775287747746	0.5842813986768565	0.529037847691793	0.5418501234374579	0.5782630324516909	0.5528713902825714	0.6185976291751427	0.6088065270471933	-0.37770959755298866	-0.42150677373229467	-0.379920883992166	-0.38245206736369636
26.8	1.0000000000000846	1.0001651797915556	1.0	0.9999999999999999	0.47312073041452685	0.4665856513707816	0.4108642784481775	0.42407589307249577	0.6353426530872887	0.6084941057185107	0.6690001241907727	0.6607067416521066	-0.4402988456434803	-0.48344609963753526	-0.43500230927417655	-0.4392046479486248
26.9	1.0000000000000873	1.0001879803163978	1.0	1.0	0.34686787631738936	0.33748838126133474	0.28265424554873264	0.3004198435388388	0.6794186662131572	0.650914261020714	0.7061194762618184	0.6962899466673145	-0.48785763968630147	-0.5302099784136315	-0.47480212415265965	-0.4796301281976883
27.0	1.0000000000000941	1.0002117620842323	1.0	1.0000000000000002	0.21233633118903877	0.20044255772473243	0.14784313726054168	0.16558933894376113	0.7094414550539418	0.6791094574098937	0.7290924677783424	0.7210197150940487	-0.5194110443420419	-0.5608652453403353	-0.4985623220460906	-0.5056524369693811
27.1	1.0000000000000995	1.0002359828884466	1.0	1.0000000000000002	0.07308712264483792	0.05903662037000935	0.009962856990300268	0.027233850947978006	0.7247375585850693	0.6924336538762533	0.7374302781952861	0.731129375695094	-0.5344423792899816	-0.574934261188	-0.5059769581403099	-0.5153619845129602
27.2	1.0000000000000941	1.0002600991615673	1.0	0.9999999999999999	-0.06727647307834252	-0.08310643987516418	-0.1274569232447028	-0.11110749400469397	0.7250189959947655	0.6906259472163294	0.7310224986040512	0.7264509321842965	-0.5328917072140017	-0.5723926500779553	-0.4971843746715476	-0.5088289921185593
27.3	1.0000000000000997	1.000283580769349	1.0	1.0	-0.20520761595264128	-0.22242714612801723	-0.26098348469214216	-0.24597774375116957	0.7103818219234668	0.6738087294476945	0.7101307877433015	0.707190230836061	-0.5151406934086372	-0.553653674982074	-0.4727465037945042	-0.486549077069438
27.4	1.0000000000001037	1.0003059248940231	0.9999999999999998	0.9999999999999999	-0.33730898995510106	-0.35552193162942164	-0.3873690976138858	-0.3740913332581051	0.6812943789800103	0.6424756859983299	0.6753727848225086	0.67391289081241	-0.4819849945643416	-0.5195403956459628	-0.4336165744600851	-0.44941347525178554
27.5	1.0000000000001048	1.000326668629429	0.9999999999999998	1.0	-0.46041776876882323	-0.47922738890582184	-0.5036300821184884	-0.4924148196371618	0.6385760037343144	0.5974703801462072	0.6276971577806831	0.627521178617982	-0.4345956955802115	-0.4712471034846618	-0.3810968678309472	-0.3986690452524129
27.6	1.0000000000001048	1.0003453999708214	0.9999999999999998	1.0	-0.5716803436488982	-0.5906942972237635	-0.6071150331884023	-0.5982371854691968	0.5833671911093856	0.5399564114721982	0.568350883932443	0.5692228516031296	-0.37447159590491313	-0.41029180149577543	-0.31678840180659085	-0.3358698443426516
27.7	1.0000000000001104	1.0003617669494969	0.9999999999999999	1.0000000000000004	-0.6686151534873797	-0.6874498013545761	-0.6955608115375073	-0.6892282052166486	0.5170924237815429	0.47138033276584135	0.4988400286861112	0.5004931782184356	-0.30338434525536867	-0.3384616890732397	-0.2425345758168778	-0.2628222386988839
27.8	1.000000000000109	1.000375484734105	0.9999999999999998	1.0	-0.7491624386757507	-0.7674465873790608	-0.7671353787452446	-0.763483838408909	0.4414170240084379	0.3934286572010201	0.42088540481073644	0.42303147605123725	-0.22331854095972145	-0.2577537202490865	-0.16036087280363592	-0.18152560000876353
27.9	1.0000000000001041	1.0003863405937317	1.0000000000000002	0.9999999999999999	-0.8117202276849463	-0.8290983794376903	-0.820467027060281	-0.819558083444182	0.3581994836052137	0.3079803841019803	0.3363745594899848	0.33871359156571784	-0.13640892773393992	-0.17031233140716012	-0.07241270052707684	-0.09411065111140353
28.0	1.0000000000001086	1.0003941966898267	1.0000000000000002	1.0	-0.8551663397915918	-0.8713015469508983	-0.854660004155736	-0.8564811798651478	0.26944077403221633	0.21705651767541723	0.24731155109991199	0.24954177889222579	-0.04487679088706981	-0.07836638616749766	0.01910663358958818	-0.002777460433094909
28.1	1.0000000000001186	1.0003989907323487	1.0	0.9999999999999999	-0.8788666326543237	-0.8934430489534186	-0.869296946315588	-0.8737644696624494	0.17723213508710534	0.12276805093009921	0.1557659460363027	0.15759342166737625	0.04903248598512455	0.015832731123630907	0.1119959710580819	0.09026504287456887
28.2	1.0000000000001166	1.0004007345979709	1.0000000000000002	0.9999999999999998	-0.8826701257232927	-0.8953953374337554	-0.8644288983656141	-0.871392607029179	0.0837027914826526	0.027263840442820857	0.06382239317960711	0.0649699859676403	0.14310890739131146	0.1100701160244609	0.20411273419845066	0.18285634370673567
28.3	1.0000000000001208	1.0003995110631345	0.9999999999999999	0.9999999999999998	-0.8668919789864069	-0.877499184466219	-0.8405540066294538	-0.8498041314446749	-0.009031043065966964	-0.06732028827134041	-0.02646797404782203	-0.026252500893723933	0.2352328324049896	0.20222190207676272	0.2934243430185046	0.2729369419388049
28.4	1.0000000000001172	1.0003954688508168	1.0000000000000002	1.0	-0.8322855937106608	-0.8405356810389732	-0.798586216967549	-0.8098616844403703	-0.09891463844109245	-0.15890998424448133	-0.1131331937315207	-0.11407027539771213	0.3234241196225289	0.29030409444861877	0.3780534868767545	0.3585950723735687
28.5	1.000000000000111	1.0003888162262649	1.0	1.0	-0.7800053231731293	-0.7856888744344086	-0.7398154912585767	-0.7528133522929351	-0.18399961266140824	-0.24553728874701902	-0.19432223185612804	-0.1965949453889135	0.40588443360084364	0.3725146737957873	0.45631640235661397	0.438106611935923
28.6	1.0000000000001188	1.0003798134032016	1.0	0.9999999999999999	-0.7115614354463542	-0.7145006643299834	-0.665861172965574	-0.6802467543826324	-0.26248427466052004	-0.3253811181452488	-0.2683420516342478	-0.2720920256384429	0.48103198989218615	0.44726825122343317	0.5267535923842852	0.5099675248265235
28.7	1.0000000000001132	1.000368764038102	1.0	0.9999999999999999	-0.6287690583914523	-0.6288196666281207	-0.5786201885144475	-0.594037571728705	-0.3327487154083384	-0.3968025812570765	-0.333689385867809	-0.33901422456903013	0.5475283078824948	0.5132228399269259	0.588152696833357	0.5729184751654086
28.8	1.0000000000001161	1.0003560060964525	1.0000000000000002	1.0	-0.5336928627791473	-0.5307457818630988	-0.480211770847181	-0.49629422608971924	-0.3933841070684892	-0.45837458496332456	-0.38907678097325	-0.3960289875480777	0.6042968203474691	0.5692985822675944	0.63956348291257	0.6259615023378342
28.9	1.0000000000001203	1.000341902372066	1.0	1.0	-0.428589208505627	-0.42257217723412077	-0.37292034089994375	-0.3893003825494773	-0.4432158588076236	-0.5089053660846805	-0.43345265550908946	-0.4420399829825958	0.6505334472185118	0.6146885242154282	0.6803051575044209	0.6683688988322632
29.0	1.0000000000001177	1.000326830929475	0.9999999999999998	1.0000000000000002	-0.3158473982858355	-0.3067263146905883	-0.25913808911578323	-0.27545686455769397	-0.48132046036789583	-0.5474557660427084	-0.46601528137761133	-0.4762023916003486	0.6857094715245505	0.6488617554712394	0.7099664080631336	0.6996846475310853
29.1	1.0000000000001186	1.0003111757212848	1.0	1.0	-0.19793156109535814	-0.18571153986256142	-0.14130867023726193	-0.15722444769527727	-0.5070360156525884	-0.5733502328020328	-0.4862207486338104	-0.4979320222797573	0.7095672527209804	0.6715594281390307	0.7283987501723065	0.7197189605919067
29.2	1.000000000000124	1.0002953176083564	1.0	1.0	-0.07732453266023358	-0.06205059636584485	-0.021873268562429004	-0.03706884519179013	-0.5199666243439683	-0.5861816881233867	-0.49378511216297144	-0.5069084259430299	0.722109473353149	0.682784326288296	0.7357038964933734	0.728536612347484
29.3	1.0000000000001221	1.0002796259821576	0.9999999999999999	0.9999999999999999	0.043525078725464024	0.061767744341390866	0.09677988448658856	0.08122174329376804	-0.5199809069127216	-0.5858105342337886	-0.488681038317987	-0.5081474791809208	0.7235827376964383	0.6827847815342722	0.7322159631385522	0.7255764803694681
29.4	1.000000000000114	1.0002644511568606	1.0	1.0	0.16225164725272315	0.18333793746732593	0.21236164567268295	0.1982993874961494	-0.5072050851794965	-0.5723581905346536	-0.4711293706097908	-0.4923724869816113	0.7144564257272984	0.6720338158093161	0.7184793962590614	0.7132515735621814
29.5	1.0000000000001024	1.0002501176650969	1.0	1.0	0.2766163135982213	0.300382001657154	0.3227230450677426	0.3104567186127113	-0.48201112564995796	-0.5461956466814358	-0.4415861150618439	-0.4643896581420504	0.695397753955604	0.6512044430743431	0.6952235356818469	0.6912496441745698
29.6	1.0000000000001086	1.0002369185569102	0.9999999999999999	1.0	0.3845452079428169	0.4107883346615436	0.42589080811038504	0.4156772252367047	-0.44500052579917926	-0.5079275928398094	-0.4007254078146141	-0.4248431759152431	0.6672440088836021	0.6211420792118667	0.6633347364267712	0.6604328778637943
29.7	1.0000000000001084	1.0002251107674627	0.9999999999999999	1.0	0.48416171785000806	0.5126445978121087	0.5200969848980721	0.5121462028489999	-0.39698437470656406	-0.4583727414262101	-0.3494190704707879	-0.3745808681215997	0.6309729026389869	0.5828349970104676	0.6238269462034942	0.6217970224548397
29.8	1.000000000000099	1.000214911586433	1.0000000000000002	1.0	0.5738125911178554	0.6042644418062836	0.6038025286710855	0.5982755546036734	-0.33896034994876173	-0.3985409880569889	-0.2887133834331781	-0.3146311581071972	0.5876719577877861	0.5373837248836201	0.5778115912830336	0.5764412354671946
29.9	1.0000000000000966	1.000206496231597	1.0	1.0	0.6520878323191985	0.6842080140661126	0.6757148219942901	0.6727224857244448	-0.2720873239692014	-0.32960807414109694	-0.2198037154141833	-0.24617771757103935	0.5385077639871145	0.4859702280491922	0.5264675584920705	0.5255378760588713
30.0	1.000000000000094	1.0001999965014536	1.0	1.0	0.7178345016113827	0.7512963377802394	0.7347992879390415	0.7344022068552724	-0.19765824717696256	-0.2528884113208415	-0.14400764000148683	-0.17053246921660142	0.48469586767462103	0.4298276337957005	0.4710119816206287	0.4703029744457368
30.1	1.0000000000000941	1.0001955004574183	1.0	1.0	0.7701646535212068	0.8046197826022738	0.7802853428745677	0.7824948862194148	-0.11707195397688623	-0.1698067108311797	-0.06273714949030283	-0.08910756779890171	0.42747196206344695	0.3702111726329401	0.41267245035220024	0.4119680218036888
30.2	1.0000000000000793	1.000193053065425	1.0	1.0	0.8084577607603376	0.8435409557445085	0.811667046401472	0.8164471941626856	-0.031804504153353806	-0.08186903101480951	0.0225294558711874	-0.003386956505212337	0.3680649427667302	0.30837090885084056	0.3526611628318511	0.35175362586958714
30.3	1.0000000000000637	1.0001926577098699	1.0	1.0000000000000002	0.832358053534869	0.8676924296009669	0.8286988823712736	0.8359688663678692	0.056619372058924	0.009366184025813039	0.11027546646572198	0.08510194603844737	0.30767228852825657	0.24552673127138333	0.292151442811233	0.2908454757923105
30.4	1.000000000000059	1.0001942784797986	1.0	1.0	0.8417672688505996	0.8769697885107879	0.8313871633600575	0.8410247742103028	0.14665420888984948	0.10231655007336683	0.1989729616081895	0.17481592227102005	0.24743812045749494	0.18284597135339328	0.23225694221211368	0.23037295772359653
30.5	1.000000000000055	1.0001978431179683	0.9999999999999999	1.0	0.8368333481605905	0.8715205238822673	0.8199775904844769	0.8318230334432214	0.2367606612362803	0.19540320256361543	0.28710887334704993	0.2642225449016104	0.18843419002956263	0.12142391441025167	0.1740137527654189	0.17139066319654278
30.6	1.0000000000000502	1.0002032465177553	1.0	1.0000000000000002	0.8179356469966781	0.8517293351568667	0.7949395225728764	0.8087997071767333	0.3254308845705972	0.2870768586299635	0.37320953879852947	0.35182528666827817	0.13164394853768677	0.06226737313115902	0.11836555847990769	0.11486293803724659
30.7	1.000000000000048	1.0002103546505619	0.9999999999999999	1.0	0.7856672289514512	0.8182004058588321	0.7569475152631187	0.7726006678024393	0.4112121036478902	0.37584212998045363	0.45586342291568244	0.43618681892527406	0.07794976075435703	0.006281402943638703	0.06615187596158816	0.061651532400089304
30.8	1.0000000000000395	1.0002190088070968	1.0	1.0	0.740814810723309	0.7717372213291329	0.706860683626227	0.7240611771920239	0.4927280976358271	0.46027979599183355	0.5337417525384724	0.5159502278847953	0.02812324480052294	-0.04574084240546964	0.01809935345540986	0.012506334013767221
30.9	1.0000000000000278	1.0002290300392864	1.0	0.9999999999999999	0.6843369071977528	0.7133204798761354	0.6457004235497159	0.6641837273515385	0.5686983902345373	0.5390668062416694	0.6056168602558888	0.5898579366157115	-0.017181350331527775	-0.09312518824877858	-0.025183967125362895	-0.03194090210110546
31.0	1.0000000000000244	1.0002402236952463	1.0	0.9999999999999999	0.6173406980129903	0.6440846242051249	0.5746269995120018	0.5941146569530507	0.6379549915182832	0.6109938393608875	0.6703780919252977	0.6567681777391094	-0.057430877944352844	-0.1353205839169708	-0.06321157743654586	-0.0711799727449984
31.1	1.000000000000022	1.0002523839473139	1.0000000000000002	0.9999999999999997	0.5410581019729029	0.5652934872730377	0.4949154716330865	0.5151200249433024	0.6994565926813494	0.6749802996273389	0.7270451837494905	0.7156689152332564	-0.09221433470026048	-0.17190050057121226	-0.09561881772508955	-0.10482298788922936
31.2	1.0000000000000144	1.0002652982221765	1.0	1.0	0.4568215051164238	0.4783155081928338	0.40793139496970227	0.42856118277497157	0.7523001649132925	0.7300866834123501	0.7747790629348794	0.7656891631727883	-0.12124144493366375	-0.20256180779410327	-0.12216081431042508	-0.132602705452985
31.3	1.0000000000000122	1.0002787514523064	1.0	1.0000000000000002	0.3660395441344556	0.38459893135639767	0.31510668074157633	0.33661896588070095	0.7957299587942956	0.7755242939222438	0.8128900696759004	0.8045349899473632	-0.1443390514479654	-0.2271213851981884	-0.14270830066558318	-0.1542075973996922
31.4	1.0000000000000056	1.0002925300787973	1.0000000000000002	1.0	0.2701733008360343	0.2856473572282939	0.21791596413363606	0.2393093377772887	0.8291439406234051	0.81066232432028	0.8408436372435125	0.8347586570987073	-0.16144559437261727	-0.2455107462793974	-0.1572416006388381	-0.16998581492168774
31.5	0.9999999999999992	1.0003064257470229	1.0	1.0	0.170713216959418	0.1829959677376671	0.11785377790441574	0.13884939545899252	0.8520977368800928	0.8350323661129384	0.8582635011768953	0.8544203411052599	-0.17260396930955874	-0.2577689640247023	-0.1658430614732298	-0.17979605732310822
31.6	0.9999999999999891	1.00032023864795	1.0	0.9999999999999998	0.06915699301695846	0.07818870408552092	0.01641278640184336	0.03674184052909395	0.8643061876332157	0.8483304316221522	0.8649325380006	0.8632729987033751	-0.17795305793889285	-0.26403419225600727	-0.16868822600412303	-0.18379837982801722
31.7	0.9999999999999893	1.000333780469193	0.9999999999999999	1.0	-0.03301130897017754	-0.0272433689153946	-0.08493670832382405	-0.06552945093083515	0.8656426343332901	0.8504166065443017	0.860791358643942	0.8612289063351765	-0.17771821951591354	-0.26453407430489834	-0.16603602869412154	-0.18223795919159386
31.8	0.9999999999999982	1.0003468769307968	0.9999999999999999	1.0000000000000002	-0.1343407803022579	-0.13180231936566053	-0.1847658170969462	-0.16651881088214107	0.8561360873325252	0.8413124712139239	0.8459348020442213	0.8483564808970889	-0.17220102132537476	-0.25957532234625463	-0.15821828997651907	-0.1754346969757824
31.9	1.0000000000000027	1.0003593698910065	1.0000000000000002	1.0	-0.23343165770500457	-0.2340420718267482	-0.28170453720036104	-0.26483660811874254	0.835966434021532	0.8211964475129355	0.8206064905566074	0.8248751231048936	-0.1617684711996946	-0.24953273755188674	-0.14562876868722516	-0.16377234094498966
32.0	1.0000000000000016	1.0003711190168894	1.0	0.9999999999999999	-0.32895168726881635	-0.33258547967061164	-0.37445754953338195	-0.3591654182815018	0.8054578600485947	0.7903972427128826	0.785191621104994	0.7911482565582482	-0.14684199664435166	-0.23483792410800436	-0.1287120141025553	-0.14768736878347613
32.1	1.0000000000000033	1.0003820030233874	0.9999999999999999	1.0	-0.4196507860592028	-0.4261396602767829	-0.46181827071147746	-0.4482744611836699	0.7650706641196399	0.7493855722581152	0.740208174849523	0.7476747447682284	-0.1278863938684839	-0.21596792997154218	-0.10795223813977792	-0.12765785763468288
32.2	1.000000000000003	1.0003919204921985	1.0	1.0	-0.5043739548965228	-0.513509535955535	-0.5426811187894223	-0.5310322591575957	0.7153916517972192	0.6987643509568725	0.6862967338913852	0.6950788744674828	-0.10539894693427823	-0.1934340248529394	-0.08386240542453788	-0.10419254030037915
32.3	0.9999999999999974	1.000400790288703	0.9999999999999999	1.0	-0.5820724199359248	-0.5936095489168708	-0.6160519751959577	-0.6064174943283249	0.6571232959484723	0.6392575466116716	0.624209096553004	0.6340990968373529	-0.07989889306367645	-0.16777080206270986	-0.05697371490798477	-0.07782022504929012
32.4	1.0000000000000067	1.0004085516009784	1.0	1.0	-0.6518130014571041	-0.6654735407894787	-0.6810568461310634	-0.6735280636562969	0.5910718514422969	0.571697892146803	0.5547958834194426	0.5655757192270269	-0.05191738553147082	-0.13952576621870597	-0.027825622166452398	-0.049079731518459346
32.5	1.0000000000000147	1.0004151636297522	1.0	0.9999999999999999	-0.71278572594389	-0.7282628063283647	-0.736948744329453	-0.7315883485067732	0.5181346097409479	0.4970136521173171	0.47899332494040187	0.49043773884871056	-0.021988081086369	-0.1092495439674375	0.0030434730087678568	-0.018510470704954703
32.6	1.0000000000000164	1.0004206049619568	1.0000000000000002	0.9999999999999999	-0.7643097123880881	-0.7812723472927435	-0.7831128270131544	-0.7799547306824416	0.43928647551301525	0.4162146374236055	0.39780941827915106	0.409689007121061	0.00936154505842669	-0.07748683032813504	0.035104773156908964	0.013356226987229615
32.7	1.0000000000000215	1.0004248726634155	1.0	0.9999999999999997	-0.8058373761136347	-0.8239353663176983	-0.819069838347143	-0.8181193996097696	0.35556604261440417	0.33037765839192695	0.31230963653114	0.32439390907707283	0.041618076561933254	-0.04476815944235401	0.06784678640816262	0.046004954870778034
32.8	1.0000000000000189	1.0004279811281274	1.0000000000000002	0.9999999999999999	-0.8369570036195526	-0.8558260522508985	-0.8444779150917444	-0.8457125060219028	0.26806134099998175	0.24063160136528228	0.2236023676637581	0.23566273679192204	0.07428916719884579	-0.011602565747380587	0.10078213100332521	0.07894318553074868
32.9	1.0000000000000253	1.000429960722731	0.9999999999999998	1.0	-0.8573937603174334	-0.8766607181883375	-0.8591328227276142	-0.8625027263504871	0.1778954195575271	0.14814230779910156	0.13282425375748208	0.14463692932416056	0.10690964779657829	0.021528819840321768	0.1334534061515215	0.11170730071270223
33.0	1.000000000000026	1.0004308562650275	0.9999999999999999	0.9999999999999998	-0.8670091999091496	-0.8862973616199914	-0.8629666964152969	-0.8683963094301974	0.08621192267118181	0.054097427757840676	0.04112559353247103	0.052474344368264945	0.13904670922983853	0.05417821403834951	0.1654381132305317	0.14386767650525975
33.1	1.0000000000000284	1.0004307253750657	0.9999999999999998	0.9999999999999999	-0.8657993498116083	-0.8847337229681677	-0.8560453670195147	-0.8634346833133805	-0.005839189340895209	-0.040308588183714925	-0.050344037132760505	-0.03966528117637714	0.1703041586854911	0.08593565911996966	0.19635262852815785	0.1750328221384632
33.2	1.0000000000000275	1.0004296367362553	0.9999999999999998	0.9999999999999999	-0.853891451753473	-0.8721039246226031	-0.8385643573294964	-0.8477907052380301	-0.09711563381137517	-0.1338892031910362	-0.14044980082792233	-0.13063453309856	0.2003257614786842	0.11643254457424335	0.22585524410911292	0.20485258629854466
33.3	1.0000000000000357	1.000427668302414	1.0	1.0	-0.8315394406774101	-0.8486737775706177	-0.8108436377580747	-0.8217636423051803	-0.1864963795796663	-0.22548006825716224	-0.22808511384019736	-0.21931204470127838	0.22879769397674696	0.14534419701179763	0.2536483069352793	0.23302045862111076
33.4	1.0000000000000293	1.0004249054846042	0.9999999999999999	1.0000000000000002	-0.79911824857599	-0.8148348470768273	-0.773321234384036	-0.7857729743791185	-0.27289467598829314	-0.31395271942945024	-0.31218453417180086	-0.30461561457115716	0.2554501446887692	0.1723915755409768	0.27947949806839156	0.2592750059642469
33.5	1.0000000000000289	1.0004214393491797	0.9999999999999998	1.0000000000000002	-0.7571170230256008	-0.7710973727381398	-0.7265457853601888	-0.7403511142646727	-0.35527042075827897	-0.3982275715260927	-0.3917359056159327	-0.38551459724333703	0.28005811035038136	0.19734212071043028	0.30314230366936823	0.28340049320436833
33.6	1.000000000000031	1.000417364855721	0.9999999999999999	0.9999999999999999	-0.7061313530799584	-0.7180821417427707	-0.6711681445504509	-0.686135143441594	-0.4326417595950996	-0.4772860921245702	-0.4657916515642079	-0.4610414570236674	0.3024414419356681	0.2200098141780117	0.32447573763047033	0.3052267466870686
33.7	1.0000000000000295	1.0004127791605506	1.0000000000000002	1.0	-0.646854597921701	-0.6565114173782788	-0.6079321338559859	-0.6240972888341708	-0.5040958197401099	-0.5501820503853665	-0.5334791229114613	-0.5322806033171461	0.3224642020392757	0.2402545135818125	0.3433633821032737	0.3234693366147437
33.8	1.000000000000035	1.000407780008361	1.0	1.0000000000000002	-0.5800684162938725	-0.5871990278114138	-0.5376645480824096	-0.5545561782100323	-0.5687984893083498	-0.6160517463767631	-0.5940099153834592	-0.5947005455627812	0.3400334000759806	0.2579806327336037	0.35973181700201784	0.3402301644703013
33.9	1.0000000000000429	1.0004024642312404	0.9999999999999999	1.0	-0.5066325972555308	-0.5110397229195465	-0.46126451839783156	-0.47864323766780453	-0.6260031641562075	-0.6741231379658595	-0.6466880828191489	-0.6493260867904018	0.35509717533500557	0.2731352413174578	0.37354851286309276	0.3544519566298533
34.0	1.0000000000000537	1.000396926371076	0.9999999999999999	1.0	-0.42747429521104124	-0.42899790948023714	-0.3796923424183641	-0.39731496170283387	-0.6750583942133046	-0.7237237940131142	-0.6909171843699107	-0.6955349198020006	0.36764250019981476	0.28570566085657945	0.3848192633310536	0.3661334608454163
34.1	1.0000000000000455	1.000391257438039	1.0	1.0	-0.3435767744131052	-0.34209587728948854	-0.29395789069648326	-0.31158035455814614	-0.715414371697362	-0.7642876145263808	-0.7262061152097189	-0.7328098830329366	0.37769247689798996	0.2957166349167505	0.3935852341293963	0.3753092767909406
34.2	1.0000000000000322	1.0003855438146394	0.9999999999999999	1.0	-0.25596777017331485	-0.2514016307286717	-0.20510870082220065	-0.2224889945468567	-0.7466282144057587	-0.7953602705648689	-0.7521736821522409	-0.760743847600406	0.3853033010819604	0.30322715145817947	0.3999197047743626	0.3820466570412604
34.3	1.0000000000000409	1.00037986631173	1.0	1.0	-0.1657075757578939	-0.15801644186853123	-0.11421787140893766	-0.13111886669612652	-0.7683680083291003	-0.8166033289965814	-0.7685518975068356	-0.7790433170542959	0.3905609644596226	0.3083269940456316	0.40392457761907796	0.38644206271075876
34.4	1.0000000000000455	1.0003742993798939	0.9999999999999999	1.0000000000000002	-0.07387696531243901	-0.06306224230913919	-0.022371868847411366	-0.038564077751219054	-0.7804155851330865	-0.827797039659922	-0.7751879765305255	-0.7875307218315989	0.3935777666941057	0.3111330963985191	0.40572672619135547	0.38861754595543124
34.5	1.0000000000000457	1.0003689104768718	1.0	1.0000000000000002	0.018434935943267835	0.032331028475918774	0.0693416402103557	0.05407743204389651	-0.7826680215664369	-0.8288417750080538	-0.7720450358935236	-0.7861454026319215	0.394488703975399	0.3117857716282076	0.4054742513297537	0.3887170282649279
34.6	1.0000000000000386	1.0003637595891401	0.9999999999999999	0.9999999999999999	0.11014272267668447	0.1270380005795904	0.1598458182114492	0.1457160662324711	-0.7751378595200171	-0.8197581248610886	-0.7592015026094874	-0.774943289158233	0.3934477981311885	0.31044488358926275	0.40333270944689054	0.38690253945711583
34.7	1.000000000000032	1.0003588989034145	1.0	1.0	0.2001766103109617	0.21995025994034575	0.24808643671342356	0.23528252532047542	-0.7579520572190581	-0.8006856613852009	-0.736849254817158	-0.7540952928279205	0.3906244259901612	0.3072860231838128	0.3994813724725039	0.38335047765114605
34.8	1.0000000000000453	1.000354372621802	0.9999999999999999	1.0	0.2874940556204567	0.3099884280684702	0.33304329785322495	0.3217394244407964	-0.7313496937968718	-0.7718804017795925	-0.7052905275577799	-0.7238844440698723	0.386199704035483	0.30249674732094645	0.3941095737654707	0.378247945348619
34.9	1.0000000000000568	1.0003502169125071	1.0	0.9999999999999999	0.3710909887658215	0.39611382223846536	0.4137411909125097	0.4040924667426586	-0.6956784611831377	-0.7337110082944456	-0.6649336281863686	-0.6847018165918923	0.38036297828645554	0.2962729326607408	0.3874131886444295	0.3717892112065733
35.0	1.0000000000000508	1.0003464599864738	1.0	1.0	0.45001255126368234	0.47733958649159614	0.4892602813333246	0.48140106729386023	-0.6513899887427348	-0.6866537770313773	-0.616287517191747	-0.6370412924313223	0.37330846391790207	0.28881529037633874	0.3795912922786454	0.36417234124778963
35.1	1.0000000000000469	1.0003431222890802	0.9999999999999999	1.0	0.5233632381111532	0.5527411880769469	0.5587458341739125	0.5527883267854878	-0.5990340573122268	-0.6312864783928477	-0.5599553208831436	-0.5814932325882671	0.3652320734641392	0.28032608205449705	0.37084303160624016	0.3555960372266273
35.2	1.0000000000000477	1.0003402167950277	1.0	0.9999999999999999	0.5903163469895778	0.62146617923146	0.6214171795722331	0.6174502598027486	-0.5392517700872549	-0.5682811229450431	-0.49662685253005745	-0.5187371284805848	0.3563284666479579	0.271006070627316	0.36136474180381767	0.34625671375087974
35.3	1.000000000000046	1.000337749393833	1.0	1.0	0.6501226431736371	0.6827431304709903	0.6765758343077798	0.6746641888747766	-0.47276775809651866	-0.49839573673447596	-0.4270702280158513	-0.4495333192475866	0.34678834901447786	0.2610517339819256	0.351347331712219	0.33634583964521647
35.4	1.0000000000000382	1.0003357193528892	0.9999999999999999	0.9999999999999997	0.7021181554713902	0.7358896488290727	0.7236127010085369	0.7237962229259802	-0.40038150763853	-0.4224652396461403	-0.35212267078377796	-0.3747138689612901	0.33679604071920743	0.25065276272089165	0.34097395661184	0.326047563016762
35.5	1.0000000000000397	1.0003341198448266	1.0	1.0	0.7457310261982458	0.7803194027130335	0.7620142749063711	0.7643077470886895	-0.3229579059382207	-0.34139152910659054	-0.2726806087190719	-0.2951727059794185	0.32652733109872056	0.23998985752724525	0.33041799091695023	0.3155366336285969
35.6	1.0000000000000393	1.000332938525934	1.0	0.9999999999999999	0.780487346805051	0.8155480842048836	0.7913677972523389	0.7957608600506201	-0.2414171092887326	-0.25613287921845573	-0.1896891725299327	-0.2118551338977041	0.31614762911696154	0.22923283579999304	0.31984130779244324	0.30497663057530594
35.7	1.0000000000000429	1.0003321581526181	0.9999999999999999	1.0	0.8060159202793784	0.8411982496555287	0.8113653044957535	0.8178227051327863	-0.15672384497239789	-0.16769277216904968	-0.10413121107590648	-0.12574682974195556	0.3058104144974318	0.21853905173635127	0.30939286745036854	0.29451849795106716
35.8	1.0000000000000404	1.0003317572232917	0.9999999999999999	1.0000000000000002	0.8220519017445798	0.8570029902261754	0.8218065330252803	0.8302686520395263	-0.06987626420506543	-0.07710828439781281	-0.017015943867507575	-0.03786245010299954	0.29565598938302723	0.20805212890489314	0.2992076110125538	0.2842993862616041
35.9	1.0000000000000415	1.000331710633681	1.0000000000000002	1.0000000000000002	0.8284392796996034	0.8628083955251203	0.8226006505672061	0.8329842975929489	0.0181055318678005	0.01456184554237866	0.07063262544356036	0.05076603020951967	0.28581052576516575	0.19790099962960228	0.28940565237472354	0.27444179280428604
36.0	1.0000000000000362	1.0003319903342647	1.0	1.0000000000000002	0.8251321719669342	0.8585747855611261	0.813766797125621	0.825966265646697	0.10619116755251928	0.1062493373032052	0.1577874084051434	0.1391011197933249	0.2763853997358607	0.188199241229729	0.2800917565131334	0.26505299016435707
36.1	1.0000000000000302	1.0003325659794229	0.9999999999999999	1.0000000000000002	0.8121949225234977	0.8443766987630288	0.7954334305059617	0.8093217986443483	0.1933517415564164	0.19688854523227592	0.24342991667946573	0.2261116240261233	0.26747679987867623	0.17904469536643122	0.2713550891646635	0.2562247283792122
36.2	1.0000000000000293	1.0003334055588375	1.0	0.9999999999999999	0.7898009978469109	0.8204016366645607	0.7678364838556659	0.7832671458123996	0.27857152080608283	0.2854285585060421	0.3265618055079482	0.3107843416427732	0.25916559385282695	0.17051935345737343	0.2632692198042659	0.2480331932272209
36.3	1.0000000000000233	1.0003344760027195	1.0	0.9999999999999999	0.7582306940746242	0.7869475788800903	0.7313163551431516	0.7481247656156257	0.3608594509267441	0.3708450932252414	0.4062161502621804	0.39213551730750124	0.25151743445818386	0.16268948834866573	0.25589235734888477	0.2405392005142711
36.4	1.0000000000000187	1.0003357437535325	1.0	1.0000000000000002	0.7178676789958796	0.7444192950508433	0.68631376093094	0.7043193727074799	0.439260357058723	0.4521520470353957	0.48146833350475093	0.46922192564631304	0.24458308420678918	0.1556060101849079	0.24926779603665644	0.23378860416285166
36.5	1.0000000000000167	1.000337175298011	0.9999999999999999	1.0	0.6691944055218964	0.6933234933676491	0.6333644990349248	0.6523728720310839	0.5128657119596339	0.528412590458789	0.551446424184285	0.5411514662076218	0.23839893566877665	0.14930502268948698	0.24342454745711317	0.2278128943497308
36.6	1.000000000000017	1.000338737654409	1.0	1.0	0.6127864456525817	0.6342628579189292	0.5730931765473231	0.5928982348175618	0.5808238529801033	0.5987496741077387	0.6153409360710523	0.6070931541206702	0.23298770359960963	0.14380855484758912	0.2383781337283798	0.22262996087616077
36.7	1.0000000000000124	1.0003403988110395	1.0000000000000002	1.0000000000000002	0.5493058059222498	0.567929039315729	0.506205971089953	0.5265923828399708	0.6423495354675297	0.6623558372523857	0.6724138592569134	0.6662863977764172	0.22835926407590448	0.13912544225534357	0.23413151631022322	0.21824499636901548
36.8	1.00000000000001	1.000342128113276	1.0	1.0000000000000002	0.47949329670924806	0.49509467465633844	0.43348250391319293	0.4542281582686903	0.6967327173892901	0.7185022107836883	0.7220068664338308	0.7180494626039323	0.22451161554585417	0.13525233213529264	0.23067613487983066	0.21465151377611738
36.9	1.0000000000000178	1.0003438965972449	0.9999999999999999	1.0	0.40416003848937093	0.4166045237640402	0.35576691342685174	0.3766454666996433	0.7433464784014354	0.7665466163720199	0.7635486046521198	0.7617870288820295	0.22143193680860587	0.13217478619035739	0.22799303104841379	0.2118324529025059
37.0	1.000000000000013	1.0003456772694386	1.0	0.9999999999999999	0.32417819795904035	0.3333658186230755	0.27395822681374005	0.29474169025985625	0.781653986132846	0.8059406734865793	0.7965609932520198	0.7969967614220641	0.21909771744093015	0.1298684560401455	0.2260540324241853	0.20976135140023108
37.1	1.0000000000000135	1.0003474453324213	1.0	1.0000000000000002	0.24047105582372824	0.2463379319199391	0.18900013541610705	0.20946147601522752	0.8112144330040005	0.836235836809312	0.8206644595567529	0.8232748197816318	0.21747793705051424	0.12830030691525277	0.22482297359043849	0.20840355663242038
37.2	1.000000000000021	1.000349178357653	0.9999999999999999	1.0000000000000002	0.1540025158207579	0.15652147845133696	0.10187028649255925	0.12178601210410336	0.8316878783396306	0.8570882983346741	0.8355820555957685	0.8403202493066603	0.2165342709114427	0.12742986653447416	0.22425693192356874	0.20771745614006482
37.3	1.0000000000000115	1.0003508564072199	1.0	0.9999999999999998	0.0657661711197274	0.06494696978149367	0.013569209625561912	0.03272191000155461	0.842838942736002	0.8682627009668582	0.84114241146796	0.8479382056267035	0.21622230098458284	0.12721047761166276	0.22430745777989772	0.2076557060025294
37.4	1.0000000000000127	1.0003524621069442	0.9999999999999998	1.0000000000000002	-0.0232259504713642	-0.02733685217001185	-0.07489099956105724	-0.05671018399818409	0.8445393144702535	0.8696346235724445	0.8372814938210299	0.8460419781115903	0.21649271299861783	0.12759053418717023	0.2249217803863687	0.20816643815454672
37.5	1.000000000000019	1.0003539806739221	1.0	0.9999999999999998	-0.11195483714388622	-0.11927487302702548	-0.1624981127021476	-0.14548712167564307	0.8367690410448487	0.8611918110734207	0.824043151172338	0.8346537910957256	0.21729246211951833	0.12851468390674803	0.22604397273298618	0.2091944296575988
37.6	1.0000000000000238	1.0003553999020138	1.0000000000000002	1.0	-0.19940601171620884	-0.20981752331115663	-0.24825119173435842	-0.23259480184674441	0.8196165925919473	0.8430341371209827	0.801578441281132	0.8139043752420597	0.21856589172292015	0.1299249804322746	0.22761606083900837	0.21068221897700262
37.7	1.0000000000000326	1.00035671010919	0.9999999999999999	1.0	-0.2845809893504806	-0.2979326222646479	-0.33117187424594036	-0.317039606622186	0.7932776976655612	0.8153723010172944	0.7701437493496984	0.7840313150994997	0.2202557918597994	0.13176197231868048	0.2295790649070509	0.21257115644394012
37.8	1.0000000000000262	1.0003579040509323	1.0	1.0000000000000002	-0.3665085458880707	-0.3826170157111933	-0.4103153949850128	-0.3978595971997875	0.7580529657625883	0.778525274690281	0.7300977193285815	0.7453761925514061	0.22230438612921516	0.13396571688684572	0.23187396204793093	0.21480237824247608
37.9	1.0000000000000246	1.0003589768040626	1.0	0.9999999999999999	-0.4442556702417112	-0.46290787759449603	-0.4847812201091753	-0.47413534388316236	0.71434432458013	0.7329165295142891	0.6818970338745249	0.6983805593041692	0.22465423780285926	0.13647670982241328	0.23444256241555775	0.21731769541625193
38.0	1.0000000000000135	1.0003599256254756	1.0	1.0	-0.5169380776523294	-0.5378935484013733	-0.5537231749081283	-0.5450002689150021	0.6626503133759134	0.6790690864468163	0.6260910914072593	0.6435807846703816	0.2272490681476026	0.13923672339787035	0.23722829270019186	0.2200603915021913
38.1	1.0000000000000029	1.0003607497902771	1.0	1.0	-0.5837301654143843	-0.6067237887041271	-0.6163589512546732	-0.6096503860051086	0.6035602866988554	0.6175994461611498	0.5633156410848545	0.5816018375106404	0.23003448193170944	0.14218954831583147	0.24017688295791675	0.22297592443688155
38.2	0.9999999999999987	1.000361450413751	0.9999999999999999	0.9999999999999999	-0.6438742988428674	-0.668619332491946	-0.6719788878785703	-0.6673533270660795	0.5377475950465702	0.5492104684441936	0.4942854482238682	0.5131500731662897	0.23295859704715344	0.14528163617502038	0.24323695467634762	0.22601253031685778
38.3	0.9999999999999994	1.0003620302614666	1.0000000000000002	1.0	-0.6966893227279104	-0.7228806327322651	-0.7199539246368079	-0.7174565545707631	0.4659618205463119	0.4746832819523249	0.4197860735949857	0.43900510740396415	0.2359725770106363	0.14846264144091617	0.2463605097675185	0.22912172840243944
38.4	0.999999999999997	1.0003624935516278	1.0	1.0	-0.7415782022139665	-0.7688957006229011	-0.7597426411814467	-0.759394667027295	0.3890201564100691	0.3948683163386548	0.3406648599999906	0.3600108696717242	0.23903106679678496	0.15168586353856686	0.24950332181923765	0.2322587284158788
38.5	1.0000000000000018	1.0003628457535363	0.9999999999999999	1.0	-0.7780347068490847	-0.806146950161872	-0.7908973006981425	-0.7926957152271703	0.30779802856249805	0.3106755586556036	0.2578212284665383	0.27706593721587397	0.24209253399245922	0.15490859125820164	0.2526252324102062	0.23538274268242837
38.6	0.9999999999999981	1.0003630933857497	1.0	1.0	-0.8056490623626757	-0.8342169708575987	-0.8130688305866286	-0.8169864580437562	0.22321906636969988	0.22306414468213293	0.17219639417816693	0.19111325971901852	0.24511951862782988	0.15809235306180455	0.2556903565911317	0.23845720698579168
38.7	0.9999999999999931	1.0003632438171834	1.0	1.0	-0.8241125064211858	-0.8527931634988749	-0.8260106839510927	-0.8319964985154656	0.1362445367103866	0.13303140332320496	0.08476261879796668	0.10312939099811741	0.24807879622880122	0.1612030780917741	0.2586672027463723	0.24144991514957984
38.8	0.999999999999994	1.0003633050740681	1.0000000000000002	1.0	-0.8332206970447525	-0.8616711867618541	-0.8295815384229808	-0.8375612536018673	0.04786236164480752	0.04160147839249064	-0.0034878789323887173	0.014113349864992998	0.2509414596418904	0.16421117370625626	0.2615287129760731	0.24433307331008142
38.9	0.9999999999999849	1.000363285655307	1.0	1.0000000000000002	-0.8328759353990989	-0.860757175901706	-0.8237468020085166	-0.83362372420616	-0.04092415541774872	-0.05018634315424519	-0.09155422859156023	-0.0749247635651374	0.2536829260049141	0.1670915261985469	0.26425223087613925	0.2470832806126951
39.0	0.9999999999999752	1.0003631943583946	1.0	0.9999999999999998	-0.8230881781543264	-0.8500687087034909	-0.808578909181896	-0.8202350456609447	-0.1291077669275146	-0.1412894641741902	-0.1784383013288956	-0.16297526707914503	0.2562828758772281	0.16982343200248873	0.2668194041482543	0.2496814436479393
39.1	0.9999999999999851	1.0003630401176813	1.0000000000000002	1.0	-0.8039748283696069	-0.8297345080889733	-0.7842564041790626	-0.7975538127183488	-0.2156887518864005	-0.2306738373285609	-0.26315606185327145	-0.24904038075939058	0.25872513200627506	0.17239046714757242	0.2692160298496877	0.2521126323492377
39.2	0.9999999999999833	1.0003628318564026	1.0	0.9999999999999999	-0.7757593077594965	-0.7999928851288052	-0.7510618222252841	-0.7658441870098224	-0.2996862898408915	-0.3173257176893377	-0.3447487505477691	-0.3321455664315217	0.2609974855009215	0.17478030301481262	0.2714318503030407	0.2543658853124811
39.3	1.0000000000000004	1.0003625783535186	1.0	1.0	-0.738768427063972	-0.7611889405266483	-0.7093783930936929	-0.7254728087837736	-0.38014960918184154	-0.4002631748008108	-0.4222937690590512	-0.4113505937057222	0.2630914773167037	0.17698447656817276	0.27346030774042396	0.25643397257777384
39.4	1.0	1.0003622881260688	1.0	0.9999999999999998	-0.6934285849188935	-0.7137705567578128	-0.6596856047834273	-0.6769045483300973	-0.4561687834110078	-0.47854723380840725	-0.4949151461121589	-0.4857602072850104	0.2650021429446973	0.17899812320907607	0.27529826566797977	0.2583131238496836
39.5	1.00000000000001	1.000361969327413	0.9999999999999999	1.0000000000000002	-0.6402608389495177	-0.6582832267967554	-0.6025536780692184	-0.6206971457019579	-0.5268850531219342	-0.551292519523143	-0.5617934651054765	-0.5545342747757027	0.26672772804971484	0.18081968023772108	0.276945704720442	0.26000272993812834
39.6	1.00000000000002	1.000361629661444	1.0	1.0	-0.5798749056329285	-0.595363778596664	-0.5386370150608021	-0.5574947999940244	-0.5915005569161115	-0.617677282980148	-0.6221751411913594	-0.6168973001719809	0.26826938253714017	0.18245056862001816	0.27840540044635415	0.26150502489316024
39.7	1.0000000000000195	1.0003612763125607	0.9999999999999998	1.0	-0.512962157648865	-0.5257330670378851	-0.468666696576376	-0.48802078138644966	-0.6492873612721177	-0.676952697109195	-0.6753809429769128	-0.6721471954310482	0.26963084015972083	0.18389486036929392	0.27968259003957424	0.26282475589948406
39.8	1.0000000000000226	1.0003609158909665	1.0000000000000002	0.9999999999999999	-0.4402876988228216	-0.45018771679572545	-0.3934421139454618	-0.4130691502772243	-0.6995956874262994	-0.7284513164833346	-0.7208136626003054	-0.719663211024757	0.27081809031897286	0.18515893837418715	0.2807846345280777	0.26396884750698046
39.9	1.0000000000000204	1.0003605543926326	1.0	1.0	-0.36268160723027115	-0.36959101035739605	-0.3138218306887416	-0.33349567797405605	-0.74186124251666	-0.7715946056532083	-0.7579648476534604	-0.7589129359509283	0.27183904818905313	0.18625115495515482	0.2817206823633164	0.2649460662182276
40.0	1.000000000000031	1.0003601971730913	1.0	1.0	-0.28102944645687755	-0.28486302511900047	-0.2307137782625294	-0.25020807248387356	-0.775611572481811	-0.8058994512001725	-0.7864205191197423	-0.7894582883027617	0.2727032287096936	0.1871814948282528	0.28250133973828834	0.2657666908490922
40.1	1.0000000000000293	1.0003598489340708	1.0	1.0	-0.19626215329002522	-0.1969701320055172	-0.14506489760356844	-0.1641556208194593	-0.8004713653760119	-0.8309835842294859	-0.8058658110540308	-0.8109604290060793	0.27342142937303565	0.18796124751230045	0.28313835231626916	0.2664421934393951
40.2	1.0000000000000397	1.000359513721873	0.9999999999999998	0.9999999999999998	-0.1093454171574252	-0.1069139752825789	-0.057850344479752513	-0.07631836584843114	-0.8161666457330798	-0.846569852442929	-0.8160884800189177	-0.8231835436095865	0.27400542608467215	0.18860269354937476	0.28364430238813043	0.26698493483209595
40.3	1.0000000000000515	1.0003591949363027	0.9999999999999999	0.9999999999999999	-0.021268672349739278	-0.015720059086278257	0.02993761842758934	0.012304059035393446	-0.822527813248586	-0.8524892940363016	-0.816981245165061	-0.8259974499121582	0.27446768572285146	0.1891188082329585	0.2840323248092106	0.2674078783749985
40.4	1.0000000000000542	1.0003588953489044	0.9999999999999999	1.0000000000000002	0.06696617159795806	0.0755739293800987	0.11730091626923395	0.10070381029382068	-0.8194914922083651	-0.8486829793114666	-0.808542933157693	-0.8193790025855501	0.2748210983671439	0.18952298586595903	0.28431584440786073	0.2677243245410857
40.5	1.0000000000000502	1.0003586171292342	0.9999999999999999	0.9999999999999999	0.15435613308522345	0.16592992709541443	0.20324701509098955	0.18787630016403176	-0.8071011716208205	-0.8352025999190621	-0.7908784157539658	-0.8034122796477305	0.27507873152797896	0.18982878691389835	0.28450833691877586	0.267947668623351
40.6	1.0000000000000584	1.000358361877883	0.9999999999999999	0.9999999999999998	0.2399085654628658	0.25432129860826985	0.28680020410083495	0.2728316176900896	-0.7855066297585892	-0.8122097998964953	-0.7641973415699111	-0.7782875495045173	0.2752536080938496	0.19004970978707036	0.2846231148842418	0.26809118304710616
40.7	1.0000000000000675	1.0003581306649976	1.0	1.0	0.32265243820095413	0.33974450136670487	0.3670126788983588	0.35460577501831153	-0.7549621506240283	-0.7799742569737369	-0.7288116772867159	-0.7442990311469214	0.2753585091302707	0.19019898838817734	0.28467313939332134	0.2681678252654617
40.8	1.000000000000074	1.0003579240730747	1.0000000000000002	0.9999999999999999	0.40164936403581997	0.4212304804357937	0.4429752997578083	0.4322716511682708	-0.715823553567164	-0.7388705368235431	-0.6851320870750408	-0.7018414738101596	0.2754058021229613	0.19028941600612073	0.28467085799980396	0.26819007166878095
40.9	1.0000000000000733	1.0003577422428604	1.0000000000000002	1.0	0.4760042468960487	0.49785566320121355	0.5138279028244299	0.5049495090074182	-0.6685440707479191	-0.689373756871153	-0.6336631922107788	-0.6514055958112192	0.2754072947609652	0.1903331956280833	0.28462806867898727	0.26816977745171355
41.0	1.0000000000000717	1.000357584921268	0.9999999999999999	0.9999999999999999	0.5448754298034092	0.5687524292824749	0.5787690472423092	0.5718169660886421	-0.6136691201943607	-0.6320541097924764	-0.574997765564596	-0.5935724352323116	0.27537411390988964	0.19034181628507138	0.2845558092553053	0.2681180619458464
41.1	1.0000000000000673	1.000357451510291	1.0	0.9999999999999999	0.6074842277125878	0.633118936924524	0.6370650877210897	0.632118306298961	-0.5518300347172721	-0.5675703097655097	-0.5098099277264212	-0.5290066774602222	0.27531660903232696	0.19032595464367486	0.2844642713592318	0.2680452185446074
41.2	1.000000000000068	1.0003573411160038	0.9999999999999999	1.0000000000000002	0.6631237373269694	0.6902281945308385	0.6880584697935922	0.6851730268409315	-0.4837368187569166	-0.49666203675012277	-0.43884742283792805	-0.45844903618611166	0.27524427897456344	0.19029540071055154	0.28436273765436226	0.2679606480211208
41.3	1.0000000000000733	1.0003572525968119	1.0	1.0000000000000002	0.7111668242246173	0.7394362746595329	0.7311751539268291	0.7303835238386841	-0.4101700162271745	-0.42014146541775005	-0.3629230626217746	-0.3827077751852198	0.2751657207558431	0.19025900622649183	0.2842595408136367	0.2678728137693861
41.4	1.0000000000000662	1.000357184610247	1.0	0.9999999999999999	0.7510731970536653	0.78018957762668	0.7659310846226537	0.7672418297266681	-0.3319717824604797	-0.3388839757061568	-0.28290543649850014	-0.3026494679097252	0.2750885987679333	0.19022465409317307	0.28416204251663657	0.26778921728348964
41.5	1.0000000000000635	1.0003571356576775	1.0	0.9999999999999999	0.7823954890019842	0.8120310627351303	0.7919376315667667	0.7953353264276903	-0.2500362623315037	-0.25381815121802875	-0.1997089939638503	-0.21918910053085255	0.2750196326174315	0.19019924699624408	0.28407663058533383	0.2677163920267325
41.6	1.0000000000000555	1.000357104126427	0.9999999999999999	1.0000000000000002	0.8047842780909273	0.8346053769477954	0.8089059416310037	0.8143513700331909	-0.16529938444637474	-0.1659151797110946	-0.11428361246732437	-0.13327963146109345	0.2749646017178844	0.19018871326068118	0.2840087322711463	0.2676599137299373
41.7	1.000000000000055	1.000357088328891	1.0	1.0	0.8179919899596948	0.8476628234164603	0.8166501529683274	0.8240807751287386	-0.07872818784030024	-0.07617777665116224	-0.027603769807340417	-0.04590112649084819	0.2749283646610241	0.19019802789524662	0.2839628416480791	0.2676244250924671
41.8	1.0000000000000608	1.0003570865383289	1.0	1.0	0.8218756395549989	0.8510621255165743	0.815089435421448	0.8244201199192492	0.008690197144819436	0.014371241857816734	0.059342555525123464	0.04195040658256774	0.27491489136195074	0.19023124674857902	0.2839425590512244	0.26761367283681714
41.9	1.000000000000048	1.000357097021119	0.9999999999999999	0.9999999999999999	0.8163983813759532	0.8447719557738298	0.804248834845544	0.8153728467527719	0.09595978828762763	0.1047006065506954	0.1455651296136695	0.12927435662472764	0.27492730597801557	0.19029155170575418	0.28395064052270197	0.2676305550838222
42.0	1.000000000000041	1.0003571180653368	1.0	1.0	0.8016298514948343	0.8288712131427947	0.7842589125708935	0.7970491463653956	0.18208708328924567	0.19378233025158148	0.23008272598564591	0.2150768920425699	0.274967938641162	0.19038130489655206	0.28398905528353324	0.26767717706600896
42.1	1.0000000000000218	1.0003571480055955	1.0	1.0	0.7777452983268798	0.8035480463508822	0.7553541849461273	0.7696646280164765	0.26609235505958584	0.28060339735753603	0.31193427796382484	0.2983822583699926	0.27503838411341147	0.19050210996042335	0.2840590493353824	0.26775491327677775
42.2	1.0000000000000182	1.000357185244174	0.9999999999999999	1.0000000000000002	0.7450235128988136	0.7690976352900423	0.7178703815526866	0.7335377914952846	0.3470207821026511	0.36417727462860655	0.39018979372849644	0.37824386212105604	0.275139565571452	0.190654878513503	0.284161213405744	0.26786447425818405
42.3	1.0000000000000184	1.0003572282684965	1.0	1.0000000000000002	0.703843583011305	0.7259187565612644	0.672240554108657	0.6890863306001362	0.4239532875787295	0.44355511248265855	0.4639609101062522	0.45375501499360676	0.27527180184290256	0.19083990008516025	0.28429555357946534	0.2680059763554204
42.4	1.0000000000000118	1.000357275665107	1.0	1.0	0.6546805090481769	0.6745091730926123	0.61899008113372	0.6368223109643762	0.4960169640202457	0.517836509605618	0.5324109652988402	0.5240592164589974	0.27543487655055277	0.19105691393086838	0.28446156310359794	0.2681790129071407
42.5	1.0000000000000058	1.000357326130311	1.0000000000000002	1.0	0.598099732104729	0.6154599011029924	0.5587306259793247	0.5773462778793732	0.5623949654724854	0.5861797187445192	0.5947644763225407	0.5883598581109377	0.2756281077666446	0.19130518128012858	0.28465829400751097	0.26838272549315767
42.6	1.0000000000000009	1.0003573784776973	0.9999999999999999	0.9999999999999999	0.5347506374417226	0.5494484204195995	0.4921531176943374	0.5113403618980813	0.6223357549657969	0.6478111779935672	0.6503159137807388	0.6459292398066923	0.2758504169330667	0.19158355673858823	0.2848844273417551	0.26861587402071074
42.7	0.9999999999999929	1.000357431642793	1.0	0.9999999999999999	0.4653591078803475	0.47723090613245117	0.42001983526491543	0.43956046135619736	0.6751616026313794	0.7020342596379835	0.6984376746617753	0.6961167955401122	0.2761003959620584	0.19189055772842772	0.28513834100353375	0.26887690459367336
42.8	0.9999999999999926	1.0003574846851055	1.0	0.9999999999999999	0.39071921250612274	0.39963357064889715	0.34315568591084317	0.36282759139284976	0.7202762383633383	0.7482371375975018	0.7385871630470408	0.7383564360475795	0.27637637159126344	0.1922244310170084	0.2854181742806169	0.2691640142723442
42.9	0.9999999999999888	1.0003575367878437	0.9999999999999999	1.0000000000000002	0.3116841258236235	0.31754321526908047	0.2624387772249122	0.28201849847105076	0.757171572607642	0.785899684608033	0.7703128988263809	0.7721729252609092	0.2766764662248133	0.19258321554748598	0.2857218884060502	0.26947521199180546
43.0	0.9999999999999937	1.000357587255597	1.0	0.9999999999999999	0.22915638118932824	0.23189709932629074	0.17879039090474003	0.19805564768340242	0.7854334095125048	0.814599321380454	0.7932595856309657	0.7971872187699114	0.2769986546448439	0.1929648009438345	0.28604732257046567	0.269808375061613
43.1	0.9999999999999916	1.0003576355102672	1.0	0.9999999999999999	0.14407756984835965	0.14367224262333805	0.09316447255728243	0.1118966971873606	0.8047460881833813	0.8340157519527637	0.8071720810821739	0.813120704315272	0.27734081612399347	0.19336698121411894	0.28639224498517096	0.2701613008165833
43.2	0.9999999999999953	1.0003576810855348	1.0000000000000002	1.0	0.05741760312823779	0.05387428326091244	0.006536757480003569	0.02452357986732439	0.8148960000180092	0.8439345321689938	0.8118982249818906	0.8197982968642494	0.2777007816069227	0.19378750331795436	0.28675439872548614	0.27053175312582206
43.3	0.9999999999999845	1.000357723620137	1.0	1.0	-0.02983633977135166	-0.03647398207505277	-0.08010634362173784	-0.06306868329655317	0.8157739429122912	0.8442494315300724	0.8073904940923206	0.8171503538844249	0.27807637575547245	0.1942241103953321	0.2871315422088701	0.2709175035934954
43.4	0.9999999999999832	1.0003577628502225	0.9999999999999999	1.0	-0.11669105246358558	-0.12634424477824036	-0.16577897237890474	-0.14988331070954763	0.8073762863816127	0.8349635624164351	0.7937064655238288	0.8052133898753769	0.2784654537684244	0.19467457957322226	0.28752148427511753	0.27131636739909715
43.5	0.9999999999999761	1.0003577986010288	1.0000000000000002	1.0	-0.2021586025497572	-0.21471438531681974	-0.24950703616231187	-0.23493309953876934	0.7898049351820398	0.8161892647227174	0.7710080843144651	0.7841295828914904	0.2788659329895564	0.1951367543727681	0.28792211393558903	0.27172623382643146
43.6	0.9999999999999771	1.0003578307781145	1.0	1.0	-0.28526756470186965	-0.30058009541300346	-0.3303392795975817	-0.31725164798661754	0.7632660926884787	0.7881467481114253	0.7395597443905991	0.7541450795355199	0.27927581940908663	0.19560857183301225	0.28833142494501857	0.27214509161883177
43.7	0.9999999999999772	1.0003578593583524	1.0000000000000002	1.0	-0.36507405793424297	-0.38296628925403964	-0.40735808834904225	-0.39590433288724397	0.7280678389365354	0.7511615082237794	0.6997252055898832	0.7156071185654604	0.2796932292411299	0.1960880845467833	0.28874753542249854	0.2725710493731897
43.8	0.9999999999999869	1.00035788438087	1.0000000000000002	1.0	-0.44067246166264684	-0.46093817407622156	-0.4796899024658554	-0.46999891792640397	0.6846165517054812	0.7056605471212289	0.6519633826515652	0.6689600066814815	0.2801164058250962	0.19657347787074483	0.28916870280840645	0.27300235124737415
43.9	0.9999999999999855	1.0003579059381085	1.0	1.0	-0.5112056888907749	-0.5336118544316235	-0.5465151211131065	-0.5386956720760527	0.6334122121597467	0.6521674418120409	0.5968230548854673	0.6147399930925357	0.2805437321517127	0.19706308262503847	0.2895933344914046	0.273437388304972
44.0	0.999999999999986	1.0003579241671323	0.9999999999999999	1.0	-0.5758748999869514	-0.6001643498424463	-0.6070773863812187	-0.6012168834927698	0.5750426492244864	0.5912963177896146	0.5349365574736415	0.5535691019557678	0.28097373935496783	0.19755538363899208	0.2900199944752012	0.27387470585861073
44.1	0.9999999999999909	1.0003579392413187	1.0	1.0000000000000002	-0.6339485469585854	-0.6598429123076659	-0.6606921410111838	-0.6568556610882235	0.5101767889054664	0.5237447969244398	0.4670125268996635	0.48614799359430577	0.28140511154057535	0.198049024528771	0.29044740647890865	0.2743130071991828
44.2	1.0000000000000033	1.0003579513625165	0.9999999999999999	0.9999999999999997	-0.684770645824773	-0.7119735381732198	-0.706754363208099	-0.7049839241603243	0.43955698603572735	0.4502860006691135	0.39382778370804533	0.41324793639643903	0.2818366873408221	0.1985428091114868	0.2908744538789729	0.27475115411397116
44.3	0.9999999999999993	1.0003579607537558	1.0	0.9999999999999999	-0.7277681835397314	-0.7559685781177538	-0.7447453911466366	-0.7450594897815299	0.36399052631629913	0.3717597002239707	0.3162184455502466	0.3357019813571073	0.282267458594674	0.19903569986912692	0.2913001769052438	0.2751881646029723
44.4	1.000000000000012	1.0003579676525647	1.0	0.9999999999999999	-0.7624575758299321	-0.7913333593349934	-0.7742387601900732	-0.7766321779692404	0.28434039589512927	0.28906271494877156	0.23507037216266216	0.2543954402271934	0.28269656655324876	0.1995268138757691	0.2917237675003566	0.27562320820065556
44.5	1.000000000000002	1.0003579723049276	1.0	0.9999999999999999	-0.7884501031628046	-0.8176717452928046	-0.794904987131094	-0.7993488658941591	0.2015154239935612	0.20313866878461054	0.1513090514489142	0.17025577608570477	0.28312329600341285	0.2000154165940009	0.29214456224094926	0.27605559930108853
44.6	0.9999999999999978	1.0003579749599145	1.0	1.0	-0.8054562637400334	-0.8346905705887125	-0.8065152477882818	-0.812957434387412	0.11645991114866941	0.11496722167417306	0.06588904211795174	0.08424202175599194	0.28354706768993215	0.20050091393235314	0.29256203370263895	0.27648478886884975
44.7	0.9999999999999976	1.0003579758649799	1.0	0.9999999999999999	-0.8132889947709367	-0.8422029012633523	-0.8089439069197809	-0.817309562649053	0.030142861413156113	0.025552898856388017	-0.020216906708849566	-0.002666153224537686	0.28396742939702857	0.20098284293599977	0.2929757806290216	0.2769103548975513
44.8	1.000000000000005	1.000357975261931	0.9999999999999999	1.0000000000000002	-0.8118657261895832	-0.8401300843304339	-0.8021698725009365	-0.8123623401949851	-0.05645305872227427	-0.06408635460261793	-0.10602893492044381	-0.0894796024604534	0.28438404602804573	0.20146086145900743	0.29338551723955425	0.2773319919531207
44.9	1.0000000000000042	1.0003579733835464	1.0	0.9999999999999998	-0.8012092442861442	-0.8285025640815034	-0.7862767598064823	-0.7981786785565455	-0.14234270889581388	-0.15293076364655728	-0.19057122369254323	-0.1752109622685395	0.2847966889951915	0.20193473713908466	0.2937910619827257	0.27774950011123084
45.0	1.000000000000003	1.000357970450817	0.9999999999999999	1.0	-0.7814473562770972	-0.8074594567688013	-0.761451864288222	-0.7749265189134638	-0.22654968355232624	-0.23997032549005662	-0.27288309370357233	-0.2588858828077368	0.28520522520242164	0.20240433596599947	0.2941923260103094	0.2781627735683569
45.1	0.9999999999999911	1.0003579666707731	1.0000000000000002	1.0000000000000002	-0.7528113604853093	-0.7772468893999042	-0.7279839557900224	-0.7428768455409485	-0.3081174132138854	-0.32421629231362764	-0.35202992308231307	-0.3395541030299955	0.28560960587460227	0.20286961070352322	0.2945893016171682	0.27857178917471215
45.2	0.9999999999999855	1.0003579622348633	1.0	1.0	-0.7156333403847547	-0.7382151224327917	-0.6862599200418952	-0.7024005285294578	-0.38612003213622426	-0.40471240385772417	-0.4271137610210942	-0.4163002435818281	0.28600985545452395	0.20333058939268955	0.2949820508587668	0.27897659510554584
45.3	0.9999999999999912	1.0003579573178287	1.0	0.9999999999999999	-0.6703423141314827	-0.6908144899796568	-0.6367602864687009	-0.6539640325368258	-0.4596728888905049	-0.4805457423202847	-0.4972835165393387	-0.48825419508550694	0.2864060607585675	0.20378736413205042	0.2953706945269031	0.27937729985566007
45.4	0.9999999999999951	1.0003579520770367	1.0000000000000002	1.0000000000000002	-0.6174592841996257	-0.635590204555155	-0.5800536939903035	-0.598124041205755	-0.5279425805590595	-0.5508570863507218	-0.5617446068026211	-0.5546009839200097	0.28679836055078867	0.20424008029909502	0.29575540163313674	0.27977406171108343
45.5	1.000000000000002	1.0003579466522132	0.9999999999999999	0.9999999999999999	-0.5575912442220057	-0.5731760862874039	-0.5167903585337017	-0.53552105917911	-0.5901563967374281	-0.6148506467202949	-0.6197679556330771	-0.6145900036505996	0.2871869356660284	0.2046889263465897	0.2961363795198024	0.2801670788221686
45.6	1.0000000000000098	1.000357941165529	1.0	1.0000000000000002	-0.49142421195710545	-0.5042872887017192	-0.4476946172879981	-0.4668720652314188	-0.6456110663298955	-0.6718030733673092	-0.6706982403182551	-0.6675435075527881	0.2875719997844541	0.20513412427873864	0.29651386469051916	0.2805565799743222
45.7	1.0000000000000155	1.000357935721986	1.0	1.0000000000000002	-0.41971536833385376	-0.42971210454966785	-0.3735566351817013	-0.39296230077625116	-0.6936807081334129	-0.7210716318837265	-0.7139612934498323	-0.7128642661574112	0.28795379093365453	0.2055759208851192	0.29688811442619994	0.28094281612649
45.8	1.0000000000000147	1.000357930410058	1.0	1.0000000000000002	-0.3432843926381152	-0.35030294556082064	-0.29522336853046943	-0.3146362877840965	-0.7338238953331566	-0.7621014570314163	-0.749070576203128	-0.7500423033113613	0.28833256377064964	0.20601457978556054	0.29725939922895783	0.28132605276363104
45.9	1.0000000000000164	1.0003579253025352	1.0	1.0	-0.2630040929850477	-0.26696659932397443	-0.2135888891851049	-0.2327881788435158	-0.7655897541777562	-0.7944318014422918	-0.7756326500914033	-0.7786606347934474	0.28870858267416377	0.20645037431671442	0.29762799611494084	0.2817065630878955
46.0	1.0000000000000093	1.0003579204575295	1.0	1.0	-0.17979043916784648	-0.18065387465320532	-0.1295841797097939	-0.14835154962152505	-0.7886230281466723	-0.8177012091460202	-0.7933515856749158	-0.7983999449263252	0.28908211565840136	0.2068835812711247	0.29799418275856515	0.2820846220541742
46.1	1.0000000000000178	1.0003579159196017	1.0	1.0	-0.09459211169524159	-0.09234875367008985	-0.04416651605814269	-0.062288750242651215	-0.8026680507407237	-0.8316515558504763	-0.802032258841488	-0.8090421487530374	0.28945342910266775	0.20731447548218954	0.2983582324742129	0.28246050123914285
46.2	1.000000000000021	1.0003579117209693	1.0	1.0	-0.008379686252674235	-0.003057174359474434	0.04169144117700293	0.024420062960451298	-0.8075715824833515	-0.8361309108333799	-0.8015824979659519	-0.8104728000620008	0.28982278327656374	0.2077433252335232	0.2987204100078434	0.2828344645188718
46.3	1.0000000000000202	1.0003579078827645	1.0000000000000002	1.0000000000000002	0.07786542311585253	0.08620442852958224	0.12701272263617822	0.1107880903236777	-0.8032844806737278	-0.8310951887409771	-0.7920140583539788	-0.8026823187021739	0.29019042862888056	0.20817038845881083	0.29908096809982304	0.2832067645184348
46.4	1.0000000000000149	1.0003579044163078	1.0	1.0	0.16316213615184624	0.17442069370942598	0.2108271670734093	0.19583311923058655	-0.7898621837347555	-0.8166085733780312	-0.7734424137333874	-0.785766024080624	0.29055660279821444	0.20859590968821193	0.29944014477084846	0.28357763978764206
46.5	1.000000000000016	1.000357901324377	1.0	1.0	0.24654086667730904	0.26058888300782285	0.2921824527532016	0.27858869419305615	-0.7674640054977925	-0.7928427095556065	-0.7460853680200309	-0.7599229753245973	0.29092152829604095	0.20902011768957646	0.29979816127658937	0.28394731264988476
46.6	1.0000000000000144	1.0003578986024448	1.0	0.9999999999999999	0.32705454409173307	0.34373027908131715	0.3701549179377275	0.3581150996108593	-0.7363512483083698	-0.760074673080028	-0.710260504003265	-0.7254536321647395	0.2912854108072696	0.20944322374703156	0.3001552206715331	0.28431598766596766
46.7	1.0000000000000233	1.0003578962398674	1.0	1.0	0.4037893707924066	0.4229013016421444	0.443860047527401	0.43351003041020286	-0.6968841572685045	-0.7186837428584513	-0.6663814988146307	-0.6827563640009611	0.29164843804970464	0.20986542051570528	0.30051150691958756	0.284683850651536
46.8	1.0000000000000324	1.0003578942210118	0.9999999999999999	1.0	0.4758751933335701	0.4972042159485239	0.5124625068043431	0.5039188294020244	-0.6495177510990603	-0.6691470127057758	-0.6149533489126818	-0.6323228476951809	0.29201077913177437	0.21028688138927562	0.30086718448774097	0.2850510681850701
46.9	1.000000000000046	1.0003578925263044	1.0000000000000002	0.9999999999999999	0.5424953696220565	0.5657973120375602	0.5751856084664846	0.5685441752171968	-0.5947965778600999	-0.6120338936095518	-0.5565665596911717	-0.5747324072472567	0.29237258434710883	0.21070776031647886	0.3012223983589927	0.2854177875432553
47.0	1.0000000000000537	1.0003578911331996	1.0000000000000002	1.0	0.6028960202649256	0.627904439288347	0.6313201056685823	0.6266551110097276	-0.5333484559639453	-0.5479995697945599	-0.4918903665556677	-0.5106453605086727	0.2927339853454402	0.21112819200346752	0.30157727440235466	0.285784137001596
47.1	1.0000000000000582	1.000357890017057	1.0000000000000002	1.0	0.6563945592710573	0.6828237883196996	0.6802322115313073	0.6775953116975252	-0.46587727241559046	-0.47777748378411944	-0.42166506528326486	-0.44079544933698167	0.29309509562083863	0.21154829244078402	0.30193192003964464	0.28615022644027366
47.2	1.0000000000000597	1.0003578891519287	1.0	0.9999999999999998	0.7023874075825043	0.7299358208669394	0.7213707544506976	0.7207904962462436	-0.39315492088863535	-0.4021709366466028	-0.34669353955601506	-0.3659814399651569	0.2934560112608474	0.21196815969650876	0.3022864251522484	0.28651614819822635
47.3	1.0000000000000664	1.0003578885112467	1.0	1.0	0.7403568022769882	0.7687102580461324	0.7542733884364466	0.7557549012948893	-0.3160124719707093	-0.32204389961866164	-0.2678320826279582	-0.28705798973657676	0.2938168119035773	0.2123878749206678	0.30264086317474026	0.286881978122091
47.4	1.0000000000000835	1.0003578880684263	1.0000000000000002	1.0000000000000002	0.7698766246335519	0.7987120481902765	0.7785717885156286	0.7820967431601107	-0.23533067658070406	-0.23831114219825048	-0.18598061804510094	-0.20492588463237946	0.2941775618535081	0.21280750351006814	0.30299529232649347	0.2872477767608124
47.5	1.0000000000000893	1.000357887797373	1.0	1.0	0.7906171814702898	0.8196062471068163	0.793995772834397	0.7995226068165787	-0.1520299110730089	-0.1519277895001795	-0.10207243109807611	-0.12052175910006435	0.29453831131093844	0.2132270963872129	0.3033497569370783	0.28761359066125297
47.6	1.0000000000000822	1.000357887672907	0.9999999999999999	1.0000000000000002	0.8023488861179765	0.8311617560261915	0.8003763053415821	0.8078407127014625	-0.0670596788169312	-0.0638784280779429	-0.01706352817215184	-0.03480741550074652	0.2948990976748013	0.21364669135167277	0.3037042888260562	0.28797945372485545
47.7	1.0000000000000948	1.0003578876711021	1.0000000000000002	1.0	0.8049447979497799	0.8332538755450909	0.7976473457058292	0.8069630249919004	0.01861221199802886	0.02483411553407205	0.06807825469244226	0.051241135037724254	0.29525994688269364	0.21406631446714744	0.3040589087025678	0.28834538859024045
47.8	1.0000000000000837	1.0003578877695554	0.9999999999999999	1.0	0.7983819924020623	0.8258656473669407	0.7858465262549216	0.7969061782095217	0.10401067098387941	0.11320019567062763	0.15238426995176743	0.13664478549339773	0.2956208747570713	0.2144859814522942	0.30441362755506446	0.28871140801140466
47.9	1.0000000000000813	1.0003578879475816	0.9999999999999999	0.9999999999999998	0.7827417467457816	0.8090879694520393	0.7651146490843407	0.7777912124649795	0.1881644230649119	0.2002148377147264	0.2348960779910379	0.22043247302172234	0.295981888330989	0.21490569904817156	0.3047684480060559	0.28907751620586924
48.0	1.0000000000000797	1.0003578881863489	1.0	0.9999999999999999	0.7582085403503921	0.7831184841533235	0.7356940099077659	0.7498421212148562	0.2701170545787247	0.2848891668478263	0.31467634248520426	0.3016522194810318	0.29634298713095253	0.215325466339722	0.3051233656114353	0.28944371015161086
48.1	1.0000000000000766	1.0003578884689566	1.0000000000000002	1.0	0.7250678816696088	0.7482592528720627	0.6979255685643696	0.7133832289088322	0.34893788234509165	0.36626164540648	0.39081947783529175	0.37938194689107996	0.29670416439903213	0.21574527601306592	0.3054783700880046	0.28980998081583625
48.2	1.0000000000000855	1.0003578887804667	1.0	1.0	0.6837029875162608	0.704913244562058	0.6522449992032088	0.6688354292031309	0.423732522185276	0.44340899115178195	0.462461927738342	0.45273994495463477	0.2970654082400742	0.21616511553442708	0.3058334464567466	0.2901763143025963
48.3	1.0000000000000806	1.0003578891078904	1.0	1.0	0.6345903532312556	0.6535796788843468	0.5991776658852215	0.6167113273557946	0.49365303688296447	0.5154566524800298	0.5287919582321605	0.5208948718188707	0.29742670268348004	0.2165849682402267	0.3061885760930562	0.29054269290981677
48.4	1.0000000000000782	1.0003578894401424	1.0	1.0	0.5782942649409891	0.5948482778139872	0.5393325815347465	0.5576093428534104	0.5579075484493872	0.5815887217326087	0.5890588541634841	0.5830751746487919	0.2977880286525749	0.21700481433124671	0.30654373767823007	0.2909090960895672
48.5	1.0000000000000835	1.0003578897679628	1.0	0.9999999999999998	0.5154603170946221	0.5293924918786195	0.4733954196952967	0.4922068401063767	0.6157692057325291	0.6410571742408755	0.6425814148948891	0.638577823266817	0.29814936483712734	0.2174246317667503	0.3068989080493634	0.2912755013082437
48.6	1.000000000000095	1.0003578900838188	1.0	0.9999999999999999	0.44680800974303186	0.4579617788249	0.40212065926910273	0.42125236605710253	0.6665844058231246	0.6931903284931497	0.6887556531124486	0.6867762580040343	0.29851068846742623	0.21784439705705919	0.3072540629472745	0.2916418848058356
48.7	1.0000000000000968	1.000357890381786	1.0	1.0	0.3731225104359608	0.38137302323189803	0.3263229522249425	0.3455570836479585	0.7097801762721133	0.73740043174666	0.7270616097308722	0.7271274619188137	0.29887197599062804	0.2182640859553331	0.30760917766415036	0.29200822225556594
48.8	1.000000000000091	1.0003578906574175	1.0	0.9999999999999997	0.29524567505532584	0.3005011952988574	0.2468678130329651	0.2659854991791401	0.7448706347484761	0.7731902854249808	0.7570692080105798	0.7591780775642084	0.29923320365168377	0.21868367405116715	0.3079642275942789	0.29237448932696763
48.9	1.0000000000000893	1.0003578909076043	1.0	0.9999999999999999	0.2140664302648238	0.21626935561863322	0.1646617362294869	0.18344558954821172	0.771462453321318	0.8001588356263606	0.7784430809862583	0.7825694994120216	0.2995943479828204	0.2191031372701675	0.30831918869267655	0.2927406621568878
49.0	1.000000000000078	1.0003578911304318	1.0	0.9999999999999998	0.13051062744355796	0.12963812011077513	0.08064185494354205	0.0988784421132602	0.7892592659261874	0.8180056658947666	0.790946318033157	0.7970418847436845	0.2999553862067808	0.21952245228486741	0.30867403784747366	0.29310671773402885
49.1	1.000000000000081	1.000357891325034	0.9999999999999999	1.0	0.04553048390424743	0.041594705346779046	-0.004234741643039199	0.013247525384366517	0.7980649696421376	0.8265343419382563	0.7944430887320499	0.8024370381624789	0.3003162965599349	0.219941596843265	0.3090287531726891	0.2934726342034699
49.2	1.0000000000000895	1.000357891491448	1.0	0.9999999999999998	-0.03990626819238248	-0.04685832081350676	-0.08900191013523978	-0.07247228713771808	0.7977858830254299	0.8256545710754181	0.7889001149953351	0.7987001377272351	0.3006770585419672	0.22036055002190316	0.30938331422856424	0.29383839109817483
49.3	1.0000000000000868	1.0003578916304743	1.0	1.0000000000000002	-0.12482740157733714	-0.13471445509329008	-0.17269544989100202	-0.15730581493702933	0.7884317377742094	0.8153831527006762	0.7743869755394024	0.785880283908004	0.30103765309923985	0.22077929241081432	0.3097377021769571	0.29420396950483535
49.4	1.0000000000000773	1.0003578917435445	1.0000000000000002	0.9999999999999998	-0.20826725678849722	-0.22097471119546597	-0.2543640699480096	-0.2402886639379128	0.7701154932872889	0.7958437098292513	0.7510752400828026	0.7641298659688681	0.30139806274921405	0.22119780623784022	0.31009189987933206	0.2945693521715263
49.5	1.0000000000000746	1.0003578918325924	1.0	0.9999999999999998	-0.2892777223820495	-0.3046589784202476	-0.33308020117748716	-0.32047818924917754	0.7430519770779902	0.7672652056557012	0.7192364439640149	0.7337027538394395	0.30175827165318403	0.22161607543983666	0.31044589194486577	0.29493452356461575
49.6	1.0000000000000793	1.0003578918999352	1.0	1.0	-0.3669390075930254	-0.38481715736046734	-0.40795053078202675	-0.3969642025835039	0.7075553673584913	0.72997926287831	0.679238927055919	0.6949513368915207	0.30211826564446487	0.22203408568813476	0.3107996647359601	0.29529946988218114
49.7	1.0000000000000908	1.0003578919481668	1.0	0.9999999999999998	-0.4403700850490506	-0.4605399461603504	-0.47812613950176563	-0.46887930273316614	0.6640355472692383	0.684416317148045	0.6315435737561998	0.6483224441391066	0.30247803221898645	0.22245182437534125	0.3111532063381069	0.29566417903088343
49.8	1.0000000000000866	1.000357891980058	0.9999999999999999	1.0	-0.5087386849833335	-0.5309691548899708	-0.5428121264989219	-0.5354087118589286	0.6129933730424549	0.6311006492406589	0.5766985033071023	0.5943521930794458	0.3028375604947416	0.22286928057019087	0.311506506500654	0.29602864057285033
49.9	1.0000000000000793	1.0003578919984693	1.0	1.0000000000000002	-0.5712707275806463	-0.5953074310439883	-0.6012766128018936	-0.5957995060552916	0.555014910712554	0.5706443532735298	0.515332771603192	0.5336598265461358	0.30319684114620254	0.22328644494670816	0.31185955655454833	0.29639284564865137
50.0	1.0000000000000786	1.0003578920062717	1.0	1.0	-0.6272590865636085	-0.6528272859565575	-0.6528590213380497	-0.6493691356262755	0.4907647076802505	0.5037403103505398	0.44814915684641665	0.46694060841433427	0.30355586631912496	0.22370330969342203	0.3122123493125366	0.2967567868819323


==> figures/central_w.dat <==
t	If	I1	I2	I3	I4	I5	Xf	X1	X2	X3	X4	X5	Yf	Y1	Y2	Y3	Y4	Y5	Zf	Z1	Z2	Z3	Z4	Z5
0.0	1.0000000000000002	1.0	0.9999999999999998	1.0	1.0	1.0	1.0000000000000002	0.9999999999999999	0.8116790541855812	0.7129138291284826	0.7907394724056074	0.9999999999999998	0.0	-2.301347261723839e-16	-0.12801481430484962	0.020566615832403067	0.02216488011088727	1.0264820580825925e-16	0.0	3.284104226989418e-16	0.295798225997292	0.05977778017139333	0.1247206530354949	3.4362857002464085e-16
0.1	0.9999999999999999	1.0	0.9999999999999998	1.0000000000000002	1.0000000000000002	1.0000000000000002	0.9949253577220359	0.99428095956612	0.8103813805801187	0.7102503767967926	0.7871139356590429	0.9945302526577026	0.10057093095225175	0.10679594301412171	-0.09043697340735207	0.07235317993913665	0.09476895072428743	0.1044415514162597	-1.6725694194225094e-8	3.715968866549812e-16	0.295775398093739	0.058629074716927305	0.12423542548135671	-2.2846018391462744e-9
0.2	1.0000000000000016	1.0000000000000002	0.9999999999999997	1.0000000000000002	1.0	1.0	0.9796350622886629	0.9771892531114487	0.8060707022657831	0.702060990000052	0.7760218892238258	0.9781342543916425	0.2006888935427351	0.21237034539569952	-0.0484720178318174	0.12595450868816446	0.16770807118707406	0.20795405277008383	-1.8441491125495424e-7	3.808986304401294e-16	0.2957511410160123	0.05756762889818873	0.12383097739539793	2.86031553162188e-8
0.3	1.0000000000000016	1.0000000000000002	0.9999999999999997	1.0000000000000002	0.9999999999999999	1.0	0.9541284492768973	0.9489203769565828	0.7981989703299806	0.688154057863534	0.7573831873830261	0.9509301492443617	0.2992300456858627	0.3155156385927272	-0.002920550706506004	0.18054916757899192	0.24009017624811735	0.30936105918638995	-5.421587545000744e-7	3.8240221208060403e-16	0.2957287292455609	0.056591975540381166	0.12349681715167002	4.438094973541362e-7
0.4	1.0000000000000009	1.0000000000000004	0.9999999999999996	1.0000000000000002	0.9999999999999997	1.0000000000000002	0.9185370498552475	0.9097976727930221	0.786316523562756	0.6684308888183991	0.7312266199482	0.9131661677923655	0.3950708757403314	0.41505203840048827	0.04540537439616145	0.23531710372982345	0.31102338895248727	0.4075016122825369	-5.793813825632349e-7	3.265595229313312e-16	0.29571108418650927	0.05570043813181651	0.12322403345533398	2.247301122263567e-6
0.5	1.000000000000002	1.0000000000000007	0.9999999999999994	0.9999999999999997	0.9999999999999998	1.0000000000000007	0.8731233668204229	0.8602686292747553	0.770071825197174	0.6428848849527558	0.6976878320988376	0.8652180076684214	0.4871044396328799	0.5098410394286961	0.09568902298047471	0.2894487353379799	0.37962824549175006	0.501245421523943	1.0878285142713884e-6	2.538865938587284e-16	0.2957008080259422	0.05489127723242891	0.12300545898501167	7.300867348644684e-6
0.6	1.0000000000000024	1.0000000000000007	0.9999999999999997	0.9999999999999997	0.9999999999999998	1.0000000000000007	0.8182777459228231	0.8008997636068469	0.749210545540168	0.6115996926618985	0.6570060599920031	0.8075845529058655	0.574256096895445	0.5987984374182157	0.14711604137811513	0.3421539070380638	0.4450495120669847	0.5895075297171182	6.874896150277712e-6	4.2431868332010527e-16	0.29570020688242	0.05416277635061116	0.12283570011401448	1.8389713071316088e-5
0.7	1.000000000000001	1.0000000000000007	0.9999999999999998	1.0	0.9999999999999998	1.0000000000000007	0.7545134601632166	0.7323701416758334	0.7235739584586226	0.5747463631511872	0.6095197300536139	0.740882012611522	0.6554985653196392	0.6809067304570574	0.1988816959625487	0.3926705984763442	0.5064674715282115	0.67126227751814	2.0230530786344986e-5	4.868136271198237e-16	0.29571130464267587	0.05351327361307998	0.12271104392137831	3.91623615709328e-5
0.8	1.0000000000000022	1.0000000000000009	0.9999999999999997	1.0	0.9999999999999998	1.0000000000000009	0.6824601429820437	0.6554636108391988	0.6930966332136033	0.5325795669836434	0.5556609814181068	0.6658365766410167	0.7298661228788077	0.7552267572495291	0.2501981776182828	0.44027327919212667	0.5631085649248453	0.7455563962555268	4.55034927182203e-5	4.1616908747393365e-16	0.2957358491410259	0.05294114819187919	0.12262926141757821	7.396619534056983e-5
0.9	1.0000000000000033	1.0000000000000007	0.9999999999999998	1.0000000000000002	0.9999999999999998	1.000000000000001	0.6028557164991797	0.5710598342159116	0.6578034160463968	0.4854329168653691	0.49594918198167254	0.5832757015845199	0.7964677948734166	0.8209084393190849	0.30030186295254535	0.4842808097294197	0.6142552816034486	0.8115210742322535	8.770438339775763e-5	4.863148149852997e-16	0.29577531249483124	0.0524447722980676	0.12258933158175823	0.00012760529416103777
1.0	1.0000000000000049	1.0000000000000009	0.9999999999999998	1.0	0.9999999999999998	1.000000000000001	0.5165369659837453	0.48012422902853324	0.6178057081159113	0.4337134620934387	0.4309835188423769	0.49411815434839135	0.8544993761776682	0.8772005042746822	0.34846042844950187	0.5240637966815542	0.6592552010123671	0.8683828587364371	0.0001521973667805821	6.19747357944779e-16	0.2958308874745676	0.052022440519871295	0.12259111418604246	0.00020505010614286422
1.1	1.0000000000000058	1.000000000000001	0.9999999999999997	0.9999999999999998	0.9999999999999998	1.0000000000000016	0.4244289142340611	0.3836969240829556	0.5732970577896067	0.37789542644066615	0.36143475338795183	0.3993629528361233	0.9032541541929981	0.9234590789251459	0.3939797193697585	0.5590513179721542	0.6975290998030174	0.9154732740090178	0.0002443580850359919	6.514134926568016e-16	0.2959034817646038	0.05167228836603306	0.1226350004146534	0.0003111289304225966
1.2	1.0000000000000047	1.0000000000000009	0.9999999999999999	1.0	0.9999999999999998	1.0000000000000018	0.3275331516241145	0.2828808626910064	0.5245480958389945	0.3185132686286038	0.2880362398339108	0.3000773536091017	0.9421322177266206	0.9591550539527967	0.4362102815658976	0.5887369439645167	0.7285780490340489	0.9522370541491297	0.00036923227816219406	8.184694038138128e-16	0.29599371186971246	0.0513922111339209	0.12272156910121625	0.00045022939795984657
1.3	1.0000000000000053	1.000000000000001	0.9999999999999999	0.9999999999999997	0.9999999999999993	1.0000000000000016	0.22691528046744724	0.17882918711565568	0.4719008517416929	0.2561541508756389	0.21157431349450703	0.19738404488423766	0.9706482596891466	0.9838801359086148	0.47455347139822207	0.612683989830511	0.751989438160628	0.9782389091504813	0.000531225330847709	8.26215131063459e-16	0.29610189825410993	0.051179792776428895	0.1228512732932975	0.0006260344534425364
1.4	1.0000000000000073	1.000000000000001	0.9999999999999998	0.9999999999999996	0.9999999999999994	1.0000000000000018	0.12369163642250279	0.07273204883656037	0.4157624980152121	0.19144990625461325	0.13287816138182776	0.09244770976297485	0.9884378058780586	0.9973515173057274	0.5084670664812947	0.6305299448618826	0.7674418748940669	0.9931687617313388	0.0007338468306660817	8.238925473530957e-16	0.2962280630776777	0.051032252455657255	0.1230241772153717	0.0008413122172710818
1.5	1.0000000000000113	1.0000000000000013	0.9999999999999997	0.9999999999999996	0.9999999999999996	1.0000000000000018	0.01901545454782054	-0.034197004498805396	0.3565985772853615	0.1250685997286167	0.05280929278351422	-0.01353887083336887	0.9952618266625004	0.9994151113943139	0.5374703079679988	0.6419900349366934	0.7747089228089139	0.996845412134318	0.0009795269554744852	8.694102292489675e-16	0.29637193163217057	0.05094641413613204	0.12323975802443418	0.001097773055756112
1.6	1.000000000000006	1.0000000000000013	0.9999999999999996	0.9999999999999996	0.9999999999999996	1.000000000000002	-0.08593734752539448	-0.1407349097312787	0.29492577361661704	0.05770578074854531	-0.027749268806095122	-0.11936900342139536	0.9910097117690884	0.9900473146183111	0.5611483133906254	0.6468598850332065	0.7736616516131359	0.989218607430739	0.001269513828025543	6.823319181836791e-16	0.29653293829323524	0.050918702087535156	0.12349678055460263	0.0013960007431789178
1.7	1.0000000000000102	1.0000000000000016	1.0	0.9999999999999998	0.9999999999999996	1.0000000000000022	-0.1899825930154303	-0.2456630776853287	0.23130429550282344	-0.009924472797442286	-0.10790394868691243	-0.22383638261443367	0.9757006096545355	0.9693552765947955	0.5791558076451124	0.6450172593927627	0.7642699881370811	0.9703695108820224	0.0016038535303398414	6.948460144080857e-16	0.29671023750618913	0.050945162731770306	0.12379324703784651	0.0017354582727090756
1.8	1.000000000000013	1.0000000000000016	0.9999999999999998	1.0	0.9999999999999993	1.0000000000000027	-0.291942297869895	-0.3477813314905912	0.16632994283977953	-0.07709861866916243	-0.1867616142490673	-0.32574933559373237	0.9494831517031791	0.9375756745279986	0.5912201284521066	0.6364228675622053	0.7466028691927677	0.9405095854159833	0.0019814478000039835	8.126373934140063e-16	0.2969027200281381	0.05102151105608168	0.12412641803057164	0.002114563118465051
1.9	1.0000000000000149	1.0000000000000018	0.9999999999999998	0.9999999999999999	0.9999999999999991	1.0000000000000024	-0.3906589737551863	-0.445921634301967	0.10062593418601434	-0.1430927220047479	-0.26344047443163754	-0.4239448418465115	0.9126335977415087	0.8950720060763061	0.5971434714928493	0.6211202349964011	0.7208272103626892	0.8999779231118404	0.0024001789420966166	6.25390826592411e-16	0.297109034368182	0.05114319796473581	0.12449289585606668	0.002530821937094461
2.0	1.0000000000000138	1.000000000000002	0.9999999999999998	1.0	0.9999999999999987	1.0000000000000029	-0.48500960854612857	-0.5389614493995133	0.034834573676353106	-0.20719143553303596	-0.33708076313202595	-0.5173021644370632	0.8655524535043446	0.8423304316366447	0.5968043493423086	0.5992346470848495	0.6872057173568786	0.8492370696115005	0.0028570874447016105	7.277918845543416e-16	0.2973276131115168	0.05130549355784663	0.12488875807756053	0.0029810110886514096
2.1	1.0000000000000118	1.000000000000002	0.9999999999999993	0.9999999999999998	0.9999999999999984	1.000000000000003	-0.5739191573481168	-0.6258365798542228	-0.03039116090195211	-0.2686967912844393	-0.40685508765543693	-0.6047559355722489	0.8087596232962426	0.7799542136025484	0.5901582472554783	0.5709711853068657	0.6460935786954569	0.7888674084574375	0.0033485853015091036	6.910123542065995e-16	0.29755670359056435	0.0515035804640583	0.1253097260211074	0.003461387103893513
2.2	1.0000000000000153	1.0000000000000022	0.9999999999999991	0.9999999999999998	0.999999999999998	1.000000000000004	-0.6563733862935361	-0.7055533408985574	-0.09439602611457866	-0.32693670989641715	-0.47197832792259553	-0.6853085473031908	0.7428881727649054	0.7086568162001156	0.5772374677582667	0.5366118836511238	0.5979340900073399	0.7195601853839849	0.003870687110897048	7.960779591187937e-16	0.29779440218308884	0.05173265102591826	0.1257513522327402	0.00396791036491732
2.3	1.0000000000000213	1.0000000000000022	0.9999999999999989	0.9999999999999999	0.9999999999999982	1.0000000000000042	-0.7314309226143916	-0.7771999257731761	-0.15653083384928995	-0.3812731375356314	-0.5317169780367648	-0.7580417077608567	0.6686767879250434	0.6292537448264969	0.5581501648068565	0.49651204240011865	0.5432532710715011	0.6421092664568903	0.004419241517504288	8.430809187347629e-16	0.29803869137765054	0.051988002313273704	0.1262092109333508	0.004496465728834326
2.4	1.000000000000021	1.0000000000000024	0.9999999999999987	1.0	0.9999999999999982	1.0000000000000047	-0.7982343772248571	-0.8399568350463843	-0.21616060263879794	-0.43110972517734747	-0.5853978288592872	-0.822127034234162	0.5869610276213991	0.5426532182332118	0.5330785769642054	0.4510957448284719	0.48265354676507993	0.557401736575543	0.004990147284987996	7.790696209663293e-16	0.2982874786526314	0.05226512355591494	0.12667907688641816	0.00504306544971939
2.5	1.0000000000000233	1.0000000000000024	0.9999999999999984	1.0	0.999999999999998	1.0000000000000047	-0.856020419715234	-0.8931062501149041	-0.2726724580881589	-0.475898970440711	-0.6324158983539198	-0.8768355665354615	0.4986634775473888	0.4498457802466251	0.5022764775536692	0.4008506302518109	0.41680657223638207	0.4664074561453594	0.005579540972009049	8.775751826461987e-16	0.2985386361663288	0.05255977155010088	0.12715708040230042	0.005604022311810487
2.6	1.0000000000000226	1.0000000000000027	0.9999999999999982	1.0	0.9999999999999978	1.0000000000000056	-0.904128699842816	-0.9360402436711076	-0.3254832033542057	-0.5151487483242184	-0.6722415255212736	-0.9215460973219348	0.4047829245766461	0.3518929698475568	0.46606586803947464	0.34632198415017906	0.346445290818152	0.37016770362750145	0.006183946528519586	7.829602006085465e-16	0.2987900402503378	0.05286803079534635	0.12763982920152178	0.006176084099600378
2.7	1.0000000000000262	1.0000000000000027	0.999999999999998	1.0	0.9999999999999976	1.0000000000000058	-0.9420095240392261	-0.9682677332247237	-0.37404648363696147	-0.5484281639675294	-0.7044265536352552	-0.9557522302073346	0.30638268020218556	0.24991517920257603	0.4248329489006095	0.28810621273920073	0.2723553203790847	0.26978304012336696	0.00680038082247552	8.364664508112621e-16	0.2990396097331157	0.05318635644166654	0.12812449125546382	0.006756524099038221
2.8	1.0000000000000213	1.0000000000000029	0.999999999999998	0.9999999999999997	0.9999999999999973	1.000000000000006	-0.9692302100200243	-0.9894200981440726	-0.417859472447829	-0.5753726679319718	-0.7286095390881129	-0.9790680914558968	0.2045781909180016	0.14507883852779543	0.3790234099536922	0.22684377533755043	0.19536576993430943	0.16640053910657993	0.007426412846702226	7.44587080045793e-16	0.29928534219047614	0.05351159945963155	0.12860883622182148	0.007343185951673012
2.9	1.00000000000002	1.000000000000003	0.9999999999999978	0.9999999999999999	0.999999999999997	1.0000000000000058	-0.9854800572823483	-0.9992553959686629	-0.45646901198880724	-0.5956883823894589	-0.7445199333216794	-0.9912326366429338	0.10052408102912874	0.03858307436573326	0.32913708938284786	0.16321165314521846	0.11633959336557695	0.06120052984019258	0.008060177867512222	5.500840508745769e-16	0.2995253473190137	0.05384101468347142	0.12909123642079873	0.007934484597373125
3.0	1.0000000000000249	1.0000000000000033	0.9999999999999976	0.9999999999999998	0.9999999999999969	1.0000000000000056	-0.9905738861797313	-0.9976611297666177	-0.489477145277828	-0.6091555949820942	-0.7519811969413992	-0.9921125097350287	-0.004599220687060316	-0.06835400612105105	0.27572205758848	0.09791543756821168	0.03616359101700989	-0.044616993113631424	0.00870035083228872	5.258164818219409e-16	0.2997578767507515	0.05417225343644738	0.1295706312225889	0.00852936800998424
3.1	1.000000000000027	1.0000000000000033	0.9999999999999973	0.9999999999999999	0.9999999999999968	1.0000000000000056	-0.9844541134543681	-0.9846555348836814	-0.5165459836479163	-0.6156313859025708	-0.750912817049663	-0.981703428424334	-0.10959911504125257	-0.1745092479581873	0.2193681883073908	0.03168112496630477	-0.04426182728029941	-0.14984613958503248	0.009346085779531471	5.642657083286567e-16	0.29998134976586643	0.054503343265816254	0.13004646105692655	0.009127246777544793
3.2	1.000000000000027	1.0000000000000036	0.9999999999999971	1.0	0.9999999999999967	1.0000000000000058	-0.9671913476378587	-0.9603873703658581	-0.5374018598854894	-0.6150513628833564	-0.7413312109712313	-0.9601300860821538	-0.2132845698105695	-0.27866843890500587	0.16070028521760155	-0.03475329237375184	-0.12403300254677954	-0.25328891725838787	0.009996929683283761	6.100734186940135e-16	0.3001943745084815	0.05483265785527563	0.13051857889299684	0.009727900190508863
3.3	1.0000000000000264	1.0000000000000036	0.9999999999999968	1.0	0.9999999999999964	1.0000000000000064	-0.9389835035877779	-0.9251342174414149	-0.5518387245011439	-0.6074304881994066	-0.7233495117546362	-0.9276445772121606	-0.3144798030632316	-0.3796401977123366	0.10037083735587192	-0.10064634716035666	-0.2022533946241889	-0.3537688943190948	0.01065272006883004	4.839753615640493e-16	0.3003957644616929	0.05515888043452833	0.13098714791913602	0.01033136832891855
3.4	1.0000000000000273	1.0000000000000038	0.9999999999999966	0.9999999999999999	0.999999999999996	1.0000000000000064	-0.9001534515146717	-0.8792993045243448	-0.5597207503820654	-0.592862991406772	-0.6971762430015697	-0.8846233696194251	-0.41203775699153755	-0.4762696012375812	0.039052481078942144	-0.16526163683900866	-0.27804384264519677	-0.4501445790967077	0.011313475876165007	4.1698185572249797e-16	0.3005845500862335	0.05548096398108718	0.13145253428546144	0.010937839696048463
3.5	1.0000000000000295	1.0000000000000038	0.9999999999999964	0.9999999999999999	0.9999999999999958	1.0000000000000064	-0.8511452320024383	-0.8234068950551602	-0.5609841192877473	-0.5715213712731729	-0.6631129025872501	-0.831562862505893	-0.5048532104909386	-0.5674513945490146	-0.02256975007143023	-0.22787628879062874	-0.350552604583377	-0.5413223684374081	0.011979290491444347	3.957522706500989e-16	0.30075998566715023	0.05579809124142224	0.13191520322343503	0.011547543300638887
3.6	1.0000000000000293	1.000000000000004	0.9999999999999964	0.9999999999999999	0.9999999999999956	1.0000000000000064	-0.7925188845039364	-0.7580962909332637	-0.5556379722410314	-0.5436545001150414	-0.6215504865781138	-0.7690735851972863	-0.5918753839635538	-0.6521426329210733	-0.08380630344213057	-0.2877892582657752	-0.41896506527174665	-0.6262689219450668	0.012650234728637424	3.438356103315611e-16	0.3009215515400816	0.05610963713540099	0.13237562573435663	0.012160652856445802
3.7	1.0000000000000318	1.0000000000000042	0.9999999999999962	0.9999999999999998	0.9999999999999956	1.0000000000000064	-0.7249439523420671	-0.6841145201301234	-0.5437645147479028	-0.5095848534413367	-0.5729649960218637	-0.6978731060461888	-0.672119896465754	-0.7293746111204668	-0.14397102720879829	-0.34432936792392144	-0.482513006159421	-0.7040228260699868	0.01332627596612524	4.795350999093077e-16	0.30106895197963196	0.056415135508157445	0.13283420148638608	0.012777209092943106
3.8	1.0000000000000326	1.000000000000004	0.9999999999999962	0.9999999999999998	0.9999999999999958	1.0000000000000064	-0.6491917420967682	-0.6023077921229263	-0.5255182768584794	-0.46970489731568765	-0.5179119801751977	-0.6187777350928015	-0.7446799432271622	-0.7982639435349734	-0.20238904512095907	-0.3968630003905376	-0.5404833350045228	-0.7737054202344507	0.014007217786475254	4.3140272630400564e-16	0.30120210912435724	0.05671425151996618	0.13329120173790093	0.01339706421960525
3.9	1.0000000000000333	1.0000000000000042	0.999999999999996	0.9999999999999998	0.9999999999999956	1.000000000000007	-0.5661264291659929	-0.5136118188821449	-0.5011245372587934	-0.42447267507973174	-0.4570201800459222	-0.5326931171569019	-0.8087365706463143	-0.8580226684095101	-0.2584044989601618	-0.4448013587395684	-0.5922261796442972	-0.8345306666889694	0.014692662492984536	4.661726121967637e-16	0.3013211533844297	0.05700676027922399	0.13374673417922686	0.014019850527961541
4.0	1.0000000000000357	1.000000000000004	0.9999999999999958	0.9999999999999997	0.9999999999999956	1.0000000000000067	-0.47669511404492876	-0.41904111212235234	-0.4708769297541796	-0.3744066439252115	-0.3909843457614273	-0.44060382404895554	-0.8635679360518298	-0.9079672606164076	-0.3113880725689461	-0.48760721424114173	-0.6371622569001416	-0.8858139565049452	0.015381996938577726	3.5896229342922357e-16	0.3014264108285142	0.057292531682292584	0.13420072971191963	0.014644973111926265
4.1	1.0000000000000322	1.0000000000000042	0.9999999999999956	0.9999999999999997	0.9999999999999953	1.0000000000000064	-0.381916945313499	-0.3196773792351883	-0.4351342595630497	-0.3200798201541286	-0.32055731014111016	-0.34356206540176526	-0.9085574507626021	-0.9475264498710964	-0.3607442132482377	-0.5248010660579673	-0.674789435517314	-0.9269797559286027	0.016074400335201793	2.1511815968631007e-16	0.3015183880760197	0.057571520873011206	0.13465294950199447	0.015271624879797184
4.2	1.0000000000000324	1.0000000000000042	0.9999999999999956	0.9999999999999998	0.9999999999999956	1.0000000000000062	-0.28287143534431053	-0.21665715063273858	-0.394316565675515	-0.2621132997214412	-0.2465414088568919	-0.24267564712431078	-0.9432007172443838	-0.9762477549678178	-0.40591796924675577	-0.5559666437899763	-0.7046884207481201	-0.9575680101360575	0.016768871223898	9.99260055131826e-17	0.30159775523074894	0.05784376330809121	0.13510300925986424	0.01589882053480069
4.3	1.0000000000000313	1.0000000000000042	0.9999999999999953	0.9999999999999996	0.9999999999999956	1.000000000000006	-0.18068610326894533	-0.11115878002077313	-0.34890047403581526	-0.20116922771440995	-0.16977934462914895	-0.1390953145666922	-0.9671111843877069	-0.9938026592962482	-0.44640136596073543	-0.5807556908033448	-0.726527497694479	-0.9772392351176081	0.017464269654731586	1.2534855876958029e-16	0.30166532738376695	0.05810937313250444	0.13555041669060658	0.01652544509549822
4.4	1.0000000000000333	1.0000000000000044	0.9999999999999953	0.9999999999999997	0.9999999999999956	1.0000000000000062	-0.07652358672797248	-0.004388966293768556	-0.299413894373595	-0.13794329669459357	-0.091144598946852	-0.03400162407301638	-0.980024459042197	-0.9999903684410535	-0.4817392482942393	-0.5988919740720964	-0.7400662807507157	-0.985778242847534	0.018159369896296632	1.5661792109712095e-16	0.301722045189304	0.058368543437615036	0.135994617462861	0.017150311856650776
4.5	1.0000000000000313	1.0000000000000044	0.9999999999999953	0.9999999999999997	0.9999999999999956	1.0000000000000062	0.028431630645771297	0.10243104878463002	-0.24643012103318454	-0.07315685922906616	-0.011531499749520516	0.07140850838400693	-0.9818012268186973	-0.9947401068846486	-0.5115345223541461	-0.6101744747304486	-0.7451584273382792	-0.9830964599210716	0.018852918677656035	2.835242653505221e-16	0.3017689549803434	0.05862154698745045	0.13643504486694585	0.01777222446300361
4.6	1.000000000000032	1.0000000000000044	0.9999999999999951	0.9999999999999997	0.9999999999999953	1.000000000000006	0.13298672521724153	0.2080794492436605	-0.19056140503386274	-0.0075487443934304874	0.06815494269755244	0.17593542940307633	-0.9724287506647864	-0.9781119275432933	-0.5354527362106533	-0.6144797225926674	-0.7417532854972846	-0.9692328153115308	0.019543694042757014	9.955111140634775e-17	0.3018071888430809	0.058868736137447406	0.13687116854428275	0.018390037957336063
4.7	1.0000000000000335	1.0000000000000044	0.9999999999999951	0.9999999999999994	0.9999999999999956	1.0000000000000058	0.23595411977097797	0.3113478201353231	-0.13245207074630558	0.05813312852091889	0.14700931691661712	0.27839038738185434	-0.9520209316506834	-0.950296024876977	-0.5532259467720954	-0.6117632474446717	-0.7298964566806942	-0.9443531886591899	0.02023056032350579	4.8280257460120414e-17	0.30183794501469124	0.059110540909121496	0.13730253821560434	0.019002714216186933
4.8	1.0000000000000386	1.0000000000000047	0.9999999999999949	0.9999999999999996	0.999999999999996	1.0000000000000058	0.33616499668782035	0.4110549694822771	-0.07277125590827473	0.12314024346776768	0.22413609216211844	0.3776090349304824	-0.9208169325718071	-0.9116105594298071	-0.5646558278185312	-0.602060129839059	-0.7097292671609347	-0.9087484263855887	0.020912515447124483	7.518603278963915e-17	0.3018624689097168	0.05934746449185862	0.137728819139449	0.019609368026494062
4.9	1.000000000000039	1.0000000000000047	0.9999999999999951	0.9999999999999999	0.9999999999999964	1.0000000000000058	0.4324825851938007	0.5060604388471983	-0.012205358153220908	0.1867319913426143	0.29865978497587997	0.47246464228832824	-0.879178381170159	-0.8624980186839751	-0.5696159828178007	-0.5854846443163649	-0.6814871536725549	-0.8628309487638959	0.0215887277080895	4.088688500751833e-17	0.3018820350197237	0.05958007578570173	0.13814981700761633	0.020209301094531507
5.0	1.0000000000000404	1.0000000000000044	0.9999999999999949	0.9999999999999998	0.9999999999999964	1.0000000000000056	0.5238150726331992	0.595277547988611	0.04854972527279122	0.2481840867877289	0.3697348953574786	0.5618808728999811	-0.8275851857888437	-0.8035201558521532	-0.5680534352073436	-0.5622289983083707	-0.6454969811383723	-0.8071299866978747	0.02225856016821935	2.3408064701771386e-17	0.30189792987119407	0.05980899894356447	0.1385654910387466	0.020802022419519103
5.1	1.0000000000000373	1.0000000000000044	0.9999999999999948	0.9999999999999998	0.9999999999999967	1.0000000000000053	0.6091279939929188	0.6776858243973682	0.10879647542710852	0.30679680190172715	0.4365555000676402	0.6448439772933291	-0.7666300119011774	-0.7353515644988192	-0.5599892782542898	-0.5325611803287456	-0.6021733224161729	-0.7422855021979525	0.022921581915441556	1.5862591882299024e-18	0.3019114361701637	0.060034900188163265	0.13897595507633786	0.02138725461411156
5.2	1.000000000000033	1.0000000000000044	0.9999999999999947	0.9999999999999998	0.9999999999999969	1.000000000000005	0.6874559598030223	0.7523426755437338	0.16784365657232003	0.36190292268230667	0.49836439436637453	0.720414267987515	-0.6970114830101735	-0.6587719624845141	-0.5455184762886506	-0.4968219412952442	-0.5520137418123745	-0.66904086122416	0.023577566432255975	-8.948255261028799e-17	0.3019238182107161	0.0602584724438923	0.1393814674541926	0.021964926826978745
5.3	1.0000000000000329	1.0000000000000044	0.9999999999999947	0.9999999999999998	0.9999999999999969	1.0000000000000053	0.7579135900172895	0.8183941703269632	0.22501415700622035	0.41287533715137653	0.5544616785091827	0.7877367462738317	-0.6195261837268226	-0.5746572734898979	-0.5248088189194295	-0.45542094282960893	-0.4955931354927575	-0.5882343415272087	0.024226478230515495	-4.4686474130650185e-18	0.3019363085795107	0.060480418519589185	0.13978241119614992	0.02253515584702605
5.4	1.00000000000003	1.0000000000000044	0.9999999999999947	0.9999999999999997	0.9999999999999971	1.000000000000005	0.8197055304710745	0.8750848064082895	0.2796526754186906	0.459134168285046	0.6042126915351222	0.8460507612729841	-0.5350595562534438	-0.4839696081298581	-0.4980990396686141	-0.40883211602211067	-0.4335571927365358	-0.5007895712015459	0.024868449645760075	1.4692977910660205e-16	0.30195009615104657	0.0607014336948539	0.14017926672171646	0.023098217690374557
5.5	1.0000000000000204	1.0000000000000044	0.9999999999999947	0.9999999999999996	0.9999999999999972	1.0000000000000056	0.8721354389285695	0.9217661517077698	0.3311331640928449	0.5001533700488213	0.6470552022152194	0.8946985925757726	-0.4445757938855624	-0.3877462592544907	-0.46569612017061146	-0.3575882833076016	-0.36661505209279477	-0.4077050057167212	0.02550375021561616	1.3714212125268034e-16	0.3019663153388736	0.060922188598113346	0.14057257960851455	0.023654512456070528
5.6	1.0000000000000233	1.0000000000000044	0.9999999999999947	0.9999999999999994	0.9999999999999976	1.0000000000000056	0.9146138394491817	0.9579042612228525	0.3788659430297723	0.5354667109607592	0.6825057754093049	0.9331328599036347	-0.34910684637761236	-0.287087837309599	-0.42797181056366684	-0.30227510466530244	-0.29553123578028345	-0.31004256207461073	0.026132751373654936	2.6081129455805173e-16	0.30198603654661066	0.06114331322375075	0.1409629261098324	0.024204525471274305
5.7	1.0000000000000204	1.0000000000000044	0.9999999999999948	0.9999999999999996	0.9999999999999976	1.0000000000000056	0.9466647566845049	0.9830857843344966	0.4223044028494243	0.5646730766010625	0.7101652414104376	0.9609226764486035	-0.24974066198189598	-0.18314568146540997	-0.38535840582748415	-0.2435244172193368	-0.22111695400602235	-0.20891553832069445	0.02675588927195268	1.5139262291162111e-16	0.30201025774915524	0.06136538282895243	0.14135087905292143	0.02474878773777664
5.8	1.0000000000000242	1.0000000000000047	0.9999999999999947	0.9999999999999996	0.9999999999999979	1.0000000000000058	0.9679310556078214	0.9970226927449775	0.4609512190595561	0.5874410302744145	0.7297232060327304	0.9777584767239117	-0.1476087995614747	-0.07710869050603844	-0.33834382648502165	-0.18200704438437615	-0.14422087816104603	-0.10547595480212688	0.027373628418063643	1.2333897668599715e-16	0.3020398971283178	0.06158890629349009	0.141736976478597	0.02528783846279246
5.9	1.0000000000000335	1.0000000000000047	0.9999999999999947	0.9999999999999999	0.9999999999999982	1.0000000000000053	0.9781784269090354	0.9995555749688494	0.494364005932878	0.6035125795208296	0.7409615501035196	0.9834554647200192	-0.04387355130102308	0.02981027589094815	-0.2874660601801868	-0.11842515688412712	-0.06571948799286643	-0.000901460213551633	0.02798642850267411	-5.480837017338277e-17	0.302075786687443	0.06181431733512023	0.14212169496469948	0.025822192045760143
6.0	1.000000000000027	1.0000000000000047	0.9999999999999944	0.9999999999999998	0.9999999999999982	1.000000000000005	0.9772979736856775	0.9906554596944075	0.522160344721137	0.6127061052637275	0.7437568785278825	0.9779556437495868	0.06028527789075059	0.13638826994160388	-0.23330702806882028	-0.053504273194717386	0.013492897220713618	0.10361804947988042	0.02859471634378009	-2.875779416247954e-17	0.30211866677535265	0.06204196876830258	0.14250542905227093	0.026352311346792494
6.1	1.0000000000000273	1.0000000000000047	0.9999999999999946	0.9999999999999998	0.9999999999999986	1.000000000000005	0.965307370945099	0.970424147159893	0.5440221281849926	0.6149184199752803	0.738081891068356	0.9613284054043622	0.16368378425098642	0.2414062439312537	-0.17648594662896028	0.012015008832501653	0.09251428982149767	0.2068939477693447	0.02919886432603018	-7.604786141172352e-17	0.30216918145997584	0.06227212979246878	0.14288847761449236	0.026878588434442782
6.2	1.0000000000000209	1.0000000000000049	0.9999999999999946	0.9999999999999998	0.9999999999999987	1.0000000000000053	0.9423505856245695	0.9390930447541368	0.5596991713423976	0.610125931218182	0.7240056592854086	0.9337696713564054	0.2651474200111008	0.34366299378083565	-0.1176522613291884	0.07738545428347453	0.17044529123585994	0.3077523768338135	0.029799176118518744	-1.324068885407203e-16	0.3022278747050631	0.062504986113989	0.1432710374241364	0.027401333354437233
6.3	1.000000000000024	1.0000000000000049	0.9999999999999946	0.9999999999999992	0.9999999999999989	1.0000000000000056	0.9086961611538749	0.8970205201601317	0.5690120468401199	0.5983848971749725	0.7016928065710493	0.8955995981311597	0.3635243363970079	0.44198889851629575	-0.05747823352317856	0.1418617105214252	0.24639931875411486	0.4050475761962633	0.030395879859298338	-1.2959851222612184e-16	0.3022951873181601	0.062740642555977	0.14365320363058454	0.027920770827865152
6.4	1.0000000000000249	1.000000000000005	0.9999999999999944	0.9999999999999997	0.9999999999999994	1.0000000000000058	0.864734086849393	0.8446878023164949	0.571854112330892	0.5798307711828754	0.671401600733226	0.8472588712742284	0.45769846316461504	0.5352592984878745	0.0033487340915679953	0.20470880575472242	0.3195126849817878	0.49767488953357925	0.030989128441272523	-1.5434820111758586e-16	0.3023714546532918	0.0629791277009338	0.14403497638976862	0.02843704422134173
6.5	1.0000000000000246	1.000000000000005	0.9999999999999944	0.9999999999999998	0.9999999999999996	1.0000000000000062	0.8109712884613138	0.7826934770819518	0.5681927065851731	0.5546766427339763	0.633480981006681	0.7893036313415923	0.5466021760033141	0.6224073593181285	0.0641339451461452	0.2652105292810711	0.3889544150207831	0.5845833019068536	0.031579006060402294	-7.682981916745284e-17	0.30245690506648243	0.06322040004749754	0.14441627252742342	0.028950225668060166
6.6	1.000000000000023	1.0000000000000053	0.9999999999999946	1.0	0.9999999999999997	1.0000000000000064	0.7480257918199683	0.7117466405618772	0.5580695006706982	0.5232107927573368	0.5883665535327173	0.7223990896812095	0.6292284078008212	0.7024362744398128	0.12418334016689228	0.32267759723940587	0.4539356894577876	0.6647873649102166	0.032165539817934435	-1.8415728859712385e-16	0.3025516591352832	0.06346435514464352	0.14479694087466072	0.029460330881724887
6.7	1.00000000000002	1.0000000000000053	0.9999999999999947	0.9999999999999996	1.0	1.0000000000000067	0.6766196265699971	0.632658788409699	0.5416000002815452	0.4857933911518834	0.5365756011253764	0.6473119068641503	0.7046420660836921	0.7744306666500065	0.18281141891997782	0.3764555102002356	0.5137188055369235	0.7373783741059249	0.03274871492281559	-2.1567611515539593e-16	0.30265572966410115	0.06371083319113699	0.14517677980088703	0.029967337007795844
6.8	1.0000000000000269	1.0000000000000056	0.9999999999999947	0.9999999999999996	1.0	1.000000000000007	0.5975705512719065	0.5463345338739919	0.518972205077142	0.4428523743696475	0.47870116438943366	0.5649014206942966	0.7719906268562499	0.8375670582685842	0.23934906359702313	0.4259320125094332	0.5676255544209501	0.8015346715460682	0.0333284919233188	-2.2454943939991205e-16	0.3027690225046499	0.06395962664836462	0.1455555554779067	0.030471201799487337
6.9	1.0000000000000278	1.0000000000000056	0.9999999999999949	0.9999999999999997	1.0	1.0000000000000073	0.5117826945275209	0.4537612607589841	0.4904444405866867	0.3948785502446429	0.4154052618474759	0.4761098238148478	0.8305137844630117	0.891123290142514	0.29315117313637074	0.4705440679252804	0.6150449191342331	0.8565309560828805	0.03390482440545725	-2.896468884089799e-16	0.3028913382248667	0.06421048750206315	0.1459330195271613	0.030971882480334
7.0	1.0000000000000275	1.000000000000006	0.9999999999999948	0.9999999999999994	1.0	1.000000000000008	0.4202362190923421	0.35599782964875826	0.4563423877337996	0.3424199861148412	0.34741132654829593	0.3819514028861677	0.879552047884854	0.9344867817606495	0.34360402123933	0.5097842716976752	0.6554400055528639	0.9017464954285364	0.03447767571795444	-2.8295318017231396e-16	0.3030223746598964	0.06446313391281014	0.14630892490889502	0.031469352842812465
7.1	1.0000000000000286	1.000000000000006	0.9999999999999948	0.9999999999999999	1.0	1.000000000000008	0.3239761270311099	0.25416246657426295	0.4170553442308791	0.2860757444910381	0.2754959455551908	0.2835009619943339	0.9185541859196853	0.9671615379991539	0.39013225390804496	0.5432066257642266	0.6883541275729669	0.9366721464133198	0.035047033498552045	-2.9330632057692435e-16	0.30316173037522015	0.06471725610596805	0.14668303918235662	0.03196361740888024
7.2	1.000000000000029	1.000000000000006	0.9999999999999944	0.9999999999999997	1.0	1.0000000000000082	0.22410033372140964	0.14941997265354187	0.3730317608777772	0.22648903799203157	0.20047999664923716	0.18188156223922508	0.9470834368538676	0.9887738223538369	0.43220544655963844	0.570431611102574	0.7134159772472132	0.9609161034651307	0.035612921061558056	-2.7844609118224314e-16	0.30330890906482744	0.06497252145917085	0.14705515457243049	0.03245472181453609
7.3	1.0000000000000282	1.0000000000000062	0.9999999999999947	0.9999999999999996	1.0	1.0000000000000084	0.12174714679907156	0.04296840100235108	0.3247741040756407	0.1643398819042867	0.12321928343932767	0.07825171723713012	0.9648224123481307	0.9990764317685127	0.46934414590750406	0.591150499394354	0.7303438211223566	0.974208309837282	0.03617540503285318	-1.2175897236099045e-16	0.30346332489682715	0.06522857884078057	0.14742509459289843	0.032942758946122266
7.4	1.0000000000000295	1.0000000000000062	0.9999999999999944	0.9999999999999993	0.9999999999999999	1.0000000000000087	0.01808229287099757	-0.06397464669426295	0.27283310354100926	0.1003373284595302	0.044594775770177904	-0.026207809534983247	0.9715766401796087	0.9979515241635469	0.5011253277827004	0.6051288549281565	0.7389486751193859	0.9764034813779958	0.03673459895899592	-1.7939958603971889e-16	0.303624308805494	0.06548506232927856	0.1477927172746164	0.033427870721387566
7.5	1.0000000000000262	1.0000000000000062	0.9999999999999944	0.9999999999999991	0.9999999999999997	1.0000000000000093	-0.08571436008265106	-0.17018594720850155	0.21780145119186942	0.03521137168964578	-0.0344974332027766	-0.13030745510035735	0.967276706028745	0.9854119663230944	0.5271872088249556	0.6122091869938404	0.7391364219476831	0.9674827084873654	0.03729066294539074	-2.381965430954378e-16	0.3037911157130265	0.0657415944968075	0.14815791530695482	0.03391024574638046
7.6	1.0000000000000235	1.0000000000000064	0.9999999999999942	0.9999999999999991	0.9999999999999996	1.0000000000000095	-0.18846223329268988	-0.274450647096013	0.16030702339884317	-0.03029538453971723	-0.11315633869723041	-0.23286240178841208	0.9519789704992947	0.9616011867237799	0.5472333574242474	0.6123127227899059	0.730908847104367	0.9475536181620107	0.037843799671122294	-2.64380173107748e-16	0.3039629326468837	0.0659977894679377	0.14852061360675886	0.034390113367797
7.7	1.000000000000031	1.0000000000000067	0.9999999999999942	0.9999999999999989	0.9999999999999993	1.0000000000000098	-0.2889934677770174	-0.37557615828783125	0.10100570418258163	-0.09543620003968309	-0.19048628827532332	-0.33270606217084187	0.9258648538287994	0.9267915349881851	0.5610360573535021	0.6054402809660151	0.714363581844087	0.9168490944958502	0.03839424736755543	-2.4304470880269526e-16	0.30413888770016584	0.06625325596740037	0.1488807649705916	0.03486773486285907
7.8	1.0000000000000258	1.0000000000000067	0.9999999999999942	0.9999999999999988	0.9999999999999991	1.0000000000000102	-0.3861662019930739	-0.4724057990091507	0.04057389143388829	-0.1594687164961205	-0.2656071810641548	-0.42870335052280756	0.8892386970999819	0.8813811667278398	0.5684388861076506	0.5916722362374288	0.6896929539737144	0.8757245724961166	0.038942270521138175	-1.4148419596401536e-16	0.3043180597637979	0.06650760055032591	0.14923834453899004	0.03534339265511859
7.9	1.000000000000026	1.0000000000000067	0.9999999999999941	0.9999999999999986	0.9999999999999991	1.0000000000000104	-0.4788775454764133	-0.5638320239990046	-0.020299228212495968	-0.2216634230319247	-0.3376644859566146	-0.5197635896710384	0.8425242250129221	0.825889489407141	0.5693584789558603	0.5711675759184581	0.6571817597895336	0.8246539363957487	0.03948814916149243	-1.4194092546708624e-16	0.3044994889409912	0.06676043116939673	0.1495933438075201	0.035817378511199524
8.0	1.0000000000000282	1.0000000000000069	0.999999999999994	0.9999999999999983	0.9999999999999987	1.0000000000000107	-0.5660761009239599	-0.6488090927025252	-0.08091954764413087	-0.28131197246116046	-0.40583896462061425	-0.6048529062862494	0.7862596512369635	0.7609512213187702	0.5637854590199425	0.5441620596086971	0.6172039827899309	0.7642240696072793	0.04003216762339899	-1.5193126567670954e-16	0.30468218753721943	0.06701136118044113	0.14994576486523994	0.036289981663090484
8.1	1.000000000000025	1.000000000000007	0.9999999999999938	0.9999999999999984	0.9999999999999987	1.0000000000000107	-0.646773892410034	-0.7263650305359766	-0.14059596090141646	-0.3377352533212762	-0.46935598854550853	-0.6830059735534257	0.7210914828457726	0.6873091316245349	0.5517845232073331	0.510965503510189	0.5702184968235946	0.6951281188843399	0.04057460363091127	-1.6441721042894043e-16	0.3048651515033838	0.06726001382716672	0.1502956154375047	0.03676147772129388
8.2	1.0000000000000282	1.000000000000007	0.9999999999999936	0.9999999999999982	0.9999999999999988	1.0000000000000109	-0.7200575642727084	-0.7956127464106444	-0.1986482478490122	-0.39029112561434165	-0.5274943440201556	-0.7533369676425026	0.6477670951701803	0.6058055445016282	0.5334936834444226	0.4719582208392448	0.5167638029338392	0.6181575499564793	0.04111571845208922	-2.0164958469851216e-16	0.3050473721964559	0.06750602718286584	0.15064290517032042	0.0372321191082983
8.3	1.000000000000024	1.0000000000000073	0.9999999999999933	0.9999999999999978	0.9999999999999987	1.000000000000011	-0.78509872359806	-0.8557601793524466	-0.25441483204307647	-0.4383817320846044	-0.5795944248144118	-0.8150496134174448	0.567126162409913	0.5173727045705744	0.5091226722673555	0.42758665941013474	0.4574518602001232	0.5341930857112734	0.041655748727647116	-8.760927587692452e-17	0.3052278483111177	0.06774905946757694	0.15098764343261256	0.03770212756488009
8.4	1.0000000000000273	1.0000000000000075	0.9999999999999933	0.999999999999998	0.9999999999999989	1.000000000000011	-0.8411633090637369	-0.9061193581594069	-0.3072603234467123	-0.4814603017611906	-0.6250657193576605	-0.8674462052597639	0.48009104236559813	0.4230221138058708	0.47895053132501314	0.3783582866006635	0.3929610812303382	0.4441946307554678	0.04219490040074122	-1.9918573500092994e-16	0.30540559782808985	0.06798879460807436	0.15132983874582887	0.03817168908057753
8.5	1.0000000000000226	1.0000000000000075	0.9999999999999933	0.9999999999999981	0.9999999999999988	1.0000000000000113	-0.8876198800686974	-0.946114270471897	-0.35658276014423845	-0.5190373683436101	-0.6633935072937718	-0.9099355006227038	0.38765622553669266	0.32383296189460486	0.44332241062660144	0.324835780458857	0.32402857250171946	0.34919029774728855	0.04273334498391077	-1.4294014068160162e-17	0.30557966982016793	0.06822494786884926	0.15166949979121233	0.03864095139145057
8.6	1.00000000000002	1.0000000000000078	0.9999999999999931	0.9999999999999978	0.9999999999999987	1.000000000000012	-0.9239467324449708	-0.9752874512485877	-0.4018204666746519	-0.5506863327353771	-0.6941446893489368	-0.9420393968393961	0.290876969443398	0.22093978237754217	0.40264561532041276	0.2676305935796217	0.2514417083730851	0.2502646611224845	0.043271218208945965	-8.050546446162731e-17	0.3057491559555981	0.06845727135727829	0.1520066378057633	0.03911002398894724
8.7	1.0000000000000209	1.000000000000008	0.9999999999999929	0.9999999999999977	0.9999999999999982	1.000000000000012	-0.9497377604777837	-0.9933052152885858	-0.4424584510058467	-0.5760483065592313	-0.7169726843730578	-0.9633983156335215	0.19085724825042671	0.11551947576273987	0.357384945321053	0.20739596348222128	0.17602913519590035	0.14854637262010417	0.0438086209293605	-3.1194169822637773e-16	0.305913201540306	0.06868555919646693	0.15234127006748327	0.03957898040717473
8.8	1.0000000000000144	1.0000000000000082	0.9999999999999927	0.9999999999999978	0.999999999999998	1.000000000000012	-0.9647069992992783	-0.9999614739497455	-0.4780342674535086	-0.5948361817289985	-0.7316213380927252	-0.9737752345640838	0.08873715549358435	0.008777848042362068	0.30805738111449565	0.14481944947453212	0.09865130844760238	0.045195280250414666	0.04434562199549471	-4.9025222793595e-16	0.3060710159455806	0.06890965216450817	0.15267342409488344	0.040047862412955576
8.9	1.0000000000000093	1.0000000000000084	0.9999999999999925	0.9999999999999978	0.9999999999999979	1.000000000000012	-0.9686917968031509	-0.9951800924072234	-0.5081432789520482	-0.6068378800131146	-0.7379277994214596	-0.9730583201067814	-0.014320096149777289	-0.09806418141376916	0.25522617647431156	0.08061508132878593	0.02019067112200998	-0.058610802045103355	0.04488226270717373	-5.252513343946643e-16	0.3062218822759126	0.0691294416176942	0.1530031421475138	0.040516685621071975
9.0	1.0000000000000098	1.0000000000000084	0.9999999999999923	0.9999999999999976	0.9999999999999977	1.0000000000000122	-0.9616545798800317	-0.9790157604897627	-0.5324432589403211	-0.6119187459016004	-0.7358243319807409	-0.9612621330552907	-0.1171414296164339	-0.20378454483265895	0.19949442553561553	0.015515209456785915	-0.05845841432323616	-0.16168952287611368	0.045418562373447637	-5.15716517710675e-16	0.3063651661425504	0.06934487254517813	0.15333048561279852	0.04098544599969987
9.1	1.0000000000000102	1.0000000000000082	0.9999999999999922	0.9999999999999978	0.9999999999999976	1.0000000000000122	-0.9436831958168816	-0.9516533671330085	-0.5506582806546781	-0.6100230558746128	-0.7253390406575644	-0.9385273932330684	-0.21855726151991373	-0.3071740041481532	0.1414981776205294	-0.04973785038760754	-0.13639986539022184	-0.2628674666820183	0.04595452447521374	-2.5805903960328e-16	0.3065003234216498	0.0695559456407571	0.1536555388962773	0.041454126718181564
9.2	1.0000000000000075	1.0000000000000084	0.999999999999992	0.9999999999999976	0.9999999999999973	1.000000000000012	-0.9149898259536684	-0.9134058856049109	-0.5625818497410882	-0.6011746272550528	-0.7065955054208963	-0.9051193069529561	-0.3174148112411344	-0.40704998236372714	0.08189917832364199	-0.11440028257107732	-0.21274609381580947	-0.3609935180384203	0.04649014293278091	-3.828806758321072e-16	0.3066269068912904	0.069762718320466	0.15397841249171568	0.04192270481773796
9.3	1.0000000000000098	1.0000000000000087	0.9999999999999918	0.9999999999999974	0.9999999999999971	1.000000000000012	-0.8759084849613046	-0.8647107936921765	-0.5680792447150005	-0.5854765200954453	-0.6798113270980064	-0.8614244770594793	-0.41259120944739613	-0.5022700899638047	0.02137731959055376	-0.17773525070554327	-0.28662811807138966	-0.45495196456198145	0.0470254080222372	-3.4929245503805184e-16	0.3067445716587142	0.06996530465921075	0.1542992449871482	0.04239115724942764
9.4	1.0000000000000098	1.0000000000000087	0.9999999999999917	0.9999999999999974	0.9999999999999971	1.0000000000000124	-0.8268911352100244	-0.8061250697939663	-0.5670890388150487	-0.5631098358838955	-0.6452956022290366	-0.8079464315495568	-0.5030062568483845	-0.591745191657419	-0.039377115190504894	-0.23902129383347334	-0.35720545869315273	-0.5436751890668197	0.04756031155589821	-4.132640227833959e-16	0.30685307930749617	0.07016387426255034	0.15461820385455582	0.042859465914640106
9.5	1.0000000000000169	1.000000000000009	0.9999999999999916	0.9999999999999977	0.9999999999999973	1.0000000000000124	-0.76850246145296	-0.7383188221579239	-0.5596237861128049	-0.5343316271383356	-0.6034453563319708	-0.7452998225066533	-0.58763468810582	-0.6744518639957477	-0.09967132275202166	-0.29756054407079596	-0.4236757036051878	-0.6261558064145446	0.04809485103418175	-6.703919541289389e-16	0.30695230071356056	0.07035865012831043	0.15493548496628173	0.04332762145233063
9.6	1.0000000000000158	1.0000000000000089	0.9999999999999913	0.9999999999999977	0.9999999999999973	1.0000000000000124	-0.7014133662764399	-0.6620676241278498	-0.545769864250359	-0.4994719420761154	-0.5547409767806253	-0.6742033622215031	-0.6655178015719163	-0.7494441013722818	-0.15881787852291226	-0.3526866721876029	-0.48528363444649236	-0.7014581069383574	0.048629032581070965	-7.021538653332878e-16	0.3070422174985937	0.07054990558486443	0.15525131087267474	0.043795625634416906
9.7	1.0000000000000229	1.000000000000009	0.9999999999999915	0.9999999999999977	0.9999999999999971	1.0000000000000118	-0.6263932612932352	-0.5782436430730757	-0.5256864757730035	-0.4589300383829012	-0.4997406978898013	-0.5954715777367934	-0.7357743228737091	-0.815864136511454	-0.2161425722798516	-0.40377247075041567	-0.5413298100074163	-0.768728676333618	0.0491628725834224	-8.656267380558581e-16	0.3071229221090833	0.07073796041731305	0.15556592795619423	0.0442634923468045
9.8	1.0000000000000202	1.000000000000009	0.9999999999999913	0.9999999999999977	0.9999999999999973	1.0000000000000115	-0.5443012427127563	-0.48780566446756374	-0.49960381959716904	-0.4131698095496656	-0.43907420158439925	-0.5100054784801131	-0.797610379200047	-0.8729522516801028	-0.27099209166368743	-0.45023698861755	-0.5911785091602099	-0.8272060713992986	0.04969639805765367	-8.742571938844584e-16	0.30719461652856317	0.07092317630876967	0.15587960264211648	0.04473124724001343
9.9	1.0000000000000218	1.0000000000000093	0.9999999999999909	0.9999999999999977	0.9999999999999976	1.0000000000000115	-0.4560762525581865	-0.3917881252241204	-0.46782045359553026	-0.3627144761925753	-0.3734354070804814	-0.4187822439864152	-0.8503284713828316	-0.9200554684003416	-0.3227414660892375	-0.49155213572336043	-0.6342649430577618	-0.8762294418763926	0.05022964585897853	-8.306705868099398e-16	0.3072576096493323	0.07110595173160825	0.15619261689173275	0.04519892622340434
10.0	1.0000000000000142	1.000000000000009	0.9999999999999909	0.9999999999999971	0.9999999999999978	1.0000000000000113	-0.36272633827277556	-0.2912892817213354	-0.4306998784848045	-0.3081406031167347	-0.30357453221183395	-0.3228440498182745	-0.8933353423763511	-0.9566350162701925	-0.37080118630916004	-0.5272486831492545	-0.6701016547873015	-0.9152460007348244	0.05076266092217721	-7.897250946383541e-16	0.30731231334765363	0.07128671642352222	0.15650526322891772	0.04566657304551532
10.1	1.0000000000000155	1.000000000000009	0.9999999999999908	0.9999999999999971	0.9999999999999982	1.000000000000011	-0.2653171336353085	-0.1874586478583101	-0.38866638206268556	-0.2500715105366985	-0.23028951729136646	-0.22328615954359157	-0.9261486533946881	-0.9822724954630142	-0.41462391858813386	-0.5569215903903891	-0.6982840340034726	-0.9438172584698699	0.051295493775828774	-7.865911466482887e-16	0.30735923732297826	0.07146592557674072	0.156817839555479	0.04613423624702588
10.2	1.0000000000000135	1.000000000000009	0.9999999999999905	0.9999999999999971	0.9999999999999982	1.0000000000000113	-0.16495969267468558	-0.0814838468217205	-0.34220019125782575	-0.18917015473789148	-0.15441690960944757	-0.12124441891600655	-0.9484023926226299	-0.9966746624185535	-0.45371073706096565	-0.580234599408456	-0.7184948842192136	-0.9616239511304007	0.05182819760173858	-7.440084220535793e-16	0.3073989827768737	0.07164405385729473	0.15713064399656348	0.046601965791489675
10.3	1.0000000000000093	1.0000000000000093	0.9999999999999905	0.9999999999999971	0.9999999999999986	1.000000000000011	-0.06279781553645952	0.025422973044232078	-0.29183198733499105	-0.12613155947584467	-0.07682231275989002	-0.01788229512992311	-0.9598509559123173	-0.999676783986502	-0.48761680333558854	-0.5969240434257215	-0.7305079912859234	-0.9684696067516462	0.052360825118372825	-9.292028345745688e-16	0.30743223502091727	0.07182158935644944	0.1574439699877177	0.047069809673251
10.4	1.0000000000000033	1.0000000000000093	0.9999999999999905	0.9999999999999971	0.9999999999999986	1.000000000000011	0.04000498907087068	0.13203900288860587	-0.2381368468466354	-0.06167488449640944	0.0016094901194848715	0.08562239088566463	-0.9603718540508429	-0.9912445216575907	-0.5159564286973921	-0.6068018273687174	-0.7341906530215798	-0.9642827104331259	0.05289342555260229	-7.833977716536118e-16	0.3074597551147226	0.07199902756007925	0.1577581017739648	0.047537810774660356
10.5	1.0000000000000087	1.0000000000000093	0.9999999999999902	0.9999999999999971	0.9999999999999987	1.0000000000000109	0.14227875619839672	0.2371447599402414	-0.18172767745941604	0.0034647783377805184	0.07998462645552058	0.18809088776895588	-0.9499670168592795	-0.9714743243302361	-0.5384074613038128	-0.6097575463100615	-0.7295051418159114	-0.9491174443097491	0.053426041931964104	-8.907623016427702e-16	0.3074823706454381	0.07217686540539156	0.1580733104429673	0.04800600419989178
10.6	1.000000000000006	1.0000000000000093	0.99999999999999	0.9999999999999971	0.9999999999999987	1.0000000000000109	0.24286038076855276	0.33953803605031496	-0.1232482235348947	0.06854478775781796	0.15741032259949578	0.28835693958398917	-0.9287626803816276	-0.9405923251202394	-0.5547149484479696	-0.6057597180768444	-0.7165090842199022	-0.9231529949278324	0.053958708883063776	-7.101368907832399e-16	0.3075009657684513	0.07235559547935777	0.1583898505635612	0.0484744152553098
10.7	1.0000000000000027	1.0000000000000093	0.9999999999999899	0.9999999999999971	0.9999999999999989	1.0000000000000109	0.3406068458888415	0.43804764864636453	-0.06336572124196907	0.13282341907314196	0.2330050742908635	0.3852800612699362	-0.8970078595616965	-0.8989517548319231	-0.5646940322301086	-0.5948561162823669	-0.6953547538743399	-0.88669143687236	0.054491451066661416	-7.563695145161464e-16	0.30751647063565307	0.07253570040053131	0.1587079574519533	0.04894305818188004
10.8	1.000000000000012	1.000000000000009	0.9999999999999896	0.9999999999999973	0.9999999999999989	1.000000000000011	0.4344082128984774	0.5315468368132648	-0.0027632869683289207	0.19556831694945864	0.30590868335256327	0.47775851253072854	-0.8550714249021378	-0.8470289016756247	-0.5682320457118536	-0.5771732002803573	-0.6662872865086906	-0.8401542177111182	0.05502428231977088	-6.857341327484213e-16	0.3075298503424919	0.07271764741622071	0.15902784504435527	0.049411935678976254
10.9	1.0000000000000064	1.000000000000009	0.9999999999999895	0.9999999999999972	0.9999999999999989	1.0000000000000109	0.5232002255086663	0.618966149275693	0.057867874166439015	0.2560648386796861	0.3752920463396926	0.5647418225517159	-0.8034378174705279	-0.7854176634446306	-0.5652897857413115	-0.5529146488207661	-0.6296418380072337	-0.7840772852407955	0.055557205516262635	-6.908130274640604e-16	0.3075420935282258	0.07290188324059385	0.15934970431962248	0.04988103919615687
11.0	1.0000000000000102	1.0000000000000089	0.9999999999999895	0.9999999999999971	0.9999999999999991	1.0000000000000104	0.6059763849048029	0.6993056768683	0.11783635084748734	0.31362419292452226	0.4403665837577381	0.6452427231464031	-0.7427014520823451	-0.7148227544641899	-0.5559019480230778	-0.5223590143871335	-0.5858397185555141	-0.7191049134589039	0.05609021310315639	-6.776369702451649e-16	0.307554200765327	0.0730888291560844	0.15967370219044918	0.05035034991437479
11.1	1.0000000000000115	1.000000000000009	0.9999999999999893	0.999999999999997	0.999999999999999	1.0000000000000104	0.6817993588112609	0.7716464895776037	0.1764584092695208	0.36759128125777546	0.5003932026272817	0.7183483547711143	-0.6735598733743088	-0.6360516450120728	-0.5401767195590865	-0.48585652520141587	-0.5353835475111933	-0.6459822984682385	0.05662328822345173	-7.726631916728934e-16	0.30756717287399943	0.07327887640012516	0.15999998076768202	0.050819840293972234
11.2	1.0000000000000075	1.000000000000009	0.9999999999999891	0.999999999999997	0.9999999999999993	1.0000000000000102	0.749811595205709	0.8351611473377957	0.23306578812035647	0.41735215326484854	0.554690690550851	0.7832306182194851	-0.5968057436160661	-0.5500053254082359	-0.51829453319492	-0.443825071579244	-0.4788514847581529	-0.5655470094800437	0.0571564063017859	-7.381808783564296e-16	0.3075819992963119	0.07347238186110402	0.1603286568991927	0.051289476035918484
11.3	1.0000000000000073	1.0000000000000093	0.9999999999999892	0.9999999999999969	0.9999999999999993	1.0000000000000104	0.809245020520585	0.8891231643571268	0.2870133159713837	0.46234099037169535	0.6026434459723445	0.8391555546253338	-0.5133177543328333	-0.4576680004146808	-0.4905059985618632	-0.3967454225966441	-0.41689060477599893	-0.4787193930601468	0.05768953694626107	-7.950696966490877e-16	0.3075996466616293	0.07366966411079469	0.1606598218914785	0.051759218286075694
11.4	1.0000000000000098	1.0000000000000093	0.9999999999999891	0.999999999999997	0.9999999999999996	1.0000000000000107	0.8594297126798912	0.9329153187211424	0.3376862642346893	0.502046538975564	0.6437084569351588	0.8854916475487427	-0.42405056597810886	-0.36009583182179683	-0.45712903309836733	-0.34515572778263576	-0.3502094893709433	-0.38649204061236153	0.05822264601016375	-7.722365680134278e-16	0.3076210476709415	0.07387099980451041	0.16099354133699734	0.05222902590973694
11.5	1.00000000000001	1.0000000000000095	0.999999999999989	0.9999999999999969	0.9999999999999997	1.0000000000000109	0.899801451068012	0.9660367122268536	0.38450735186923346	0.5360179197462669	0.6774214492544282	0.9217169532681284	-0.33002389086593437	-0.2584048579843918	-0.41854522595819776	-0.28964536668121993	-0.27957012385894553	-0.2899184396818323	0.05875569765989949	-8.947083215830482e-16	0.30764709042243044	0.0740766204840504	0.1613298549909427	0.05269885767407885
11.6	1.0000000000000078	1.0000000000000095	0.999999999999989	0.9999999999999968	0.9999999999999999	1.000000000000011	0.929908058380414	0.9881084996968893	0.4269433219976568	0.5638697470956668	0.7034021345231942	0.9474249788091634	-0.23231084422316006	-0.15375822848473916	-0.37519547636197925	-0.23084821653850984	-0.20577918936833134	-0.19010093886841456	0.05928865630909372	-8.572189498326804e-16	0.3076786082942853	0.07428670982142467	0.16166877666524382	0.05316867419755946
11.7	1.0000000000000118	1.0000000000000095	0.9999999999999889	0.9999999999999967	1.0	1.0000000000000115	0.9494144631153341	0.9988782222412707	0.4645110154857325	0.5852865006920824	0.7213584986631403	0.9623292415562094	-0.13202569644559653	-0.04735289993359462	-0.3275749562239577	-0.16943541498170125	-0.1296788507480815	-0.08817816386324609	0.059821488301331924	-9.473384750641756e-16	0.30771637049345046	0.07450140134276201	0.1620102941324836	0.053638439555016265
11.8	1.0000000000000084	1.0000000000000098	0.9999999999999888	0.999999999999997	1.0000000000000002	1.0000000000000115	0.9581064260745521	0.9982226949026124	0.49678287228225254	0.600026099435476	0.7310900826903162	0.9662664593497784	-0.030311166345214833	0.059594054916313276	-0.27622745459182274	-0.10610770029091472	-0.052137145252690864	0.014687971726137804	0.06035416325287883	-8.532230105597389e-16	0.3077610733707773	0.0747207766712972	0.1623543690558068	0.054108122462337156
11.9	1.0000000000000058	1.0000000000000098	0.9999999999999888	0.9999999999999973	1.0000000000000004	1.0000000000000115	0.9558928894819938	0.9861494156556246	0.523391797852645	0.6079226374110762	0.7324902188699278	0.9591983356025969	0.07167459971582821	0.1658593681468507	-0.22173916848619563	-0.041587416657336694	0.02596191833912942	0.11732551258406974	0.06088665499960732	-7.259964342813408e-16	0.30781333259401095	0.07494486432568609	0.1627009369807182	0.0545776970019612
12.0	1.000000000000006	1.0000000000000098	0.9999999999999889	0.9999999999999972	1.0000000000000007	1.0000000000000118	0.9428069230287981	0.9627964796446737	0.5440353392901123	0.6088882508996669	0.7255471973506398	0.9412119199887518	0.17277121445132548	0.27022756851184887	-0.1647320110371976	0.02338972438306454	0.10372843727722247	0.21856581392699959	0.06141894212561575	-6.810827417029637e-16	0.30787367626027295	0.07517363910507163	0.1630499074394245	0.05504714288717645
12.1	0.9999999999999986	1.00000000000001	0.9999999999999887	0.9999999999999971	1.0000000000000007	1.000000000000012	0.9190052571323184	0.9284309996403524	0.5584791235706585	0.6029140954330571	0.7103443505621065	0.9125185414926461	0.27182925191636703	0.37150488409551036	-0.10585651331618343	0.0880830323948892	0.1802767542175015	0.3172568476711593	0.06195100808323448	-6.334158645785532e-16	0.3079425390192786	0.07540702208548608	0.16340116422705522	0.05551644529657803
12.2	0.9999999999999954	1.00000000000001	0.9999999999999887	0.999999999999997	1.0000000000000009	1.000000000000012	0.8847664097740734	0.8834460507820096	0.5665595188428774	0.5900704220302028	0.6870590549907228	0.8734513268621703	0.36772331523092294	0.4685328967721197	-0.04578440088837287	0.1517552807374137	0.2547355429327203	0.4122763110512584	0.062482840942443066	-6.986109618949016e-16	0.3080202572675244	0.07564488124360576	0.16375456591134951	0.05598559433797432
12.3	0.9999999999999959	1.00000000000001	0.9999999999999886	0.999999999999997	1.0000000000000009	1.0000000000000122	0.8404874292736118	0.828356174552519	0.568185488513443	0.5705057520173965	0.6559606622774704	0.8244613336086821	0.45936482122776023	0.5602017922862437	0.014799070186121168	0.2136811072824766	0.3262577255345351	0.5025443885648764	0.06301443283013164	-5.277490774337979e-16	0.3081070654621896	0.07588703271401787	0.1641099466333566	0.05645458422197405
12.4	0.9999999999999941	1.00000000000001	0.9999999999999887	0.9999999999999971	1.0000000000000009	1.0000000000000122	0.7866792910809897	0.7637914934111881	0.5633396171034479	0.5444451601078408	0.6174073837679215	0.7661123424519791	0.5457143568251468	0.6454630543979334	0.07520293044170809	0.2731552774334137	0.3940301083607955	0.5870360221632059	0.0635457791362281	-5.376534088748973e-16	0.30820309359158415	0.07613324267546724	0.16446711724708812	0.05692341223856485
12.5	0.9999999999999915	1.0000000000000102	0.9999999999999889	0.9999999999999969	1.0000000000000013	1.0000000000000127	0.723961001950997	0.6904905034021133	0.5520782963036783	0.512187685574719	0.5718421645493376	0.6990743693425299	0.6257934669067069	0.7233414578962682	0.13473837799157745	0.32950071531568126	0.4572826269414728	0.6647925503024438	0.06407687757242829	-6.11984700609942e-16	0.3083083658267535	0.07638322985056434	0.1648258668319092	0.05739207763497926
12.6	0.9999999999999901	1.0000000000000102	0.9999999999999889	0.9999999999999968	1.0000000000000016	1.0000000000000129	0.6530524795239866	0.6092916271767045	0.5345310692405562	0.4741029012818765	0.5197875944980128	0.6241159717327452	0.6986957400628433	0.7929462233041823	0.19272663349560726	0.382076211675923	0.5152970949622042	0.7349325837456347	0.06460772717126055	-6.384164540963435e-16	0.30842280036637854	0.07663666859262247	0.16518596459417165	0.057860580490466405
12.7	0.9999999999999929	1.0000000000000104	0.9999999999999887	0.9999999999999966	1.0000000000000013	1.000000000000013	0.5747662892155354	0.5211236240475997	0.5108991405692489	0.43062667992431347	0.4618399148010337	0.5420954374491673	0.7635970666341682	0.8534812056861584	0.2485066795119703	0.43028372073456156	0.5674153578444545	0.7966619947783069	0.06513832730861219	-7.809122670646291e-16	0.30854621047451747	0.07689319252311407	0.16554716215562837	0.058328920674155134
12.8	0.9999999999999893	1.0000000000000104	0.9999999999999887	0.9999999999999963	1.0000000000000013	1.0000000000000127	0.48999833325229825	0.4269949667645384	0.48145306952661454	0.38225620596773563	0.3986621886861964	0.45395095718303663	0.8197649530046065	0.9042540010183826	0.30144279596673584	0.47357516294503554	0.613046758390424	0.8492829066720872	0.06566867682250141	-4.930063059183821e-16	0.3086783066981062	0.07715239867404755	0.16590919620708489	0.0587970969573511
12.9	0.9999999999999865	1.0000000000000107	0.9999999999999886	0.9999999999999963	1.0000000000000013	1.0000000000000127	0.39971759853851346	0.3279823065214978	0.44652967239551866	0.32954429035840804	0.3309767145754227	0.3606898931243283	0.8665667869105225	0.9446838659619633	0.35093180581751604	0.5114586562666452	0.6516748298208775	0.892201581682145	0.06619877328638793	-6.352156280175577e-16	0.30881870023857433	0.07741385208165309	0.16627179148792373	0.059265106332958215
13.0	0.9999999999999881	1.0000000000000109	0.9999999999999885	0.9999999999999961	1.0000000000000018	1.0000000000000127	0.30495508066275606	0.2252181581332698	0.4065281698472199	0.2730930530038441	0.25955676846311665	0.2633772664839107	0.9034769605398938	0.9743083604522029	0.39640994830942855	0.5435041050929527	0.6828631403748252	0.9249351184657448	0.06672861247786721	-5.191859004421375e-16	0.30896690743958555	0.07767709077127817	0.16663466403679106	0.05973294357399871
13.1	0.9999999999999925	1.0000000000000109	0.9999999999999882	0.9999999999999961	1.0000000000000018	1.0000000000000124	0.2067920106374154	0.11987794623942556	0.3619056232370973	0.2135470452112906	0.18521776991424185	0.16312359546447538	0.9300827712530126	0.992788637125456	0.43735930148608226	0.5693480833190155	0.7062602233402879	0.9471168834164042	0.0672581880649631	-4.798366270137599e-16	0.30912235534085053	0.07794163106843394	0.16699752464679107	0.06020060104214223
13.2	0.9999999999999964	1.000000000000011	0.9999999999999885	0.9999999999999957	1.0000000000000018	1.0000000000000122	0.10634751880024054	0.01316656070223379	0.3131717120327932	0.15158589063276268	0.10880797259156735	0.06107222255395458	0.9460890337161962	0.9999133170826744	0.47331368077595803	0.5886979560944892	0.7216035368343097	0.9585006148659029	0.06778749151372955	-3.5365451050881796e-16	0.3092843882363539	0.07820697316745039	0.16736008245056455	0.06066806873731787
13.3	0.9999999999999956	1.000000000000011	0.9999999999999883	0.9999999999999954	1.0000000000000018	1.000000000000012	0.004765876609347689	-0.0936954250210204	0.26088291206046477	0.08791652873030026	0.031198785583913306	-0.0416137242570248	0.9513213519419075	0.9956009076583513	0.5038639464662621	0.601335193503643	0.7287224087284685	0.9589631542496271	0.06831651220400618	-2.7107002231843023e-16	0.3094522751642802	0.07847260688713498	0.16772204855689285	0.061135334562232274
13.4	1.0000000000000033	1.0000000000000113	0.9999999999999882	0.9999999999999953	1.0000000000000018	1.0000000000000118	-0.09679653823971265	-0.19948571489594505	0.20563614107877057	0.023265149281041436	-0.04672516404311616	-0.14376458765364672	0.9457280150056361	0.9799007345402169	0.5286626596333984	0.6071178386382017	0.7275399336968398	0.948505773987027	0.06884523772576605	-1.9939048380245223e-16	0.3096252182455546	0.07873801754201533	0.168083139660869	0.06160238476195954
13.5	1.0000000000000067	1.0000000000000113	0.9999999999999882	0.9999999999999956	1.0000000000000018	1.000000000000012	-0.1971844049061961	-0.302994271031927	0.14806194425375757	-0.04163109006246453	-0.12407611416212364	-0.24421750350773058	0.929380495887666	0.9529923775780339	0.5474280335442466	0.6059821021793177	0.7180738013144432	0.9272540878198137	0.06937365431762492	-1.6246709863258672e-16	0.3098023617783549	0.07900269185802102	0.1684430815538343	0.06206920448937882
13.6	1.000000000000016	1.0000000000000115	0.9999999999999882	0.9999999999999954	1.0000000000000016	1.0000000000000118	-0.2952566008876978	-0.4030371541933777	0.08881729734197871	-0.10603246869517896	-0.19997328105416334	-0.34182963799446514	0.9024725487879167	0.9151836167347548	0.5599471355902474	0.5979430655706077	0.7004360463192512	0.895456545493987	0.06990174740219018	-7.304107748917348e-17	0.30998280198731865	0.0792661238626297	0.16880161246657127	0.06253577844238704
13.7	1.0000000000000215	1.0000000000000115	0.999999999999988	0.9999999999999956	1.0000000000000013	1.0000000000000118	-0.3898991724322428	-0.49847006579245273	0.02857810973449229	-0.16920513463545023	-0.27355288823428003	-0.4354911886532815	0.8653179162036941	0.8669069116744144	0.5660783033748424	0.5830944850313553	0.6748317244309365	0.8534815297841039	0.07042950216965178	-2.2756389260930204e-16	0.31016559731857873	0.07952782068139586	0.169158486188882	0.06300209151843984
13.8	1.000000000000026	1.0000000000000118	0.999999999999988	0.9999999999999957	1.000000000000001	1.0000000000000122	-0.4800379864708781	-0.5882014364688362	-0.03196848707847283	-0.2304294666475164	-0.3439779964547272	-0.5241380015099812	0.8183466728619209	0.8087144552535219	0.5657527475462786	0.561607698911534	0.6415565293546934	0.8018130897561346	0.07095690416230555	-1.2309483639996111e-16	0.3103497791653165	0.07978730817521833	0.1695134749197953	0.06346812943566835
13.9	1.0000000000000273	1.0000000000000118	0.9999999999999878	0.9999999999999956	1.000000000000001	1.0000000000000124	-0.5646509203923149	-0.6712049115483565	-0.09213197763202194	-0.28900827162384113	-0.4104480230301689	-0.6067636608377273	0.7621002490801562	0.7412718574945132	0.5589753232496841	0.5337296511113889	0.6009933786493347	0.7410453596681028	0.0714839398165113	-1.8718829619338035e-16	0.3105343629033149	0.08004413635560016	0.16986637181433561	0.06393387927692416
14.0	1.0000000000000233	1.000000000000012	0.9999999999999878	0.9999999999999954	1.000000000000001	1.0000000000000124	-0.642779451341956	-0.746531090570749	-0.15122633778393876	-0.34427472384599167	-0.47220784222360346	-0.6824309142248715	0.6972251911179286	0.6653505322844877	0.5458244615586703	0.4997800533612178	0.5536080078683456	0.671875727839277	0.07201059692600394	-1.6503739246310667e-16	0.31071835911211343	0.08029788451837379	0.17021699320423278	0.06439932992276814
14.1	1.000000000000028	1.000000000000012	0.9999999999999876	0.9999999999999953	1.0000000000000013	1.0000000000000129	-0.7135395136577298	-0.8133183866088962	-0.20857785736255843	-0.39559995571225504	-0.5285563632571837	-0.7502823032675476	0.6244657304025802	0.5818188738807851	0.5264512618292817	0.4601477189669755	0.4999436236571674	0.5950968340094629	0.0725368649994273	-1.3452198152654791e-16	0.3109007848548605	0.0805481660399064	0.17056518048043795	0.06486447235069538
14.2	1.0000000000000266	1.0000000000000122	0.9999999999999876	0.9999999999999953	1.000000000000001	1.000000000000013	-0.7761315014742793	-0.8708028811697749	-0.26353282096139186	-0.44240021351949776	-0.5788544885130138	-0.8095498793265631	0.5446552470083255	0.4916323241472451	0.5010777554885774	0.41528611006252253	0.4406146771816556	0.5115874869988386	0.07306273549502122	-1.4437731174062975e-16	0.31108067488890245	0.08079463278361043	0.1709108016342774	0.06532929978977274
14.3	1.0000000000000273	1.0000000000000124	0.9999999999999873	0.9999999999999951	1.000000000000001	1.0000000000000133	-0.829849303338891	-0.9183270619559554	-0.31546495931245644	-0.48414349687005964	-0.6225323615965475	-0.85956389427667	0.4587067252820092	0.3958224441329041	0.46999436121738203	0.36570814936229185	0.3762998292499078	0.422302606715071	0.07358820192603346	-9.282102342606105e-17	0.3112570926795458	0.08103697906871565	0.17125375246116245	0.06579380773145109
14.4	1.0000000000000282	1.0000000000000127	0.9999999999999871	0.9999999999999946	1.0000000000000004	1.0000000000000133	-0.8740882667741374	-0.9553473435444312	-0.36378258630423993	-0.5203556061846198	-0.6590958230679065	-0.8997603679116701	0.36760231090117745	0.29548511499329655	0.433556560704135	0.31198035577689576	0.3077341876592108	0.3282623055995029	0.07411325984039248	-1.3414659663918908e-16	0.31142914109131326	0.08127494515770164	0.17159395743582734	0.06625799380774501
14.5	1.0000000000000255	1.0000000000000124	0.9999999999999867	0.9999999999999941	1.0000000000000004	1.0000000000000138	-0.9083520029667257	-0.9814402849606461	-0.4079353403121673	-0.5506255295713323	-0.6881320007112689	-0.9296874465166886	0.2723820887919582	0.19176800321317636	0.39218083302926277	0.25471637094353344	0.23570090554771275	0.23054023433290355	0.07463790668676078	-8.761764028945111e-17	0.31159597263436645	0.08150832022362238	0.17193137027107727	0.06672185755661868
14.6	1.00000000000003	1.0000000000000127	0.9999999999999865	0.9999999999999941	1.0000000000000004	1.0000000000000138	-0.9322579550193604	-0.9963074330306039	-0.44742045303800937	-0.5746101078526737	-0.7093139711057401	-0.9490104809324622	0.1741322101103745	0.08585743350445496	0.34633989418595773	0.19456995064549656	0.1610222367632017	0.1302513249236596	0.07516214158638321	-3.731810220974671e-18	0.31175679914856297	0.08173694476378403	0.17226597417323658	0.06718540010078494
14.7	1.0000000000000282	1.0000000000000127	0.999999999999986	0.9999999999999943	1.0000000000000004	1.0000000000000142	-0.9455416673212302	-0.999778736112407	-0.48178847445801887	-0.5920379247980045	-0.7224044398698077	-0.9575157670578776	0.07397250380305208	-0.02103518047178873	0.2965572961575138	0.13222750117196655	0.08455015039720784	0.02853907108360752	0.07568596503484872	-2.0450437428217449e-16	0.3119109008138171	0.08196071243190879	0.1725977818071682	0.0676486237699816
14.8	1.0000000000000304	1.0000000000000129	0.9999999999999858	0.9999999999999941	1.0000000000000004	1.0000000000000144	-0.9480597084114206	-0.9918144891606899	-0.5106483886958956	-0.6027123784576139	-0.727258399154445	-0.9551129069993156	-0.026956285971057717	-0.1276871923527281	0.24340144726336535	0.06840024583163824	0.007156611602268978	-0.07343750901742951	0.0762093785610197	-1.3324996117995955e-17	0.31205763438295464	0.08217957126701435	0.17292683498235675	0.06811153169807523
14.9	1.0000000000000362	1.000000000000013	0.9999999999999856	0.9999999999999939	1.0000000000000004	1.0000000000000144	-0.9397912150597525	-0.9725057878761368	-0.533672062594886	-0.6065138988418741	-0.7238247326292897	-0.9418357648045416	-0.12750549112127066	-0.23287870780175984	0.18747912207277798	0.0038161110229552046	-0.07027636044243396	-0.17451707899607066	0.07673238437037123	-3.4391621296472966e-16	0.3121964405420316	0.08239352430375972	0.17325320406954617	0.06857412742520863
15.0	1.0000000000000346	1.000000000000013	0.9999999999999855	0.9999999999999938	1.0	1.0000000000000147	-0.9208380409955497	-0.9420734867454916	-0.5505979763839649	-0.6034012869303633	-0.7121467502089753	-0.9178420067356	-0.22653159167358286	-0.33540653775857554	0.12942853499182821	-0.06078857556753009	-0.1468667440687983	-0.27354920903912405	0.07725498499889939	-1.7104266628636903e-16	0.3123268503130092	0.082602629555883	0.17357698715529996	0.06903641453198177
15.1	1.0000000000000384	1.0000000000000133	0.9999999999999852	0.9999999999999939	0.9999999999999998	1.0000000000000142	-0.8914235095984431	-0.9008656728900791	-0.5612341940290653	-0.5934121600191926	-0.6923616469657436	-0.8834112321569094	-0.3229092198388549	-0.4340979606129334	0.06991205658990951	-0.12467747995472646	-0.22174256162155478	-0.369407468643605	0.07777718300033579	-2.273641526271224e-16	0.3124484904246276	0.08280699937153205	0.17389830894002317	0.06949839632774231
15.2	1.0000000000000315	1.0000000000000133	0.9999999999999851	0.9999999999999938	0.9999999999999993	1.0000000000000142	-0.8518897857452423	-0.849353684617161	-0.5654605395382167	-0.5766624986059387	-0.6646988929309057	-0.838941717157926	-0.415543948231606	-0.5278241358892707	0.00960865579016875	-0.1871226543161296	-0.29405180649863705	-0.46100223832099413	0.07829898068459774	-3.8330342344908e-16	0.3125610875891733	0.08300679916663868	0.17421731938383891	0.06996007560901708
15.3	1.0000000000000289	1.0000000000000135	0.9999999999999849	0.9999999999999941	0.9999999999999994	1.0000000000000142	-0.8026938977028295	-0.7881267202142618	-0.5632299545501689	-0.5533453002542723	-0.6294775726618439	-0.7849458088117374	-0.5033847169305347	-0.615513016015351	-0.05079384584203664	-0.24741283126712643	-0.3629721377217336	-0.5472930945600972	0.07882037992028804	-4.236975359615484e-16	0.3126644716354424	0.08320224554991563	0.17453419210450033	0.07042145449746155
15.4	1.0000000000000286	1.0000000000000138	0.9999999999999849	0.999999999999994	0.9999999999999992	1.000000000000014	-0.7444024552904385	-0.7178850986515094	-0.5545690218762842	-0.5237283560577943	-0.5871027054044622	-0.722044023312245	-0.5854357582830969	-0.6961616084890891	-0.11060661935260913	-0.3048615254424525	-0.4277202317319373	-0.6273006272862902	0.0793413820078239	-5.157410031454922e-16	0.31275857746141056	0.08339360386041685	0.17484912253242274	0.07088253436001056
15.5	1.0000000000000244	1.0000000000000138	0.9999999999999846	0.9999999999999943	0.9999999999999991	1.000000000000014	-0.6776851253312905	-0.6394322492766213	-0.5395776491786577	-0.4881511753187314	-0.5380605882772046	-0.6509579159587564	-0.6607678841697707	-0.7688474481878989	-0.16914768371583822	-0.35881485010202463	-0.4875606850637533	-0.7001175555982051	0.07986198762423043	-4.257474881972394e-16	0.3128434457837723	0.08358118514575921	0.17516232582995378	0.07134331580765231
15.6	1.0000000000000198	1.0000000000000138	0.9999999999999845	0.9999999999999943	0.9999999999999993	1.0000000000000144	-0.603306939505782	-0.5536655221250535	-0.5184279165450909	-0.4470210937581042	-0.4829132160100215	-0.5725018049005345	-0.7285290077918225	-0.8327391485993649	-0.22574968163899317	-0.40865895975678274	-0.5418143667184339	-0.7649190156306651	0.08038219683524311	-3.426200014722683e-16	0.3129192226754469	0.08376534261594021	0.17547403458511993	0.07180379876386997
15.7	1.000000000000016	1.0000000000000135	0.9999999999999843	0.9999999999999941	0.9999999999999991	1.0000000000000144	-0.5221195229459947	-0.46156592395772883	-0.49136210125453605	-0.40080860986927686	-0.4222918412636869	-0.48757344355682786	-0.7879537808444368	-0.8871059112874017	-0.27976748720148403	-0.4538270341010085	-0.5898661253753	-0.8209719038921842	0.08090200916590314	-2.9516038726683015e-16	0.31298615789617557	0.08394646761404091	0.17578449629410117	0.07226398258957024
15.8	1.000000000000005	1.0000000000000135	0.999999999999984	0.9999999999999942	0.9999999999999991	1.000000000000014	-0.4350513441248222	-0.36418689742637333	-0.4586899024062835	-0.3500420028105953	-0.35688974931239464	-0.39714374854258677	-0.8383722370845157	-0.9313258848238652	-0.33058555860949657	-0.4938057237926384	-0.6311717639748833	-0.8676431702476878	0.08142142371739243	-4.783608482753703e-16	0.3130446020353209	0.08412498515091454	0.17609397065136087	0.07272386624848816
15.9	1.000000000000006	1.0000000000000138	0.9999999999999837	0.9999999999999942	0.9999999999999993	1.0000000000000142	-0.34309709765390206	-0.26264227171127635	-0.4207848972055857	-0.29530129340517325	-0.2874543297847921	-0.30224570062145334	-0.8792173446824614	-0.9648932775754753	-0.3776249522690951	-0.5281409847820927	-0.6652642025956851	-0.904406966738286	0.08194043931584906	-4.3478604303758083e-16	0.3130950024997175	0.08430134905608862	0.17640272667137935	0.07318344849566598
16.0	1.0000000000000195	1.0000000000000138	0.9999999999999837	0.9999999999999939	0.9999999999999993	1.0000000000000142	-0.24730634138790414	-0.1580935224530537	-0.3780802694537205	-0.23721161728383214	-0.21477853612441344	-0.2039625455546227	-0.9100313822295076	-0.9874241429894193	-0.4203499182576942	-0.5564432348826385	-0.6917587598310992	-0.9308505715124019	0.08245905467783221	-5.551975965910295e-16	0.313137898392779	0.08447603680151507	0.17671103967098578	0.07364272807163719
16.1	1.0000000000000202	1.0000000000000138	0.9999999999999835	0.9999999999999938	0.9999999999999993	1.0000000000000142	-0.14877151762833005	-0.05173648670034391	-0.33106385908191494	-0.1764360858858735	-0.13969183035957128	-0.10341542961116268	-0.930471066714293	-0.9986607712050714	-0.458274002061162	-0.5783917740212884	-0.7103574929483708	-0.9466790211367432	0.08297726857744361	-3.052737311746412e-16	0.31317391434386493	0.08464954405843189	0.17701918814602244	0.07410170388624196
16.2	1.0000000000000158	1.0000000000000138	0.9999999999999833	0.9999999999999939	0.9999999999999998	1.0000000000000142	-0.04861549513302813	0.05521231517105817	-0.28027258930167215	-0.11366821684588245	-0.06305071658670777	-0.0017506108632585015	-0.9403113760302617	-0.9984746367602206	-0.4909655830869396	-0.5937384180202004	-0.7208525478622534	-0.9517183993016486	0.08349508000168025	-3.173157294796013e-16	0.31320375335901085	0.0848223790504163	0.1773274505801948	0.07456037517837968
16.3	1.0000000000000133	1.0000000000000138	0.9999999999999831	0.9999999999999938	0.9999999999999998	1.0000000000000142	0.052021226009319056	0.16152959411663745	-0.22628633503078163	-0.049624020177162644	0.014271028795660237	0.09987360786289934	-0.9394480234669411	-0.9868678686756992	-0.5180527868979548	-0.602310304738387	-0.7231284812594416	-0.9459177452648497	0.08401248828246627	-3.0920249817298633e-16	0.3132281887753754	0.08499505676772275	0.17763610222722492	0.07501874164113859
16.4	1.000000000000017	1.000000000000014	0.9999999999999831	0.9999999999999937	1.0	1.000000000000014	0.15199350084723437	0.26599928450217425	-0.1697213026139802	0.014966169441648039	0.09139231866516594	0.200300075426378	-0.9278985570028848	-0.9639732261034712	-0.5392277152643267	-0.6040118408497357	-0.7171635289368765	-0.9293495611158253	0.0845294931970301	-4.22623406155911e-16	0.31324805541204137	0.08516809310921017	0.17794541190961094	0.07547680350537903
16.5	1.0000000000000144	1.000000000000014	0.999999999999983	0.9999999999999936	1.0	1.000000000000014	0.25016456951241084	0.36742645356080883	-0.1112229964174617	0.07936602110482237	0.16743479499977565	0.29838596786112737	-0.9058020718814297	-0.9300525798167164	-0.5542499459182382	-0.598825767338094	-0.7030298064337875	-0.9022089129101329	0.08504609503121402	-4.554285634853986e-16	0.3132642400189969	0.08534199901859073	0.17825563887830692	0.07593456157863022
16.6	1.0000000000000109	1.000000000000014	0.999999999999983	0.9999999999999939	1.0000000000000002	1.0000000000000142	0.3454189823904797	0.4646509691306607	-0.05145885257396175	0.14284160186813694	0.24153283254749783	0.3930157929033136	-0.8734175407332969	-0.8854939169107492	-0.5629492622330198	-0.5868133318415817	-0.680892440206826	-0.8648111367375069	0.08556229460385138	-3.902472188283193e-16	0.31327767113411764	0.0855172746814272	0.17856702977740885	0.07639201723982164
16.7	1.0000000000000153	1.0000000000000138	0.9999999999999828	0.9999999999999936	1.0000000000000004	1.000000000000014	0.4366752735616369	0.5565607693403128	0.008889376063458687	0.20466974099379867	0.3128433924105553	0.4831140755788332	-0.8311207812338506	-0.8308069029752473	-0.5652275818353258	-0.5681135661617612	-0.6510076397810766	-0.817588176666622	0.08607809325314894	-3.691564822774783e-16	0.3132893084646843	0.08569440384827683	0.17887981575649825	0.07684917239364353
16.8	1.000000000000012	1.000000000000014	0.9999999999999826	0.9999999999999937	1.0000000000000002	1.0000000000000138	0.5228982385252472	0.642104582462428	0.06913339687851906	0.2641462689290858	0.3805556133799226	0.5676575805924337	-0.7794000967674327	-0.7666170524980214	-0.561060062299024	-0.5429416774527028	-0.6137197333682954	-0.7610835970725186	0.08659349278894807	-3.636598380341544e-16	0.3133001319153259	0.08587384834769513	0.17919420977076364	0.0773060293910067
16.9	1.0000000000000067	1.0000000000000138	0.9999999999999827	0.9999999999999937	1.0000000000000004	1.000000000000014	0.6031106768274179	0.7203039514447787	0.12858622764813823	0.32059403715379714	0.44390003189989563	0.6456869326193327	-0.7188506406414563	-0.6936585741797191	-0.5504953714568187	-0.5115865717040646	-0.5694572012400778	-0.695946326922699	0.08710849541701568	-3.855477791220089e-16	0.3133111303882242	0.08605604285048407	0.17951040410550495	0.07776259092401994
17.0	1.0000000000000049	1.0000000000000135	0.9999999999999827	0.9999999999999933	1.0000000000000009	1.000000000000014	0.6764044663975861	0.7902644255811367	0.18657003036728378	0.3733706275586671	0.5021573258276022	0.716317502538191	-0.6501675688778836	-0.6127659729953342	-0.5336551193935999	-0.47440753801604546	-0.5187277525434884	-0.6229232080034693	0.08762310364274085	-1.6519538699701232e-16	0.3133232904839036	0.08624138994365049	0.17982856815736095	0.07821885990504264
17.1	1.0000000000000062	1.0000000000000138	0.9999999999999827	0.9999999999999934	1.0000000000000009	1.0000000000000142	0.7419508440982098	0.8511857913107842	0.24242383941311405	0.42187566358416256	0.5546664826296411	0.77874943608087	-0.5741380603437218	-0.5248645050588172	-0.5107324587454022	-0.43183013171982854	-0.4621125021203413	-0.5428504326455703	0.08813732016268096	-1.443372566647652e-16	0.31333758523194694	0.0864302555690591	0.18014884649976076	0.07867483933969266
17.2	1.0000000000000044	1.0000000000000138	0.9999999999999827	0.9999999999999933	1.0000000000000009	1.000000000000014	0.7990097761115663	0.9023712251259304	0.29551109593958713	0.4655576399155725	0.6008322992643464	0.8322767112125927	-0.49163229581116363	-0.43095959446882054	-0.48198986941065164	-0.38434130351617696	-0.4002593141151381	-0.4566439691033373	0.08865114775253424	-2.1233229911240427e-16	0.3133549629805066	0.08662296487773892	0.18047135725492253	0.07913053220325474
17.3	1.0000000000000053	1.0000000000000138	0.9999999999999825	0.9999999999999932	1.0000000000000013	1.0000000000000142	0.8469383122251629	0.9432352638953466	0.3452269026185521	0.5039201930436203	0.6401321286576812	0.8762951216831372	-0.40359349931527877	-0.33212533318655263	-0.4477561530779538	-0.3324838303833373	-0.33387538861448973	-0.3652890842116985	0.0891645891595257	-1.936221790928947e-16	0.31337633657154307	0.08681979854628208	0.18079619078942272	0.0795859413288449
17.4	1.000000000000007	1.000000000000014	0.9999999999999825	0.9999999999999932	1.0000000000000018	1.0000000000000135	0.8851978297121686	0.9733105014390052	0.3910049160471477	0.5365277413968956	0.6721217963056986	0.9103090964779631	-0.31102715577039464	-0.2294921954850651	-0.4084226719810402	-0.2768501119457807	-0.2637191761453451	-0.2698290831602763	0.08967764700614975	-2.945387256025468e-16	0.3134025729253295	0.0870209895967732	0.1811234087451109	0.08004106931407391
17.5	1.0000000000000069	1.000000000000014	0.9999999999999823	0.9999999999999934	1.0000000000000016	1.000000000000014	0.9133600852029354	0.9922529347577644	0.43232379828744705	0.5630104309599675	0.6964406200281144	0.9339372782072137	-0.21498952809527888	-0.1242341074930997	-0.36443887490397775	-0.2180754032072863	-0.19059171247310638	-0.17135339506811356	0.09019032371088719	-3.1493738132711177e-16	0.3134344831529783	0.08722672075623628	0.18145304341212304	0.08049591845100847
17.6	1.000000000000002	1.000000000000014	0.9999999999999822	0.9999999999999938	1.0000000000000016	1.0000000000000142	0.93111200656223	0.9998458987674922	0.46871315404526664	0.5830683302267565	0.712815476147257	0.9469167976480478	-0.11657560497753905	-0.01755501973309411	-0.31630716158019645	-0.15683056095345377	-0.1153274726975386	-0.07098514041616373	0.09070262142962418	-2.6989976203194664e-16	0.31347281330960275	0.08743712238573088	0.18178509744605936	0.08095049068209749
17.7	1.0000000000000056	1.0000000000000142	0.9999999999999822	0.9999999999999939	1.0000000000000016	1.0000000000000142	0.9382591711691937	0.996002544531819	0.4997588858732718	0.5964748269118942	0.7210638662573704	0.9491061965398929	-0.01690661679040389	0.08932486376225365	-0.2645771441647887	-0.09381438664727093	-0.03878484907009319	0.030131677785414732	0.09121454201978585	-1.879824186535102e-16	0.31351823589332806	0.08765227100300275	0.18211954392713148	0.08140478758261657
17.8	1.0000000000000075	1.0000000000000142	0.9999999999999822	0.9999999999999936	1.0000000000000018	1.0000000000000144	0.9347279319787749	0.9807668326472965	0.5251079064318018	0.6030791879555104	0.721095950156545	0.9404869661529929	0.08288273801110185	0.1951830422423872	-0.20983937132500205	-0.029745653214210584	0.03816363881034518	0.13084521301735183	0.09172608702730826	-3.2508281893678134e-16	0.3135713421867665	0.0878721884160519	0.1824563267552643	0.08185881036822214
17.9	1.0000000000000115	1.000000000000014	0.9999999999999822	0.9999999999999934	1.000000000000002	1.0000000000000147	0.9205661681538	0.9543130304185371	0.544472154183247	0.6028082539051017	0.7129155223072545	0.9211636849321295	0.18165721049640474	0.29880870130133685	-0.1527185866107249	0.034645093311308384	0.11464128977282716	0.23000889584611894	0.09223725769502354	-2.2103849664191454e-16	0.313632635527899	0.08809684147817001	0.1827953613717943	0.08231255992452415
18.0	1.0000000000000198	1.0000000000000142	0.999999999999982	0.9999999999999937	1.0000000000000022	1.0000000000000144	0.8959426527199805	0.9169437185746937	0.5576318668485093	0.5956672486329274	0.6966199212370293	0.891362754479743	0.278293915816447	0.3990165622708115	-0.0938665980653771	0.0986238637688107	0.1897772094503021	0.3264944866399841	0.09274805498956322	-3.8367874725527e-16	0.31370252558665124	0.08832614246801267	0.18313653579546968	0.08276603685430947
18.1	1.000000000000011	1.0000000000000142	0.999999999999982	0.9999999999999934	1.0000000000000024	1.0000000000000149	0.8611450454342555	0.8690863303266083	0.564438075426255	0.5817396954360702	0.6723988734508788	0.8514297491039079	0.3716950978005167	0.4946604395334572	-0.033954840457688124	0.16146159250379266	0.26271622745792006	0.41920491181420905	0.09325847964282605	-1.829579287807734e-16	0.3137813237119467	0.08855995009115097	0.18347971195790616	0.08321924153718559
18.2	1.0000000000000058	1.0000000000000142	0.9999999999999823	0.9999999999999934	1.0000000000000022	1.0000000000000149	0.8165765346900415	0.8112882623511826	0.5648142904706255	0.5611864407538801	0.6405322855631009	0.8018254099350579	0.46080059849362276	0.5846463506866374	0.026333284993897615	0.2224424452806689	0.3326286304442068	0.5070867375664379	0.09376853220357573	-2.380058617923856e-16	0.3138692394017931	0.0887980710924131	0.18382472732139266	0.0836721741960349
18.3	0.9999999999999992	1.0000000000000144	0.9999999999999825	0.9999999999999931	1.0000000000000022	1.0000000000000147	0.7627511676342247	0.7442106136239194	0.5587573615392966	0.53424379690782	0.6013870103298519	0.7431203300313449	0.5445998909962868	0.667945029601623	0.08631020600968844	0.28087197380743556	0.39871960024039355	0.5891421392779672	0.09427821309411309	-1.3302908763106937e-16	0.31396637793614557	0.08904026246124469	0.18417139675992303	0.08412483496473316
18.4	1.0000000000000004	1.0000000000000144	0.9999999999999822	0.9999999999999933	1.0000000000000022	1.0000000000000149	0.7002879225649803	0.6686206237153807	0.5463375001560964	0.501220825305879	0.5554126239390125	0.67598839177079	0.6221435390387005	0.7436036992528071	0.14529202082990395	0.33608502398057194	0.46023824974867145	0.6644402305837726	0.09478752266758425	-9.496959036149648e-17	0.31407273919904144	0.08928623420539149	0.18451951468245767	0.08457722395203787
18.5	1.000000000000002	1.0000000000000144	0.999999999999982	0.9999999999999931	1.0000000000000027	1.0000000000000149	0.6299035919481969	0.5853828970429333	0.5276974661732199	0.46249579134333596	0.5031362631575846	0.6011990319997945	0.6925539533409545	0.8107569696583721	0.20260629655700924	0.3874533077945423	0.5164861538468246	0.7321276234865651	0.09529646126139474	-5.945206767519723e-17	0.31418821770295996	0.0895356526615334	0.18486885737565736	0.08502934129735176
18.6	0.9999999999999972	1.0000000000000144	0.9999999999999821	0.9999999999999928	1.0000000000000027	1.0000000000000142	0.552404557870925	0.4954495134555052	0.5030509269585496	0.41851183166228556	0.4451565816212843	0.5196084237111765	0.7550353229047339	0.8686367362808847	0.257599735336349	0.4343925527215482	0.5668252783911092	0.7914380997228939	0.0958050292433531	4.0390986645142063e-17	0.3143126038146805	0.08978814430517744	0.18521918554161998	0.08548118721508627
18.7	1.0000000000000033	1.0000000000000147	0.9999999999999822	0.9999999999999928	1.0000000000000027	1.0000000000000144	0.4686775542908894	0.39984913826728075	0.4726800082649467	0.36977188339656886	0.38213689455468824	0.43214967530970794	0.8088826088555686	0.9165809656691093	0.30964562097487697	0.47636914720963935	0.6106852173046886	0.8417012837809251	0.09631322704779789	1.0847117027763727e-16	0.31444558616825546	0.09004330001621681	0.1855702470044821	0.0859327620255236
18.8	1.0000000000000062	1.0000000000000147	0.9999999999999825	0.9999999999999926	1.0000000000000024	1.0000000000000144	0.3796795218987842	0.29967525630065106	0.4369320648530225	0.31683293342462177	0.3147975904196673	0.33982215964986323	0.8534894992002078	0.9540412678501614	0.358150961116911	0.5129062067153679	0.6475696556661708	0.8823502194031455	0.09682105520003446	1.1176297835509724e-16	0.3145867552372167	0.09030067975120046	0.18592177955810524	0.08638406617128432
18.9	1.0000000000000127	1.0000000000000147	0.9999999999999825	0.9999999999999921	1.0000000000000027	1.0000000000000149	0.2864266716560629	0.19607366451838776	0.3962157078318269	0.2602996533847038	0.24390789630038373	0.2436800948731251	0.8883552347576706	0.9805891688583629	0.40256324358256	0.5435889913149017	0.6770619855710102	0.9129277639519151	0.0973285143285388	1.0113290880556561e-16	0.31473560802496847	0.0905598175685718	0.18627351392548724	0.08683510021966616
19.0	1.0000000000000082	1.0000000000000149	0.9999999999999822	0.9999999999999922	1.0000000000000027	1.0000000000000147	0.18998288198902102	0.09022936630532513	0.3509961341517044	0.20081749318712264	0.17027709115062378	0.1448205075194323	0.913090229428607	0.995921011655113	0.4423767298888167	0.5680696133490617	0.6988300112263466	0.9330917285279912	0.09783560516519899	9.935134799702431e-17	0.3148915538196155	0.09082022694902138	0.18662517679905463	0.0872858648521435
19.1	1.0000000000000109	1.0000000000000149	0.9999999999999822	0.999999999999992	1.0000000000000027	1.0000000000000144	0.0914475621099172	-0.016646982696184545	0.30178981163375385	0.13906531190709398	0.09474526727085414	0.0443707153438059	0.9274204217386647	0.9998614293826507	0.4771382142647914	0.5860709816684269	0.7126296901464878	0.9426187060574472	0.0983423285349132	1.2794514081841102e-17	0.3150539209473896	0.09108140634968238	0.18697649392965698	0.08773636084315994
19.2	1.0000000000000118	1.000000000000015	0.9999999999999823	0.9999999999999918	1.0000000000000029	1.0000000000000147	-0.008056880086514912	-0.12333292216341107	0.2491585802603261	0.07574763018995413	0.01817374547755183	-0.05652452734342849	0.9311903090698244	0.9923653512243555	0.5064521825806652	0.5973899377618048	0.718307868322801	0.941406544537134	0.09884868533621123	1.3450566091265644e-16	0.3152219644474969	0.09134284492824181	0.18732719323096972	0.08818658903092062
19.3	1.000000000000009	1.0000000000000153	0.9999999999999822	0.9999999999999917	1.0000000000000027	1.0000000000000147	-0.10739782270461593	-0.22860816969327544	0.1937032370971743	0.011586592588030279	-0.05856474668137774	-0.1567160752365559	0.9243646310143578	0.9735185179283932	0.5299853124648605	0.6018995482754766	0.7158039787225686	0.9294754380821397	0.099354676515567	1.627094281721394e-16	0.3153948745807482	0.09160402837115016	0.18767700786518152	0.0886365502832505
19.4	1.0000000000000064	1.0000000000000155	0.999999999999982	0.9999999999999915	1.0000000000000027	1.000000000000015	-0.20544532149067168	-0.33126857849115743	0.13605667809458202	-0.05268626847296949	-0.13459602166762552	-0.25506347983170624	0.9070286836777295	0.943536501098104	0.5474702634073589	0.5995505280563711	0.7051506842953932	0.9069676241742742	0.09986030303773148	2.775155239445065e-16	0.3155717860748655	0.09186444475902518	0.18802567927537384	0.08908624546164731
19.5	1.0	1.0000000000000158	0.999999999999982	0.9999999999999913	1.0000000000000027	1.0000000000000155	-0.30108496170884524	-0.43013991049930983	0.07687667505514525	-0.11633837316775028	-0.20905439028592293	-0.3504479704061485	0.8793872623436665	0.9027622374665715	0.5587087137531048	0.5903717777699529	0.6864734586981216	0.874145691388876	0.1003655658548581	1.6431691210173237e-16	0.3157517880009983	0.09212359040203612	0.188372960129937	0.0895356753864983
19.6	0.9999999999999986	1.000000000000016	0.999999999999982	0.9999999999999909	1.0000000000000024	1.0000000000000158	-0.39323052408021486	-0.52409126742672	0.01683837020254192	-0.17864444409389008	-0.28109251817132697	-0.44178518042946835	0.8417622455203012	0.8516621063585363	0.5635736100854722	0.5744700302399228	0.6599891100528652	0.8313895176972936	0.1008704658770417	1.464999648403375e-16	0.31593393416881227	0.09238097557854487	0.1887186171447861	0.08998484080607211
19.7	0.9999999999999902	1.000000000000016	0.999999999999982	0.9999999999999908	1.0000000000000022	1.000000000000016	-0.48083632083574723	-0.6120480260552166	-0.04337342600854563	-0.238894770274361	-0.3498910682094212	-0.5280374746432067	0.7945888488318762	0.7908205952059656	0.5620106034877339	0.5520286098167635	0.6260032650895927	0.7791918750241752	0.10137500394610927	1.0589814733592792e-16	0.31611725392162987	0.09263613011153103	0.18906243375004822	0.09043374237136044
19.8	0.9999999999999944	1.000000000000016	0.9999999999999817	0.9999999999999908	1.0000000000000022	1.000000000000016	-0.5629090617906953	-0.6930041298667406	-0.10307204597256023	-0.29640329117909875	-0.4146680191638191	-0.6082257366789492	0.7384105923316868	0.7209336141335391	0.5540386564477475	0.5233053191898759	0.5849068428579167	0.7181527509048339	0.1018791808147476	1.979726642227117e-16	0.3163007632085605	0.09288860871932007	0.18940421256932816	0.09088238061822566
19.9	0.9999999999999877	1.000000000000016	0.9999999999999816	0.9999999999999909	1.0000000000000022	1.0000000000000167	-0.6385191157954699	-0.7660335963991574	-0.161576795808289	-0.35051540868505493	-0.4746875545292736	-0.6814404833111609	0.6738730394159285	0.6428005360823665	0.5397498136318601	0.48862947799837336	0.5371715586873707	0.6489724526661006	0.10238299713183728	1.487436612085009e-16	0.31648347580741754	0.09313799607983615	0.18974377768160994	0.09133075595762913
20.0	0.9999999999999837	1.0000000000000162	0.9999999999999816	0.9999999999999906	1.0000000000000022	1.0000000000000173	-0.706811039893281	-0.8303011087085396	-0.2182207167242925	-0.4006154380234416	-0.5292684205779142	-0.7468521791884243	0.6017163794503124	0.5573150535176444	0.5193081392903438	0.4483981472552851	0.48334451010096513	0.5724435733784592	0.10288645343475922	2.387563321637106e-16	0.3166644145705117	0.09338391155097674	0.1900809766382891	0.0917788686740426
20.1	0.9999999999999835	1.0000000000000162	0.9999999999999816	0.9999999999999903	1.0000000000000018	1.0000000000000169	-0.7670132569375461	-0.8850715697919227	-0.2723581883782076	-0.44613361290499115	-0.5777916586636713	-0.8037206350660276	0.5227669393223354	0.46545495630196754	0.49294783355980054	0.40307158286894723	0.4240419068177206	0.4894419117410331	0.10338955014861374	1.4286542586374412e-16	0.31684262256515994	0.09362601349369915	0.19041568221074368	0.09222671893153725
20.2	0.9999999999999787	1.0000000000000167	0.9999999999999813	0.9999999999999902	1.0000000000000016	1.000000000000017	-0.8184467721948074	-0.9297185106862705	-0.3233722875511924	-0.48655256512147205	-0.6197076240257695	-0.851403383068679	0.4379277212551129	0.3682709476558091	0.4609705492895051	0.3531679703182421	0.35994201669773457	0.40091644991756337	0.10389228759193046	8.387857264789488e-17	0.317017173981957	0.09386400314898805	0.1907477938471463	0.09267430678651574
20.3	0.9999999999999799	1.0000000000000167	0.9999999999999811	0.9999999999999899	1.0000000000000013	1.000000000000017	-0.8605328304705174	-0.9637312560711356	-0.37068181826453717	-0.5214132049359509	-0.6545422115039723	-0.8893629342240632	0.34816807522482685	0.2668746261291169	0.4237419401318744	0.29925750071519	0.2917774083777996	0.307878504006551	0.10439466598795454	8.418757299206745e-17	0.317187184686509	0.0940976280249712	0.19107723882086836	0.09312163220566644
20.4	0.9999999999999838	1.0000000000000169	0.9999999999999809	0.99999999999999	1.0000000000000013	1.0000000000000167	-0.8927994274182295	-0.9867207654142712	-0.4137479332271841	-0.5503199354265125	-0.6819022176524657	-0.9171728362919512	0.25451262409025643	0.1624257710472066	0.38168747939828085	0.24195585597625152	0.2203265793157501	0.21139017118152426	0.10489668548017728	2.7697282062345943e-17	0.31735182229439685	0.09432668475602457	0.19140397305672832	0.09356869508745873
20.5	0.9999999999999816	1.0000000000000169	0.9999999999999809	0.9999999999999901	1.0000000000000013	1.000000000000017	-0.9148866017895292	-0.9984240828487003	-0.4520802711775256	-0.5729451415600075	-0.7014797786120542	-0.9345224636233699	0.15802956795815568	0.05611907686105019	0.33528759749041204	0.18191717753737455	0.1464050649172886	0.11255220547215614	0.10539834615084952	2.0027952831955912e-16	0.3175103156545784	0.09455102140168216	0.19172798162542365	0.09401549528539753
20.6	0.9999999999999862	1.0000000000000169	0.9999999999999809	0.9999999999999901	1.0000000000000013	1.0000000000000169	-0.9265504493026897	-0.9987073448831869	-0.48524254021689955	-0.5890329030569218	-0.7130558336588297	-0.9412204852632998	0.059818501278417445	-0.050829511864466985	0.28507219347965485	0.11982659891107693	0.07085613028128615	0.01249146058426661	0.10589964804086661	1.8600544672548706e-16	0.31766196363318566	0.09477053915950094	0.19204927890067708	0.09446203263128806
20.7	0.9999999999999885	1.0000000000000169	0.9999999999999809	0.9999999999999899	1.0000000000000013	1.000000000000017	-0.9276658133931732	-0.9875673115436738	-0.5128574835624111	-0.5984018889709554	-0.7165025754710709	-0.937196972593162	-0.03900211839058928	-0.1571967085228096	0.2316145835341266	0.05639242733009687	-0.005458849197727739	-0.08765195699572048	0.10640059116952531	7.532879979454435e-17	0.317806143097655	0.09498519347264309	0.19236790837784035	0.09490830695691883
20.8	0.999999999999988	1.000000000000017	0.9999999999999808	0.9999999999999899	1.0000000000000013	1.0000000000000175	-0.9182276231928339	-0.9651314034323679	-0.5346111712007486	-0.6009474012462841	-0.7117848597178249	-0.9225041233238602	-0.13730770714412754	-0.26176587651692274	0.17552495530383017	-0.00766193630470311	-0.08167020864095809	-0.18673767815278777	0.1069011755529336	1.022411876357123e-16	0.3179423160102487	0.09519499451976036	0.19268394215686868	0.09535431811284215
20.9	0.9999999999999937	1.0000000000000169	0.9999999999999805	0.9999999999999899	1.000000000000001	1.0000000000000175	-0.8983508644945741	-0.9316562442805879	-0.5502565686219596	-0.5966425442250358	-0.6989605584405109	-0.8973155944194383	-0.2339803519835126	-0.36334094524701516	0.11744340299599704	-0.07160624699943306	-0.1569099039431326	-0.28363805654884083	0.1074014012198684	4.89434572632169e-16	0.31807003555019	0.09540000708174665	0.19299748009662568	0.0958000659832501
21.0	0.9999999999999916	1.000000000000017	0.9999999999999803	0.9999999999999899	1.000000000000001	1.0000000000000169	-0.8682691850204204	-0.887524725665773	-0.5596163420648095	-0.5855385070465798	-0.6781798537376208	-0.861924452375821	-0.3279215229384868	-0.4607600908628038	0.05803262264103882	-0.13471174068891292	-0.23032139854714007	-0.37725100142109563	0.10790126822437258	3.013258884362347e-16	0.3181889511947128	0.09560034978695625	0.19330864865137037	0.0962455504963382
21.1	0.9999999999999888	1.000000000000017	0.9999999999999802	0.9999999999999899	1.0000000000000009	1.0000000000000173	-0.8283321508452989	-0.8332416274666569	-0.562584868419154	-0.5677639559950021	-0.6496834803349764	-0.8167397650181007	-0.4180645555128779	-0.5529090252986674	-0.0020296490895652212	-0.19625943979790533	-0.3010694141307335	-0.4665125117386213	0.10840077665445579	5.815755140455064e-17	0.31829881270120847	0.09579619374353036	0.19361759940393386	0.09669077162991627
21.2	0.9999999999999878	1.0000000000000173	0.99999999999998	0.9999999999999899	1.000000000000001	1.0000000000000173	-0.7790011861608473	-0.7694278441501927	-0.5591294270062708	-0.5435235439963841	-0.6137999375924883	-0.7622818744343087	-0.5033867616240802	-0.6387337415906506	-0.062058366242527016	-0.25554834468587606	-0.3683494342077406	-0.5504087691700087	0.10889992663686911	3.088641328662e-16	0.3183994729451899	0.095987760574425	0.19392450731351576	0.09713572941240241
21.3	0.9999999999999895	1.0000000000000175	0.9999999999999799	0.9999999999999896	1.0000000000000004	1.0000000000000173	-0.7208442435180507	-0.6968132829304325	-0.5492905597917409	-0.5130955545274837	-0.5709417032266999	-0.6991764056577567	-0.5829210315355913	-0.717252569693353	-0.12136898692296609	-0.3119034176492602	-0.4313968525169597	-0.6279876524239132	0.1093987183379967	1.9331795932231925e-16	0.31849088958184835	0.09617531987752322	0.19422956869915203	0.09758042391965481
21.4	0.999999999999984	1.0000000000000173	0.9999999999999799	0.9999999999999895	1.0000000000000004	1.0000000000000173	-0.6545292660948854	-0.6162285150307849	-0.5331815960707904	-0.47682870705757185	-0.5216004923830988	-0.6281470800733527	-0.6557667951714035	-0.7875674049012941	-0.17928527950022838	-0.36468326854843236	-0.4894956621728126	-0.6983695421949156	0.10989715196121236	2.919892093103133e-16	0.3185731255124024	0.0963591861397731	0.19453299898274046	0.09802485526835124
21.5	0.9999999999999805	1.0000000000000173	0.9999999999999798	0.9999999999999895	1.0000000000000007	1.0000000000000175	-0.5808165172323148	-0.5285952755431955	-0.5109873471947699	-0.43513816069316535	-0.4663416165441113	-0.5500074160926559	-0.7211002185836938	-0.8488739804431624	-0.23514703266117648	-0.41328745455547367	-0.5419865868355561	-0.7607572941029064	0.11039522774150158	2.0739582342013746e-16	0.31864634815007475	0.09653971514052481	0.1948350302180176	0.09846902360680587
21.6	0.9999999999999817	1.0000000000000173	0.9999999999999796	0.9999999999999895	1.0000000000000002	1.0000000000000178	-0.500549865312995	-0.4349159205476271	-0.4829619863710313	-0.3885007618224599	-0.4057975069845001	-0.46565141226377504	-0.7781835201355568	-0.9004710667501845	-0.2883175814051622	-0.45716331094398394	-0.5882745615646363	-0.8144452665612154	0.1108929459378115	3.6254608431336443e-16	0.31871082749423224	0.09671729988508823	0.19513590843407486	0.09891292910421406
21.7	0.999999999999982	1.0000000000000173	0.9999999999999793	0.9999999999999896	1.0	1.000000000000018	-0.4146471238769375	-0.33626196208215875	-0.44942613785891705	-0.33744959015855563	-0.3406604769694026	-0.37604331951238607	-0.8263733010577523	-0.94176849217664	-0.33819106318946784	-0.4958122352128725	-0.627835478473054	-0.8588273013375124	0.11139030682420434	2.9986641874446854e-16	0.3187669330348177	0.09689236611491847	0.19543589082385637	0.09935657193933094
21.8	0.999999999999982	1.0000000000000175	0.9999999999999791	0.9999999999999895	1.0	1.0000000000000175	-0.3240895575436457	-0.2337618121016431	-0.410763208896026	-0.2825678655601625	-0.27167480552384016	-0.28220661951850506	-0.8651277963266002	-0.9722938934308708	-0.3841993215265297	-0.5287953530907573	-0.66022212071798	-0.8934035665579498	0.1118873106805499	2.991673295775442e-16	0.3188151295225496	0.09706536744569506	0.19573524280961163	0.09979995228952424
21.9	0.9999999999999793	1.0000000000000175	0.9999999999999792	0.9999999999999895	0.9999999999999996	1.0000000000000173	-0.22991067371960602	-0.12858787561051468	-0.36741500631862134	-0.22448228527463793	-0.19962823328827517	-0.18521233520356892	-0.8940129641601647	-0.99169811850481	-0.4258183783692923	-0.555738502034755	-0.6850692176469327	-0.9177861849119974	0.11238395778352028	2.801262112183788e-16	0.31885597165330287	0.09723678018882934	0.19603423501847203	0.10024307032102846
22.0	0.99999999999998	1.0000000000000178	0.9999999999999791	0.9999999999999895	0.9999999999999998	1.000000000000017	-0.13318442810799994	-0.021943140599539744	-0.3198766879896814	-0.1638558677183478	-0.12534296762563946	-0.0861668068324782	-0.9127073457001018	-0.9997592203028861	-0.4625744015524027	-0.5763364756362471	-0.7020975639634365	-0.9317035836941596	0.1128802483986438	2.3741686043226353e-16	0.318890097727466	0.09740709791557302	0.19633314020217443	0.10068592618104666
22.1	0.9999999999999776	1.0000000000000178	0.9999999999999789	0.9999999999999896	0.9999999999999996	1.000000000000017	-0.03501297861339757	0.08495258182810535	-0.2686911067248068	-0.10138038450993767	-0.04966629968596397	0.013800926759310644	-0.9210056404860925	-0.9963849952908488	-0.4940490993282437	-0.5903564807875441	-0.7111171564663896	-0.9350035179107566	0.11337618277382559	2.6841455050277643e-16	0.3189182223567599	0.09757682582584415	0.19663223013548076	0.10112851999214965
22.2	0.9999999999999757	1.0000000000000178	0.9999999999999789	0.9999999999999897	0.9999999999999996	1.0000000000000173	0.06348587272583181	0.19087660975487555	-0.21444261132367823	-0.03776846713962942	0.026539059497237852	0.11355199789028757	-0.9188209579774886	-0.9816140381272523	-0.5198844805820734	-0.5976407684508409	-0.712029313131341	-0.9276547328185877	0.11387176113488218	3.929223418996668e-16	0.3189411283018606	0.09774647498611909	0.19693177252801797	0.10157085184919974
22.3	0.9999999999999662	1.0000000000000178	0.9999999999999789	0.9999999999999895	0.9999999999999994	1.000000000000017	0.161191406696645	0.29461737558350565	-0.1577503754942672	0.02625452166083418	0.1024048136585068	0.21195068401381595	-0.906185720466151	-0.9556153002146278	-0.5397869265549913	-0.5981084083018419	-0.7048277509114436	-0.9097472477748738	0.11436698368312923	4.261922801306003e-16	0.3189596575340758	0.09791655650222418	0.1972320279841011	0.10201292181882063
22.4	0.9999999999999689	1.0000000000000178	0.9999999999999787	0.9999999999999896	0.9999999999999993	1.0000000000000173	0.25699273786333454	0.3949882840451645	-0.09926133082817107	0.08995875912910238	0.17706697459046564	0.307877338160548	-0.8832512080837063	-0.9186861572196798	-0.5535305277643695	-0.5917561872873047	-0.6895986105086493	-0.8814912589875733	0.1148618505950885	3.270820688347515e-16	0.31897470162315866	0.0980875756935798	0.19753324704458408	0.10245472994123479
22.5	0.9999999999999737	1.0000000000000178	0.9999999999999786	0.9999999999999899	0.9999999999999993	1.0000000000000175	0.3498014444455573	0.490841284572097	-0.03964278448718919	0.152618281949212	0.24967570135174674	0.4002411286311898	-0.8502857520598115	-0.8712490076663615	-0.5609596481990126	-0.5786586221271184	-0.6665194283663	-0.8432146744828988	0.11535636202411281	4.699155646086005e-16	0.3189871915610234	0.09826002633540026	0.19783566734392685	0.102896276234134
22.6	0.9999999999999709	1.0000000000000178	0.9999999999999784	0.9999999999999899	0.9999999999999991	1.0000000000000178	0.43856393353758366	0.5810800027928585	0.02042519415761207	0.2135192591590501	0.31940497334533663	0.487992442988196	-0.8076715977607272	-0.8138464415073997	-0.5619906876848932	-0.558967085893382	-0.635857068125947	-0.79535931017366	0.11585051810379215	3.2774490511615847e-16	0.31899808713753536	0.09843438503454326	0.19813951091444798	0.10333756069812144
22.7	0.9999999999999718	1.0000000000000173	0.9999999999999784	0.9999999999999899	0.9999999999999993	1.000000000000018	0.5222734011982916	0.6646722809510374	0.0802575310732572	0.27196812421287514	0.38546198716891134	0.5701348153038868	-0.7559004741536224	-0.7471350339365376	-0.5566130224662416	-0.5329080588961937	-0.5979646356373802	-0.7384757911406152	0.11634431895257881	5.31705574467202e-16	0.319008365989645	0.09861110580311988	0.19844498166817365	0.10377858332319292
22.8	0.9999999999999714	1.0000000000000173	0.9999999999999784	0.99999999999999	0.9999999999999994	1.0000000000000178	0.5999812516515164	0.7406619838091397	0.13917196080870103	0.3272994735580229	0.44709617034089155	0.6457362411350792	-0.6955679210310561	-0.6718778354283726	-0.5448891134216078	-0.5007805240833397	-0.5532774131766027	-0.6732172169562587	0.11683776467929347	6.170287875829361e-16	0.3190190124488375	0.09879061489168524	0.19875226308479282	0.10421934409569328
22.9	0.9999999999999756	1.0000000000000173	0.9999999999999784	0.99999999999999	0.9999999999999998	1.0000000000000178	0.6708078460873403	0.8081799350007578	0.19649680632575245	0.37888364177481854	0.5036077094241	0.7139397517469053	-0.6273664394238103	-0.5889356439053225	-0.5269537808283887	-0.4629525369051686	-0.5023078596802844	-0.6003316639190553	0.11733085538901578	5.749552527042244e-16	0.31903100631414677	0.0989733059408056	0.19906151613199347	0.10465984300519905
23.0	0.9999999999999755	1.0000000000000173	0.9999999999999781	0.99999999999999	0.9999999999999998	1.0000000000000175	0.7339524592746445	0.866453858740136	0.25157863670450625	0.42613386704299383	0.5543554956521073	0.7739731276198036	-0.5520775439701523	-0.4992571588613771	-0.503012654093853	-0.4198570089956127	-0.44563973442017357	-0.5206536102666024	0.11782359118891432	7.453872672898557e-16	0.3190453116788109	0.09915953550613117	0.19937287744191046	0.1051000800508358
23.1	0.9999999999999748	1.0000000000000175	0.9999999999999778	0.9999999999999898	0.9999999999999998	1.000000000000017	0.788702331294789	0.9148172131750619	0.30378971541909755	0.46851296539389553	0.5987643978474287	0.8251576411459718	-0.4705628084433953	-0.40386813006056715	-0.4733398142775974	-0.3719867539685992	-0.3839214114964599	-0.43509438264880473	0.11831597219359564	5.978608833968639e-16	0.3190628659380046	0.09934961900779637	0.19968645776457655	0.10554005524662019
23.2	0.999999999999978	1.0000000000000178	0.9999999999999778	0.99999999999999	1.0	1.000000000000017	0.834440712081154	0.9527168143464726	0.35253515428331894	0.5055394378316785	0.636331780128985	0.8669157295415645	-0.3837540070272064	-0.3038596249282135	-0.43827465643230995	-0.3198888520240771	-0.3178584617120418	-0.3446317332283398	0.11880799852965838	3.2261560370592724e-16	0.3190845691029989	0.09954382715010002	0.20000234071616937	0.10597976862553088
23.3	0.999999999999976	1.0000000000000178	0.9999999999999778	0.9999999999999901	1.0000000000000004	1.0000000000000173	0.87065380798067	0.9797191635513138	0.3972596915371203	0.53679294089407	0.6666331905503459	0.8987775112413462	-0.292642464140379	-0.20037554883348377	-0.39821800768184334	-0.26415839780411676	-0.24820558669589604	-0.25029866660995626	0.11929967033917586	4.4034345291861465e-16	0.31911127354357316	0.09974238285202819	0.2003205818365063	0.10641922024212436
23.4	0.9999999999999745	1.0000000000000178	0.9999999999999779	0.9999999999999899	1.0000000000000004	1.0000000000000178	0.8969365521091415	0.9955154057357609	0.4374540168456055	0.5619190585000103	0.6893271562913031	0.9203860722632069	-0.1982677345344986	-0.09459956100727475	-0.35362754543653796	-0.2054317029488891	-0.1757579974790761	-0.1531716442712409	0.11979098778196338	6.279176722315392e-16	0.3191437742755979	0.09994545872335187	0.20064120796672702	0.1068584101736422
23.5	0.9999999999999807	1.0000000000000178	0.9999999999999776	0.9999999999999897	1.0000000000000004	1.0000000000000182	0.9129971337085785	0.9999248622043014	0.47266057116267296	0.5806333209142935	0.7041590312348514	0.9315014630798905	-0.10170574291861895	0.012258464247789973	-0.305012568118862	-0.14437903099516755	-0.10134233600822093	-0.0543583011797363	0.12028195103659886	5.666490100960407e-16	0.31918279990446374	0.10015317511478997	0.20096421695441277	0.10729733851966508
23.6	0.9999999999999846	1.000000000000018	0.9999999999999777	0.9999999999999898	1.0000000000000004	1.0000000000000184	0.9186602358787519	0.9928970972372656	0.5024787554126617	0.5927244252570879	0.7109638525830206	0.9320033612539316	-0.004056518419750329	0.11897627619747397	-0.252928178146906	-0.08169694756597659	-0.02580724323783684	0.04501518524424018	0.12077256030025531	5.129804310270842e-16	0.319229004327528	0.10036559876420657	0.20128957768962574	0.10773600540047071
23.7	0.999999999999986	1.000000000000018	0.9999999999999776	0.9999999999999901	1.0000000000000009	1.0000000000000189	0.9138689457846105	0.9745124949786658	0.5265694886966883	0.5980566211006902	0.7096681744746484	0.9218923703111721	0.09356833630061906	0.22433322787866633	-0.1979689436150943	-0.018100373158942452	0.0499863185841677	0.14381692978450028	0.12126281578742398	7.344782800868277e-16	0.31928295929007355	0.1005827420540124	0.2016172304715111	0.1081744109543334
23.8	0.9999999999999944	1.000000000000018	0.9999999999999778	0.99999999999999	1.000000000000001	1.0000000000000189	0.8986853165686269	0.9449813399958575	0.5446590641586602	0.5965712342230468	0.7002908582370051	0.90128994087475	0.19005829853636777	0.3271242379580569	-0.14076211104448066	0.045685570796602966	0.12517487907779543	0.24092223143820476	0.12175271772775714	6.960127131862853e-16	0.31934514787951773	0.1008045628880017	0.20194708770126873	0.10861255533405356
23.9	0.9999999999999905	1.0000000000000182	0.9999999999999778	0.9999999999999897	1.000000000000001	1.0000000000000189	0.8732895755495935	0.9046414120276525	0.5565422586643745	0.5882873114187287	0.6829428107981268	0.8704369157778611	0.28431655760368385	0.42617357454987875	-0.08196044668162047	0.10893382961566968	0.19890229649227442	0.33522637594400795	0.12224226636325006	5.977337043458573e-16	0.3194159590318949	0.10103096518880937	0.20227903489350427	0.10905043870303859
24.0	0.9999999999999906	1.0000000000000182	0.9999999999999778	0.9999999999999897	1.0000000000000013	1.0000000000000189	0.8379779886926189	0.8539541224323505	0.5620846609641379	0.5733013792910273	0.6578256747721287	0.8296907165411174	0.37527248180356965	0.5203483033322969	-0.022234788047217968	0.1709237025013276	0.2703295060083303	0.42565720310205013	0.12273146194509729	5.431239084827069e-16	0.31949568311307175	0.10126180001012855	0.20261293199428013	0.10948806123125134
24.1	0.9999999999999909	1.0000000000000184	0.9999999999999777	0.99999999999999	1.0000000000000013	1.0000000000000189	0.7931594066137778	0.7934992365273105	0.5612241919277454	0.5517863200493761	0.6252294856691257	0.7795212040605347	0.46189377858017633	0.6085712461417985	0.03773360927450939	0.2309490546980114	0.33864406858671997	0.5111872959237517	0.12322030473033205	7.082780557182598e-16	0.3195845086248892	0.10149686725084373	0.20294861499061964	0.10992542309132962
24.2	0.9999999999999878	1.0000000000000184	0.9999999999999776	0.99999999999999	1.0000000000000013	1.0000000000000189	0.7393505323624557	0.7239682421863651	0.5539717996586642	0.5239893773992115	0.5855293234386881	0.7205052614291775	0.543198209767824	0.6898333018241368	0.09726084229483781	0.288326361080357	0.4030694116964293	0.5908456530406196	0.12370879497866077	6.026770204293099e-16	0.3196825200735809	0.10173591795139565	0.2032858977928596	0.11036252445513067
24.3	0.9999999999999852	1.0000000000000187	0.9999999999999774	0.9999999999999899	1.0000000000000013	1.0000000000000189	0.6771699657364602	0.6461564405456022	0.5404113217067185	0.49022931552203625	0.5391809969971768	0.6533201613378341	0.6182647289801085	0.7632049884149369	0.1556681600931138	0.3424024895537791	0.4628736568206484	0.663728711767812	0.12419693294961265	6.604930810976729e-16	0.31978969702455984	0.10197865714608605	0.20362457436809817	0.11079936549090166
24.4	0.9999999999999826	1.0000000000000189	0.9999999999999774	0.9999999999999899	1.0000000000000013	1.0000000000000189	0.6073310927625907	0.5609538492846547	0.5206985160980737	0.45089276378887944	0.486715811384684	0.5787357943027139	0.6862439148643343	0.8278470746295691	0.21228970315521095	0.39256213563692316	0.5173779333987258	0.729010596691121	0.12468471890018099	7.049923787133311e-16	0.31990591435413046	0.10222474723870334	0.20396442110011978	0.11123594636121494
24.5	0.9999999999999868	1.0000000000000189	0.9999999999999772	0.9999999999999899	1.0000000000000013	1.0000000000000189	0.5306339020629632	0.4693350225325082	0.4950592723795501	0.40642978912075206	0.42873447762160993	0.49760584689436216	0.7463675820452307	0.8830201790584497	0.2664800943316613	0.4382348235992719	0.5659640847629265	0.7859524775393626	0.12517215308308766	7.835360058425462e-16	0.32003094369502816	0.10247381186290538	0.20430519934859542	0.11167226722172909
24.6	0.9999999999999836	1.000000000000019	0.9999999999999767	0.9999999999999897	1.0000000000000013	1.0000000000000193	0.4479558219756525	0.37234790383856287	0.4637870232231621	0.3573487466995091	0.3659002350697016	0.41085803104507007	0.7979574610217991	0.9280932272713959	0.3176217948769631	0.47890139449362407	0.6080816786022184	0.833910930315767	0.1256592357457356	5.810051418912274e-16	0.3201644560590805	0.10272544018327955	0.20464665817811487	0.11210832822077976
24.7	0.9999999999999809	1.000000000000019	0.9999999999999768	0.9999999999999897	1.0000000000000013	1.0000000000000189	0.3602416833698485	0.27110183970957114	0.4272393862496824	0.3042104679417248	0.29893126503712825	0.31948347625711704	0.8404328489506558	0.9625506700979917	0.3651321417258196	0.5140999072959657	0.6432542424514804	0.8723452070748052	0.1261459671298307	6.029770820939848e-16	0.3203060256068621	0.10297919158798469	0.20498853722570637	0.11254412949973384
24.8	0.9999999999999745	1.0000000000000193	0.9999999999999768	0.9999999999999899	1.0000000000000016	1.0000000000000187	0.26849292296573374	0.1667548908145828	0.3858340745031184	0.24762185218337907	0.22859248240048421	0.22452540599952242	0.8733171450269364	0.98599838052069	0.40846998581197336	0.5434308860772182	0.6710846535722512	0.9008233322142853	0.12663234747161095	5.649519177775799e-16	0.3204551345211399	0.10323460071942137	0.20533056967397048	0.11297967119399796
24.9	0.9999999999999788	1.0000000000000193	0.9999999999999767	0.99999999999999	1.0000000000000013	1.000000000000019	0.1737561505260375	0.06050058599336281	0.34004412234124726	0.18822893529867818	0.15568679905747046	0.12706722765963274	0.8962431969243562	0.9981681617315122	0.44714185579908317	0.5665618536057304	0.6912596222589201	0.9190269565637263	0.12711837700266762	6.13845846220289e-16	0.32061117892833196	0.10349118278552678	0.20567248529580895	0.11341495343452977
25.0	0.9999999999999848	1.0000000000000195	0.9999999999999765	0.99999999999999	1.0000000000000013	1.0000000000000195	0.07711121043356174	-0.04644572942299616	0.29039248130584566	0.12670951441519077	0.08104595899269934	0.028220172016615912	0.9089573983340697	0.9989208147888263	0.4807075770185246	0.583231099930715	0.7035532179616208	0.9267549147356903	0.1276040559511002	5.558690847457147e-16	0.32077347580025867	0.10374843909109704	0.2060140135359734	0.11384997634967937
25.1	0.9999999999999847	1.0000000000000198	0.9999999999999765	0.9999999999999897	1.0000000000000013	1.0000000000000198	-0.020341126173721833	-0.15286079483025275	0.2374460477111399	0.06376541292225668	0.005521049568141145	-0.07088937674747933	0.9113224918922838	0.988247730786097	0.5087852816340732	0.5932506432320463	0.7078293985456392	0.9239254460049678	0.12808938454303576	6.121114731994243e-16	0.32094127075730416	0.1040058627260312	0.20635488659429888	0.11428474006718428
25.2	0.9999999999999857	1.00000000000002	0.9999999999999765	0.9999999999999898	1.000000000000001	1.00000000000002	-0.11749169843404285	-0.2575274261047309	0.181809190158568	0.00011447404320392496	-0.07002720271521656	-0.16913271604357177	0.9033190465464028	0.9662709893212561	0.5310557530070092	0.5965083494411637	0.7040435143821747	0.9105770542223618	0.128574363004252	6.015021192195969e-16	0.3211137466838385	0.10426294434561105	0.206694842475527	0.11471924471613942
25.3	0.9999999999999867	1.00000000000002	0.9999999999999764	0.9999999999999896	1.0000000000000009	1.0000000000000207	-0.2132355791780967	-0.35924843785375704	0.12411685087654731	-0.0635176256918204	-0.1447382413377306	-0.2653916786298733	0.8850455935110448	0.9332419621403882	0.5472660548378487	0.5929691867360469	0.6922427706569659	0.8868679977814912	0.12905899156176012	7.741034908123205e-16	0.3212900330575088	0.10451917797688696	0.20703362797105462	0.11515349042879147
25.4	0.9999999999999812	1.00000000000002	0.9999999999999765	0.9999999999999892	1.0000000000000009	1.0000000000000204	-0.3064846410690668	-0.45686033691899547	0.06502729963081352	-0.12640564971129584	-0.21776148197806544	-0.3585713587497013	0.8567174202358938	0.8895384379273716	0.5572324038258358	0.5826756008808467	0.6725656431582785	0.8530744162617859	0.1295432704452924	8.377569555460857e-16	0.32146921588588445	0.10477406678495386	0.2073710015387628	0.11558747734202886
25.5	0.9999999999999858	1.0000000000000202	0.9999999999999762	0.9999999999999888	1.0000000000000009	1.0000000000000207	-0.39617992256057244	-0.5492466305052824	0.005214622898924548	-0.18783306708533468	-0.2882659961765771	-0.44761256581808234	0.8186640370736903	0.835660301126361	0.5608422532213226	0.565747007405188	0.6452402547287153	0.8095871158908365	0.13002719988855338	9.19521851973324e-16	0.3216503481370354	0.10502712873337129	0.20770673604827294	0.116021205598474
25.6	0.9999999999999801	1.0000000000000202	0.9999999999999762	0.9999999999999886	1.0000000000000004	1.000000000000021	-0.4813036531470246	-0.6353505967155052	-0.054638965993160135	-0.24710021642122712	-0.35544996620187364	-0.5315038640110237	0.7713253464249579	0.7722238142230904	0.5580555636506644	0.5423784066851466	0.6105817314003947	0.756907051227935	0.1305107801300761	7.604456530877407e-16	0.3218324605450139	0.10527790207420472	0.20804062136054027	0.1164546753471275
25.7	0.9999999999999835	1.0000000000000204	0.999999999999976	0.9999999999999885	1.0000000000000004	1.0000000000000209	-0.5608908013581331	-0.7141873714211165	-0.1138509080480096	-0.30353227495587376	-0.41854980353927657	-0.609293060910912	0.7152465588745063	0.6999545688847261	0.548905246865532	0.5128381379826525	0.5689885688454814	0.6956395552943011	0.13099401141384862	8.421907232030358e-16	0.3220145726669511	0.10552595060512815	0.2083724667125857	0.11688788674354794
25.8	0.9999999999999817	1.0000000000000207	0.999999999999976	0.9999999999999886	1.0	1.000000000000021	-0.6340400144769947	-0.7848552132176803	-0.17174608233696598	-0.35648694207856707	-0.4768488273059467	-0.6800980147164715	0.6510719150565374	0.6196791865837001	0.5334967775027853	0.47746479830873717	0.5209380510317168	0.6264873845956642	0.13147689398940468	8.186891328098434e-16	0.322195704065641	0.10577086863370416	0.2087021028804012	0.11732083994958821
25.9	0.9999999999999869	1.0000000000000207	0.9999999999999756	0.9999999999999882	1.0	1.0000000000000213	-0.6999238259752327	-0.8465458176159774	-0.22766450354000886	-0.40536174980052003	-0.5296854039626726	-0.7431166373628112	0.5795372855280179	0.5323158636344621	0.5120069774296728	0.4366633614868352	0.46698077374739044	0.5502426589379741	0.13195942811170333	6.957798410096779e-16	0.322374885490068	0.1060122855923203	0.20902938409558422	0.11775353513273934
26.0	0.999999999999983	1.0000000000000209	0.9999999999999755	0.9999999999999882	0.9999999999999998	1.0000000000000215	-0.7577980150784129	-0.8985535624941189	-0.2809688455202667	-0.4496009169665318	-0.5764604558784407	-0.7976359801261375	0.5014617336413232	0.4388638687897817	0.48468198668387696	0.39090054189702556	0.4077343358296568	0.4677777884742835	0.13244161404055432	6.608413977616362e-16	0.32255116992638777	0.10624987025126702	0.20935418969404934	0.11818597246516342
26.1	0.9999999999999851	1.000000000000021	0.9999999999999751	0.9999999999999882	0.9999999999999996	1.0000000000000215	-0.8070100126033739	-0.9402835790604386	-0.3310517051675973	-0.48870166923016345	-0.6166442535399054	-0.8430402988028582	0.4177381381422993	0.3403921135239457	0.4518344442912628	0.34069945597695195	0.34387627037870183	0.38003549189807095	0.1329234520399046	5.880144352876349e-16	0.3227236433933634	0.10648333448204797	0.20967642547821683	0.11861815212250279
26.2	0.999999999999981	1.000000000000021	0.9999999999999749	0.9999999999999881	0.9999999999999993	1.0000000000000215	-0.8470062581348292	-0.9712585560108383	-0.37734252372274374	-0.522219952926914	-0.6497824144007678	-0.8788180072334958	0.3293229828460593	0.23802692573687517	0.4138399112503599	0.2866336425424482	0.2761362968607257	0.28801801998542265	0.13340494237680828	7.454437714034557e-16	0.32289143535920284	0.10671243652816344	0.20999602477731044	0.11905007428257097
26.3	0.9999999999999761	1.000000000000021	0.9999999999999748	0.9999999999999882	0.9999999999999992	1.0000000000000218	-0.8773384256062718	-0.9911241990540823	-0.41931408671422477	-0.5497754779101764	-0.6755010404419716	-0.9045674406543869	0.23722543014043013	0.13293916672452194	0.37113257660897775	0.22932051027972009	0.20528798269726875	0.19277570766907753	0.13388608532038532	7.30650744973232e-16	0.3230537286610762	0.10693698374624407	0.2103129491938388	0.11948173912402393
26.4	0.9999999999999793	1.0000000000000209	0.9999999999999749	0.9999999999999883	0.9999999999999991	1.0000000000000218	-0.8976684472825907	-0.9996532833585523	-0.456488528459451	-0.5710560320829978	-0.6935109363586592	-0.920001363959221	0.14249580312953364	0.026330838772681036	0.3242002957264894	0.1694142872684855	0.13213990961989774	0.09539498539993922	0.1343668811407348	9.0780432135179e-16	0.32320976881428576	0.10715683478646881	0.210627189027884	0.11991314682510416
26.5	0.9999999999999746	1.000000000000021	0.9999999999999749	0.9999999999999885	0.9999999999999991	1.0000000000000218	-0.9077722798613423	-0.9967482525682451	-0.4884427727444756	-0.5858210186772203	-0.7036108607915185	-0.9249501742826204	0.046213607866907376	-0.0805786634423578	0.2735790174221585	0.10759855304778668	0.057526445662065606	-0.003014013369154966	0.13484733010788108	7.84535191540115e-16	0.3233588726050418	0.10737190118760419	0.21093876337448209	0.12034429756254081
26.6	0.9999999999999718	1.000000000000021	0.9999999999999749	0.9999999999999882	0.999999999999999	1.0000000000000222	-0.9075423707593624	-0.982442334660264	-0.5148133477385421	-0.5939041762054253	-0.705689774058507	-0.9193637622156804	-0.05052476773557993	-0.18656650038872694	0.21984666366878847	0.04457843846913726	-0.017701771899055474	-0.10133010722517014	0.1353274324908109	9.049481853041236e-16	0.323500435868982	0.10758214836869368	0.21124771989310365	0.12077519151066123
26.7	0.9999999999999711	1.0000000000000209	0.9999999999999747	0.9999999999999885	0.9999999999999987	1.000000000000022	-0.8969887974678081	-0.9568991618805278	-0.5353005203465888	-0.5952154503389725	-0.6997280572919586	-0.9033120112585651	-0.1466185381573703	-0.2904203746164347	0.16361653172268142	-0.018927417658435742	-0.0926875340988268	-0.1984338401046762	0.13580718855678106	1.0320909142005043e-15	0.32363394036687815	0.10778759600630008	0.21155413425196098	0.12120582884075758
26.8	0.9999999999999749	1.000000000000021	0.9999999999999746	0.9999999999999882	0.9999999999999984	1.0000000000000218	-0.8762390679729974	-0.9204108991049105	-0.5496717029734925	-0.5897419966407811	-0.6857976896151718	-0.8769839306336331	-0.2409750455294484	-0.3909523971136348	0.10553029401449923	-0.08219506338256985	-0.16657682778651456	-0.29322022735343994	0.1362865985706946	1.0675339105054438e-15	0.3237589596792801	0.10798831779322306	0.2118581092535823	0.12163620972072721
26.9	0.9999999999999791	1.000000000000021	0.9999999999999744	0.999999999999988	0.9999999999999981	1.0000000000000215	-0.8455365854801932	-0.8733949020337637	-0.5577640939793495	-0.5775483029940767	-0.6640613818679475	-0.8406854321471621	-0.3325221833933192	-0.48701267447720425	0.046250675699267496	-0.14450348643431585	-0.2385285617780712	-0.38461132941445336	0.13676566279479008	1.127500941256783e-15	0.3238751640530505	0.10818444058165208	0.2121597736517154	0.12206633431497943
27.0	0.9999999999999831	1.000000000000021	0.9999999999999741	0.9999999999999881	0.999999999999998	1.0000000000000213	-0.8052377958695198	-0.8163889434436652	-0.5594865218506886	-0.5587754306049411	-0.6347706772769128	-0.7948357772214457	-0.4202205777044141	-0.5775024614864797	-0.01354610657452112	-0.20514283098861485	-0.30772414089396427	-0.47156851007219214	0.1372443814885365	1.1847282033839713e-15	0.3239823241447066	0.1083761429207346	0.21245928067315178	0.12249620278458968
27.1	0.9999999999999752	1.0000000000000213	0.9999999999999741	0.999999999999988	0.999999999999998	1.0000000000000209	-0.7558080512845584	-0.7500450620989131	-0.5548204721983911	-0.5336393825028534	-0.5982630412283703	-0.739962735346033	-0.503075386689088	-0.6613867286399422	-0.07317805840857766	-0.2634224847199204	-0.37337677890447196	-0.5531042398579827	0.13772275490866517	1.1330010897968349e-15	0.3240803136180752	0.10856365300543315	0.21275680626141702	0.12292581528766224
27.2	0.9999999999999779	1.0000000000000215	0.9999999999999738	0.9999999999999881	0.9999999999999979	1.0000000000000213	-0.6978162378348436	-0.6751221046794096	-0.5438202860155735	-0.5024286184048837	-0.5549579738049889	-0.6766965098452428	-0.5801475856001289	-0.737706000906358	-0.13196518591922052	-0.3186789440217409	-0.4347404444340682	-0.628293310483522	0.13820078330949404	9.070314107659343e-16	0.3241691105668367	0.10874724606023962	0.21305254706245533	0.12335517197985182
27.3	0.9999999999999808	1.0000000000000215	0.9999999999999736	0.9999999999999881	0.9999999999999979	1.0000000000000213	-0.631928229417761	-0.5924770460309706	-0.5266125270814138	-0.46550074453259566	-0.5053521898619691	-0.6057625008621854	-0.6505646083718464	-0.8055873322777751	-0.18923724981028806	-0.37028336781582644	-0.49111833811100847	-0.6962833329559786	0.13867846694324906	8.971605351032716e-16	0.32424879774594506	0.10892724118774927	0.21334671817536743	0.12378427301498769
27.4	0.9999999999999738	1.0000000000000215	0.9999999999999735	0.9999999999999879	0.9999999999999978	1.000000000000021	-0.558899242974042	-0.5030551870177379	-0.5033945258720766	-0.42327841636524305	-0.45001392201698376	-0.5279729886583837	-0.7135302255841385	-0.8642542905965558	-0.24434140683393438	-0.4176487339537922	-0.5418708046391708	-0.7563044002605277	0.1391558060605855	7.548190407825716e-16	0.3243195616094894	0.10910399771818065	0.21363955069394963	0.12421311854574374
27.5	0.9999999999999796	1.0000000000000215	0.9999999999999732	0.999999999999988	0.9999999999999976	1.0000000000000213	-0.47956518293382033	-0.4078793420944502	-0.47443211672942054	-0.37624450127154524	-0.3895764118907421	-0.4442178325728173	-0.7683335469191777	-0.9130358384491847	-0.29664965151854145	-0.46023651677007726	-0.5864225899545911	-0.8076778050800444	0.13963280091111385	6.790281407408371e-16	0.3243816901661798	0.10927791110159694	0.2139312890671498	0.12464170872429936
27.6	0.9999999999999799	1.0000000000000218	0.9999999999999731	0.9999999999999879	0.9999999999999978	1.0000000000000213	-0.3948330740449709	-0.30803814027199755	-0.44005659423503585	-0.3249365563832232	-0.32473066414830465	-0.3554542921360101	-0.8143570463347247	-0.9513740085464688	-0.3455659733361141	-0.49756280982804557	-0.6242693611345458	-0.8498237138470199	0.14010945174388312	6.083620650439922e-16	0.32443556967711895	0.10944940838978036	0.21422218830862394	0.12507004370293906
27.7	0.9999999999999853	1.0000000000000218	0.999999999999973	0.999999999999988	0.9999999999999976	1.000000000000021	-0.30567069207440234	-0.20467357329075933	-0.40066092363648237	-0.2699406848607675	-0.25621754625070203	-0.2626960867672885	-0.8510835193686108	-0.9788302857985135	-0.390533147741588	-0.529203824247968	-0.6549834151664713	-0.8822677103656553	0.1405857588079183	6.801386133866874e-16	0.3244816802337184	0.10961894335937498	0.21451251108727942	0.12549812363455512
27.8	0.9999999999999951	1.0000000000000218	0.999999999999973	0.9999999999999881	0.9999999999999973	1.0000000000000209	-0.21309551091834872	-0.098967933426728	-0.3566952486729724	-0.21188484076702968	-0.18481932423722405	-0.16700181908416104	-0.8781018942020504	-0.9950906230857821	-0.43103908370614585	-0.5548007001439814	-0.6782185119608468	-0.9046461351657601	0.14106172235257763	6.815222340706461e-16	0.32452059026638447	0.10978699133197696	0.21480252473204056	0.1259259486730223
27.9	0.9999999999999899	1.0000000000000218	0.9999999999999731	0.9999999999999879	0.9999999999999971	1.0000000000000209	-0.11816309234846017	0.00786970966315334	-0.3086617481522823	-0.1514316590268821	-0.11135073123698208	-0.06946289402481558	-0.8951118312052303	-0.9999690333554458	-0.4666226554379458	-0.574063576545284	-0.6937137770003365	-0.9167101605068795	0.1415373426278981	7.169528180534719e-16	0.3245529500467824	0.10995404375029234	0.21509249818502285	0.12635351897342997
28.0	0.9999999999999856	1.0000000000000218	0.9999999999999729	0.9999999999999881	0.9999999999999971	1.0000000000000207	-0.021955050869671932	0.1146173383775017	-0.25710890004820797	-0.08927089234023965	-0.03664967068190664	0.02880892835287776	-0.9019270595174222	-0.9934097169563344	-0.4968789518786365	-0.5867748736451412	-0.7012966296425922	-0.9183285553838303	0.1420126198847864	6.543479407514503e-16	0.32457948425795247	0.11012060257224637	0.21538269893788484	0.12678083469216644
28.1	0.99999999999999	1.000000000000022	0.9999999999999727	0.9999999999999881	0.9999999999999971	1.0000000000000207	0.07443326909649367	0.22005396470664076	-0.2026252186339015	-0.02611154137004915	0.03843233969731512	0.1266942044432543	-0.8984774136180578	-0.9754876998798578	-0.5214638842152988	-0.5927917502130253	-0.7008847042148486	-0.909489109828753	0.1424875543751072	6.510905280478286e-16	0.32460098371716906	0.11028717454697613	0.2156733899862825	0.12720789598686477
28.2	0.9999999999999897	1.000000000000022	0.9999999999999725	0.9999999999999879	0.9999999999999971	1.0000000000000207	0.16990526331612316	0.32297359599219405	-0.1458325361641443	0.037326232004071036	0.1130398741119153	0.22307855861266537	-0.8848095476602662	-0.9464079756066506	-0.5400980989790237	-0.5920477084177491	-0.6924867425278364	-0.8902987030894882	0.14296214635160154	7.033299541242777e-16	0.3246182963460843	0.11045426543798169	0.21596482683713059	0.12763470301622604
28.3	0.9999999999999971	1.0000000000000222	0.9999999999999725	0.9999999999999879	0.9999999999999971	1.0000000000000207	0.26337554317343104	0.42219902916863755	-0.08737890580075339	0.10031931613123529	0.18632334455579372	0.31686536941985466	-0.8610863203957314	-0.906503160374561	-0.552570152229491	-0.5845533280353785	-0.676202448163591	-0.8609820157152495	0.1434363960678608	5.359080629258923e-16	0.324632317491259	0.11062237425927957	0.21625725460274575	0.12806125593974618
28.4	0.9999999999999943	1.000000000000022	0.9999999999999724	0.9999999999999878	0.9999999999999973	1.0000000000000204	0.35378227450838784	0.5165953157071602	-0.027931206780942408	0.16214989210581254	0.25744867521474624	0.40698824611957224	-0.8275848586477254	-0.8562296886872277	-0.558738908759127	-0.570396121944065	-0.6522213047226832	-0.8218789010221865	0.14391030377800715	6.557544881977003e-16	0.3246439797055808	0.11079198759024919	0.21655090521493753	0.12848755491737401
28.5	0.9999999999999989	1.000000000000022	0.9999999999999721	0.9999999999999878	0.9999999999999971	1.0000000000000204	0.4400992395984912	0.6050827432487186	0.031832463790370524	0.2221136134020702	0.32560679528246617	0.49242315350608407	-0.7846933223155828	-0.7961625925793125	-0.5585351390944389	-0.5497395148255003	-0.6208203720164795	-0.7734404466676851	0.14438386973648532	6.72385207678624e-16	0.3246542421071923	0.11096357403393911	0.2168459947907125	0.12891360010913575
28.6	1.000000000000007	1.0000000000000218	0.999999999999972	0.9999999999999878	0.9999999999999973	1.0000000000000202	0.5213474852724254	0.686649185441312	0.09123052572499607	0.2795276294197906	0.39002284214586597	0.5722000472420438	-0.7329064086483614	-0.7269889243535901	-0.551962296224997	-0.5228209569852903	-0.5823610858248383	-0.7162237719594915	0.14485709419774515	6.384983198484372e-16	0.3246640794373517	0.11113757888195556	0.21714272117952238	0.12933939167475458
28.7	1.0000000000000095	1.0000000000000218	0.9999999999999719	0.9999999999999876	0.9999999999999973	1.0000000000000204	0.5966064249502978	0.7603616787230464	0.1495856888852829	0.3337383615416563	0.4499649702560568	0.6454138874742852	-0.6728196478395432	-0.6494998980211453	-0.5390964633478564	-0.48994919505823703	-0.5372850981767109	-0.6508856208946184	0.14532997741591738	5.299117916113907e-16	0.32467447094206325	0.11131441904667513	0.21744126171988745	0.1297649297732969
28.8	1.0000000000000082	1.0000000000000218	0.9999999999999719	0.9999999999999877	0.9999999999999978	1.0000000000000207	0.6650242687125285	0.8253770936348007	0.2062326760182447	0.3841289431522891	0.5047526655458453	0.7112349056961657	-0.6051225557065765	-0.5645818393315329	-0.5200854733702222	-0.45150073096711196	-0.48610920602148167	-0.5781748246001149	0.14580251964456298	7.930042321317621e-16	0.3246863892042969	0.11149447831846651	0.21774177123082955	0.13019021456286714
28.9	1.0000000000000064	1.0000000000000218	0.9999999999999719	0.9999999999999877	0.999999999999998	1.0000000000000207	0.7258276632343812	0.8809517786031636	0.2605258072302571	0.43012623892628016	0.5537644709374611	0.7689180083936961	-0.5305907221729136	-0.47320604790717774	-0.4951472103580201	-0.40791550974556073	-0.42941942651845705	-0.49892371967789295	0.1462747211363971	7.460929096655261e-16	0.3247007890541637	0.11167810300188073	0.21804438026085915	0.13061524620037288
29.0	1.000000000000014	1.000000000000022	0.9999999999999717	0.9999999999999879	0.9999999999999978	1.0000000000000209	0.778330432496764	0.9264500658872665	0.3118463596359886	0.4712073635140783	0.5964450352401358	0.8178112109113534	-0.4500769263192145	-0.37641768743974713	-0.4645671124450557	-0.3596918856121465	-0.3678642868630175	-0.41403862079329207	0.14674658214306494	7.091222086334292e-16	0.3247185966834967	0.11186559798043466	0.21834919361431243	0.13104002484136898
29.1	1.0000000000000113	1.000000000000022	0.9999999999999717	0.9999999999999875	0.9999999999999979	1.0000000000000209	0.8219413204919219	0.9613515423978092	0.35960961829438776	0.5069056254849689	0.6323114054886043	0.8573630060796619	-0.3645013797781671	-0.2753238310233255	-0.4286949048202577	-0.3073809238932661	-0.30214740548048385	-0.3244894565576948	0.14721810291503196	6.255154738269942e-16	0.32474069908893827	0.11205722325471243	0.21865628917167051	0.13146455063998794
29.2	1.0000000000000182	1.0000000000000222	0.9999999999999715	0.9999999999999872	0.9999999999999982	1.000000000000021	0.856170648566797	0.9852570022240601	0.4032715380798735	0.5368158289599569	0.6609584914317806	0.8871285843331712	-0.27484121008954476	-0.17108079836283763	-0.387940600185375	-0.2515801039444094	-0.2330194494516315	-0.2312986872180553	0.1476892837014764	6.171544626136882e-16	0.32476793396386355	0.11225319099310009	0.21896571701713313	0.13188882374895247
29.3	1.0000000000000173	1.0000000000000222	0.9999999999999715	0.9999999999999875	0.9999999999999983	1.0000000000000213	0.8806358124565794	0.9978930127833455	0.4423349405878849	0.5605988727090234	0.6820636403467307	0.9067748351749587	-0.18211930419736866	-0.06488092969575475	-0.34276981242238813	-0.19292649502608336	-0.161269560095939	-0.13552963077360805	0.14816012475033616	6.855316574616987e-16	0.32480108015433173	0.11245366312861158	0.2192774988832188	0.13231284431966583
29.4	1.0000000000000158	1.0000000000000224	0.9999999999999714	0.9999999999999875	0.9999999999999986	1.0000000000000213	0.8950655573144098	0.9991150423650422	0.47635517548970346	0.5779855945130011	0.6953902705183417	0.9160840737621684	-0.08739263946308616	0.04206105229196366	-0.29369843703372545	-0.132089483075332	-0.0877163446501387	-0.03827433080080065	0.14863062630831117	7.199199255609148e-16	0.32484084878780284	0.11265874952903045	0.21959162791855008	0.13273661250236254
29.5	1.0000000000000122	1.0000000000000224	0.9999999999999712	0.9999999999999876	0.9999999999999987	1.000000000000021	0.8993029829885391	0.9889091132959722	0.5049451818712191	0.5887798172085443	0.7007905224736659	0.9149564509374468	0.008259764693587683	0.14852193656218357	-0.24128675912999642	-0.06976313140823226	-0.01319853687249635	0.05935889559334974	0.1491007886210175	8.00706866492243e-16	0.32488787517566825	0.11286850676104401	0.21990806878130206	0.13316012844630873
29.6	1.0000000000000175	1.0000000000000224	0.9999999999999714	0.9999999999999878	0.9999999999999989	1.0000000000000215	0.8933072462771463	0.9673919618181582	0.5277798919441155	0.5928605619469443	0.6982068982690612	0.9034110200473535	0.10374913719495864	0.25328401491136887	-0.1861330562572424	-0.006658262535205185	0.06143456687767199	0.1562580877093427	0.1495706119331073	6.818775768128116e-16	0.324942711581799	0.11308293746227494	0.22022675805708353	0.13358339230002894
29.7	1.0000000000000155	1.0000000000000224	0.9999999999999715	0.9999999999999876	0.9999999999999991	1.0000000000000215	0.8771539417375926	0.9348097028502469	0.5445999270275246	0.5901834036998488	0.6876728706700237	0.881585449199681	0.1979893477614354	0.355149010215487	-0.12886676910446915	0.05650564857747869	0.13533278703221294	0.25132030516349546	0.15004009648843547	7.331736655413669e-16	0.3250058209394239	0.11330199032817218	0.2205476049963307	0.13400640421154555
29.8	1.0000000000000198	1.0000000000000226	0.9999999999999712	0.9999999999999873	0.9999999999999994	1.0000000000000215	0.8510341576722935	0.8915350149051681	0.5552145437777998	0.5807809538288539	0.6693124558064129	0.8497343830425668	0.28990926037819886	0.4529517824206554	-0.07014131804703021	0.11900867734563997	0.20765474536497033	0.34346418154409797	0.15050924253031184	6.749782113419379e-16	0.32507757158782147	0.1135255607137215	0.22087049256265903	0.13442916432861032
29.9	1.0000000000000184	1.0000000000000226	0.9999999999999714	0.9999999999999875	0.9999999999999996	1.0000000000000213	0.8152522189867883	0.8380628773631643	0.5595037972014156	0.5647624644898639	0.643338754695707	0.8082264735235548	0.37846490727261706	0.5455736555093005	-0.010626647506391102	0.18013865498362205	0.27757744438523885	0.4316422249343387	0.15097805030160003	7.029840536503643e-16	0.32515823308866737	0.1137534918429206	0.22119527878008155	0.1348516727989147
30.0	1.0000000000000202	1.0000000000000229	0.9999999999999716	0.9999999999999873	0.9999999999999996	1.0000000000000213	0.7702221435444171	0.7750049088576133	0.5574198959234893	0.5423125596535548	0.6100514807694734	0.7575401142313143	0.4626513450458277	0.6319552130069108	0.048998416803829145	0.23919928297790036	0.3443056325115081	0.5148527253883832	0.15144652004495496	5.111926035485469e-16	0.3252479731695519	0.11398557661204387	0.2215217983636049	0.13527392977026437
30.1	1.000000000000023	1.0000000000000229	0.9999999999999714	0.9999999999999875	0.9999999999999996	1.0000000000000215	0.7164628532577193	0.7030823715316378	0.5489877344000074	0.5136891074760963	0.5698335020796406	0.6982579276642558	0.5415140583175029	0.7111084156733455	0.10805391055693532	0.29551806416209764	0.40708084845850323	0.5921511340058417	0.15191465200293236	5.684272304161944e-16	0.32534685582932676	0.11422155996595405	0.22184986461449757	0.13569593539071287
30.2	1.0000000000000213	1.0000000000000229	0.9999999999999712	0.9999999999999876	0.9999999999999998	1.0000000000000218	0.6545921952924528	0.6231179211833869	0.5343045961504257	0.479220258536112	0.5231464380700913	0.6310600689411411	0.6141597814873648	0.782127902775564	0.16586648510467933	0.34845396005659657	0.465190041978465	0.662660784347284	0.15238244641812532	4.669658817263188e-16	0.3254548406266795	0.11446114182019596	0.22217927155851544	0.13611768980864622
30.3	1.0000000000000175	1.000000000000023	0.9999999999999714	0.9999999999999873	0.9999999999999998	1.0000000000000218	0.5853198422557835	0.53602619766249	0.5135390315417598	0.4393006839532062	0.4705253615480083	0.5567164229079881	0.6797666159296738	0.8442013476769039	0.22177708495178486	0.39740468728385664	0.5179736729753018	0.7255828344990748	0.15284990353323488	5.236439279040035e-16	0.3255717831598377	0.11470398049539661	0.22250979630261405	0.1365391931728188
30.4	1.0000000000000244	1.000000000000023	0.9999999999999711	0.9999999999999871	1.0	1.000000000000022	0.5094391529427451	0.4428033631454917	0.4869289230678123	0.394387056512112	0.4125726666561339	0.4760777841504949	0.7375933280404462	0.8966187492948436	0.275148460875687	0.4418135700112103	0.5648331970015442	0.7802053170426136	0.15331702359110624	5.839892500718089e-16	0.3256974367317231	0.11494969662466675	0.2228412015831987	0.13696044563234727
30.5	1.00000000000002	1.0000000000000235	0.9999999999999714	0.9999999999999872	1.0	1.000000000000022	0.42781808698031376	0.3445157079523191	0.45477876033042086	0.34499282653090346	0.349951173116107	0.39006612094943577	0.7869877229581077	0.938780553150799	0.3253724330434647	0.481175870458821	0.6052378521841145	0.8259111944083375	0.15378380683472398	5.584526439685913e-16	0.32583145518135476	0.11519787748931995	0.2231732384767939	0.1373814473366586
30.6	1.0000000000000098	1.0000000000000235	0.9999999999999716	0.9999999999999873	1.0000000000000002	1.0000000000000215	0.34138927740365943	0.2422874542313744	0.4174561559379749	0.2916823522337496	0.28337654567682735	0.29966403458733587	0.8273939993690183	0.9702045091227354	0.37187682134406325	0.5150445254833994	0.638730670625133	0.8621853284814371	0.15425025350720992	6.017246726228801e-16	0.3259733968490057	0.11544808173335984	0.2235056492421745	0.13780219843541455
30.7	1.0000000000000138	1.0000000000000235	0.9999999999999716	0.9999999999999872	1.0000000000000002	1.000000000000021	0.25113937470291015	0.13728789701568753	0.375387642187251	0.23506445172712487	0.21360911546209504	0.20590353451083812	0.8583590024684751	0.9905311874610602	0.4141319639635431	0.5430352240398113	0.6649336461966899	0.8886202857437434	0.15471636385175566	6.338659206632278e-16	0.32612272962969685	0.1156998444028875	0.2238381702615212	0.13822269907840765
30.8	1.0000000000000164	1.0000000000000238	0.9999999999999714	0.9999999999999873	1.0000000000000002	1.0000000000000209	0.1580977840842989	0.030718029731770492	0.3290537965892617	0.17578545024977082	0.14144519668062355	0.10985425757168157	0.8795373047416193	0.9995280899751674	0.45165674994062255	0.5648307678552331	0.6835520002922137	0.9049209125426801	0.15518213811153544	7.445898669700728e-16	0.32627883705720184	0.11595268225288985	0.22417053504704332	0.13864294941544975
30.9	1.0000000000000124	1.0000000000000238	0.999999999999971	0.9999999999999872	1.0000000000000004	1.0000000000000215	0.06332492450413442	-0.07620319286031678	0.2789837519449376	0.11452180209643141	0.06770799786235365	0.01261126582308218	0.8906950576139103	0.9970923093665408	0.48402409699534943	0.5801846658379407	0.6943774974015289	0.9109076291215349	0.15564757652962924	8.445724844253944e-16	0.3264410253490042	0.1162060992608445	0.2245024772787877	0.13906294959625895
31.0	1.0000000000000198	1.000000000000024	0.9999999999999709	0.999999999999987	1.0000000000000002	1.0000000000000215	-0.03209985661858123	-0.18225279717008622	0.22574915368498913	0.05197237143834289	-0.006761768646615103	-0.08471743793282466	0.8917125710438569	0.9832517062907583	0.5108658122618353	0.5889239214916	0.6972907732242	0.9065184056651268	0.15611267934893946	6.435797421011284e-16	0.3266085313316964	0.11645959228424024	0.22483373383901223	0.13948269977035296
31.1	1.0000000000000229	1.000000000000024	0.9999999999999707	0.9999999999999872	1.0000000000000002	1.0000000000000213	-0.1270905752850321	-0.28621777924744884	0.16995763348039256	-0.011149539874981863	-0.08111547181365152	-0.18102353451975864	0.8825855926322804	0.9581645906850591	0.5318767806041909	0.5909509818162392	0.6922626493024819	0.8918093986445579	0.156577446812114	7.523914199236592e-16	0.32678053115628203	0.11671265679748569	0.22516404780855237	0.13990220008695856
31.2	1.0000000000000322	1.000000000000024	0.9999999999999705	0.9999999999999869	1.0	1.000000000000021	-0.22056696941831222	-0.3869089792199884	0.1122458736340169	-0.07412432659171406	-0.1545062323943041	-0.27521100884902133	0.8634252726365582	0.9221179110064801	0.5468184328726312	0.5862448257437232	0.6793544197125727	0.8669542410126387	0.15704187916145085	7.383298282411702e-16	0.32695614970386233	0.11696479264280028	0.225493171391071	0.14032145069494492
31.3	1.0000000000000326	1.0000000000000242	0.9999999999999704	0.9999999999999869	0.9999999999999997	1.0000000000000204	-0.3114667833506367	-0.48317468299974753	0.05327234141729614	-0.1362342836514189	-0.22609856855581872	-0.36620862276308896	0.8344568162366806	0.8755239720921992	0.5555214546764775	0.5748611799694672	0.6587171070691267	0.8322419951338231	0.15750597663885427	8.767425602411366e-16	0.3271344705743164	0.11721550972954012	0.22582086873190824	0.1407404517427773
31.4	1.0000000000000386	1.0000000000000242	0.99999999999997	0.999999999999987	0.9999999999999996	1.0000000000000209	-0.3987578386061954	-0.5739137956821009	-0.006290223734330469	-0.19677178557526318	-0.29507790679206647	-0.45298209832245784	0.7960168393325145	0.8189157191834653	0.5578877049186711	0.5569318599913039	0.630589696839569	0.7880737925544558	0.15796973948581725	8.320946028637191e-16	0.32731454654396974	0.11746433361701668	0.22614691859947605	0.14115920337850138
31.5	1.0000000000000284	1.0000000000000242	0.9999999999999698	0.9999999999999869	0.9999999999999993	1.0000000000000213	-0.48144975382169286	-0.6580884359583196	-0.06576248444986538	-0.25504734843635607	-0.3606598498625315	-0.5345458729787536	0.7485494588877024	0.752940642054831	0.553891322353482	0.5326632441374716	0.5952963705979217	0.7349581996575528	0.1584331679433396	7.187452334418194e-16	0.3274954103729109	0.11771081091721723	0.2264711168987195	0.14157770574975115
31.6	1.000000000000028	1.0000000000000244	0.9999999999999697	0.9999999999999868	0.9999999999999992	1.0000000000000213	-0.5586051807368937	-0.7347358074859093	-0.1244662535321049	-0.3103974825610705	-0.4220990963104961	-0.6099742930344851	0.6926011632086932	0.6783533689737505	0.54357900769246	0.5023338982449698	0.5532427702401381	0.6735053627312527	0.1588962622520205	7.885677625881129e-16	0.3276760858386488	0.11795451445590821	0.22679327898809648	0.1419959590037791
31.7	1.0000000000000286	1.0000000000000244	0.9999999999999694	0.9999999999999863	0.9999999999999993	1.0000000000000218	-0.6293504287886145	-0.8029792114310362	-0.18173222757790855	-0.36219224652583315	-0.47869791013769714	-0.6784121182655025	0.628814521393592	0.5960070352014308	0.5270694781876701	0.4662913783244156	0.5049113362047124	0.6044199998468619	0.1593590226520114	8.282295949788218e-16	0.3278555988702504	0.11819504813336978	0.22711324177378459	0.14241396328750824
31.8	1.0000000000000322	1.0000000000000246	0.9999999999999691	0.999999999999986	0.999999999999999	1.0000000000000218	-0.6928853578886722	-0.8620380742206848	-0.23690761792028808	-0.40984241644607644	-0.529814044388101	-0.7390842185015912	0.5579208043477624	0.5068435247627234	0.5045521010585907	0.42494824790788704	0.4508557732682209	0.5284933200335047	0.15982144938306497	8.052255781095232e-16	0.3280329886559671	0.11843205142945924	0.22743086555737171	0.14283171874759487
31.9	1.0000000000000286	1.0000000000000249	0.9999999999999691	0.9999999999999858	0.999999999999999	1.000000000000022	-0.7484924273779441	-0.9112368758063093	-0.2893635918897522	-0.45280618896543173	-0.5748680286625218	-0.7913043522326602	0.48073160209244337	0.41188269710047937	0.476284721492123	0.3787773557154314	0.39169470739581685	0.4465939624031929	0.16028354268458805	7.343972002589367e-16	0.3282073185976897	0.11866520350176361	0.2277460356161118	0.14324922553049985
32.0	1.0000000000000235	1.000000000000025	0.9999999999999689	0.9999999999999862	0.9999999999999988	1.0000000000000222	-0.795544798828843	-0.9500128763167761	-0.3385024395708134	-0.49059534169315705	-0.613349737876614	-0.8344829278262726	0.39812953344932056	0.31221072184076903	0.44259071012720175	0.32830642769219714	0.3281046063089687	0.3596580589846629	0.16074530279571972	6.57994547850417e-16	0.3283776869873368	0.11889422683026052	0.2280586634978798	0.14366648378256486
32.1	1.0000000000000238	1.000000000000025	0.9999999999999687	0.9999999999999862	0.9999999999999989	1.0000000000000224	-0.8335134012050726	-0.9779225527225184	-0.3837643843749581	-0.5227807810451652	-0.6448241678037558	-0.8681336595863093	0.311058154439208	0.2089676550968623	0.40385526383181647	0.2741120352657761	0.26081204478268	0.26867853494075356	0.16120672995536092	7.595681048385403e-16	0.32854323728347756	0.11911889036708587	0.22836868801622573	0.14408349365008186
32.2	1.000000000000032	1.000000000000025	0.9999999999999687	0.9999999999999859	0.999999999999999	1.0000000000000229	-0.8619728787578494	-0.9946466718878145	-0.42463395982765445	-0.5489974144477562	-0.6689363520172853	-0.8918790435190861	0.22051118077143345	0.10333439941521144	0.36052100208947946	0.2168130087636241	0.19058540310736496	0.17469376846023651	0.16166782440225458	7.502475723021907e-16	0.32870316787106557	0.11933901215566353	0.228676075934345	0.14450025527935748
32.3	1.000000000000027	1.0000000000000255	0.9999999999999687	0.9999999999999858	0.9999999999999988	1.0000000000000226	-0.8806063548042857	-0.9999939419852093	-0.46064587992747286	-0.5689482915832522	-0.685415364659692	-0.9054545911578219	0.12752114751975113	-0.003480803483372051	0.31308290933731087	0.1570633712327573	0.11822609356239361	0.07877573983349781	0.16212858637499117	4.736795173133608e-16	0.32885674119308356	0.11955446138950789	0.22898082233033845	0.14491676881676335
32.4	1.0000000000000253	1.0000000000000255	0.9999999999999682	0.9999999999999857	0.9999999999999987	1.0000000000000226	-0.8892089580524196	-0.9939032005069075	-0.4913903362234048	-0.5824079677049321	-0.6940773639075288	-0.9087117739748394	0.03314763539409479	-0.1102561926702279	0.2620826810475482	0.09554487334675504	0.044559415076551034	-0.01798219503903154	0.16258901611212792	4.848376438090747e-16	0.32900329215007124	0.11976515988740534	0.22928295063976062	0.1453330344087751
32.5	1.0000000000000264	1.0000000000000255	0.9999999999999682	0.9999999999999857	0.9999999999999984	1.000000000000023	-0.8876900722523414	-0.976444113846482	-0.5165176613058269	-0.5892250509296294	-0.6948276419507855	-0.9016196456215182	-0.06153480214573988	-0.21577046260915025	0.2081025381335604	0.0329592146066177	-0.02957485956488283	-0.11447776726079245	0.16304911385216858	5.455556578424997e-16	0.3291422356718847	0.11997108296834648	0.22958251237514135	0.14574905220199372
32.6	1.0000000000000282	1.0000000000000258	0.9999999999999679	0.9999999999999856	0.9999999999999983	1.0000000000000229	-0.8760742845042568	-0.9478163804490322	-0.5357423056424578	-0.5893239047287384	-0.687661658639211	-0.8842651243108963	-0.1554488733822748	-0.3188167325478753	0.15175858031305617	-0.029979960408976537	-0.10333205661310513	-0.209612351624776	0.16350887983358775	5.15271804466838e-16	0.3292730733754857	0.12017225971641804	0.22987958652583923	0.14616482234315203
32.7	1.0000000000000322	1.0000000000000258	0.9999999999999679	0.9999999999999858	0.9999999999999982	1.000000000000023	-0.8545010223756186	-0.9083474466442191	-0.5488460825304402	-0.5827054864758425	-0.6726650475363518	-0.8568519329251192	-0.24752680514709646	-0.4182163509177228	0.09369375430624471	-0.09255519945216503	-0.17587222522620216	-0.3023034743337641	0.163968314294872	5.565672436058122e-16	0.32939539923300093	0.12036877263282675	0.23017427864522635	0.14658034497910785
32.8	1.0000000000000324	1.0000000000000255	0.9999999999999677	0.9999999999999857	0.9999999999999984	1.0000000000000233	-0.8232228849021777	-0.8584887612886661	-0.5556806442898639	-0.5694473127618488	-0.6500125948327247	-0.8196982097156635	-0.3367224824976643	-0.5128323768455537	0.03457051712555265	-0.15405342088626667	-0.24636970266898645	-0.39149712936064796	0.16442741747449519	6.711213878619313e-16	0.3295089041855901	0.12056075667921114	0.2304667196357604	0.146995620256822
32.9	1.0000000000000284	1.0000000000000258	0.9999999999999676	0.9999999999999856	0.9999999999999982	1.0000000000000235	-0.7826026874019593	-0.7988106120574301	-0.5561691615972462	-0.5497025521439782	-0.6199662032691182	-0.7732328175943797	-0.42202333325274594	-0.60158258457542	-0.024936721823636994	-0.21377403961410724	-0.3140225119180662	-0.47617976331809747	0.1648861896108883	6.1406902758323e-16	0.32961337965069404	0.12074839772333358	0.23075706424593673	0.1474106483233306
33.0	1.0000000000000357	1.0000000000000262	0.9999999999999676	0.9999999999999856	0.9999999999999982	1.000000000000023	-0.7331092546479492	-0.7299956024474566	-0.5503071869495992	-0.5236982559397559	-0.5828718647762703	-0.7179903948156909	-0.5024618223771422	-0.6834518420542762	-0.08414929360423143	-0.2710369480560062	-0.3780614847121264	-0.5553897925649193	0.16534463094248233	5.557316904471989e-16	0.32970871988286377	0.1209319304050526	0.23104548929638485	0.14782542932570616
33.1	1.0000000000000362	1.000000000000026	0.9999999999999675	0.9999999999999858	0.9999999999999982	1.000000000000023	-0.6753120111584273	-0.6528308441035798	-0.5381626925569837	-0.49173274749790424	-0.53915567681653	-0.654605204156396	-0.5771264257420068	-0.7575037220944962	-0.1423920098198809	-0.3251902612599223	-0.4377590062689264	-0.6282285216839155	0.16580274170761589	6.120700223120379e-16	0.32979492316145204	0.12111163544708209	0.23133219165545393	0.14823996341101986
33.2	1.0000000000000278	1.000000000000026	0.9999999999999674	0.9999999999999859	0.9999999999999981	1.000000000000023	-0.6098744310122572	-0.5681989537718783	-0.519875282377721	-0.4541721999628856	-0.48931894828826494	-0.5838038513468834	-0.6451719588037024	-0.8228912133037704	-0.199000861625027	-0.37561773794276315	-0.49243728225253586	-0.6938703393604607	0.16626052214453374	6.416744817043503e-16	0.3298720917918299	0.12128783644135574	0.23161738598746925	0.14865425072630103
33.3	1.0000000000000355	1.000000000000026	0.9999999999999674	0.999999999999986	0.999999999999998	1.0000000000000233	-0.5375464225248568	-0.47706795785795747	-0.4956545874282859	-0.4114464417895977	-0.4339324512010168	-0.5063969563410967	-0.7058291431722483	-0.8788664082699069	-0.2533305898828394	-0.4217457929827784	-0.54147603406656	-0.7515720759929582	0.16671797249137704	5.774158673503961e-16	0.3299404309203258	0.12146089614778989	0.23190130229942285	0.1490682914184995
33.4	1.0000000000000384	1.000000000000026	0.9999999999999671	0.9999999999999861	0.999999999999998	1.0000000000000229	-0.4591557351828223	-0.38048022006264026	-0.4657778628119579	-0.36404403805418745	-0.373629884031192	-0.42326987288671786	-0.7584133027942122	-0.9247890581862944	-0.3047620401662758	-0.46305002156558595	-0.5843195351084094	-0.8006814169804288	0.16717509298610556	5.252300102300201e-16	0.3300002461766105	0.12163121234778358	0.23218418331414598	0.14948208563445503
33.5	1.0000000000000338	1.0000000000000262	0.9999999999999669	0.999999999999986	0.9999999999999978	1.0000000000000229	-0.37559848729450074	-0.2795405187416634	-0.4305868140103699	-0.31250670384608786	-0.30910062161415774	-0.3353725626370741	-0.8023320914545015	-0.9601338960695276	-0.35270921876637024	-0.4990611607770234	-0.6204829081708008	-0.840644276448499	0.16763188386649694	5.037163046942804e-16	0.3300519401706219	0.12179921329984826	0.23246628169996608	0.14989563352087198
33.6	1.0000000000000335	1.0000000000000262	0.9999999999999669	0.9999999999999859	0.9999999999999981	1.0000000000000229	-0.2878289227449029	-0.1754034103615039	-0.390483688766456	-0.2574231136214583	-0.2410818345175383	-0.2437087396101355	-0.8370921643915548	-0.9844966448056401	-0.39662596929632904	-0.5293704208707074	-0.6495576126331026	-0.8710110480690849	0.16808834537016532	4.46057467971914e-16	0.3300960078841796	0.12196535284929119	0.2327478571884818	0.15030893522430264
33.7	1.0000000000000386	1.0000000000000262	0.9999999999999666	0.999999999999986	0.9999999999999982	1.000000000000023	-0.1968485139347213	-0.0692600235891486	-0.34592667925580867	-0.1994221772628538	-0.1703500679805178	-0.14932440903948538	-0.8623047188948454	-0.9975986413044272	-0.43601219382085604	-0.5536341256432907	-0.6712160593501141	-0.89144166246507	0.16854447773447534	4.992640092627993e-16	0.3301330310100372	0.12213010524779366	0.2330291736133362	0.15072199089114002
33.8	1.0000000000000473	1.0000000000000264	0.9999999999999667	0.9999999999999861	0.999999999999998	1.0000000000000229	-0.10369453533599321	0.03767556493392235	-0.29742468710078335	-0.13916585964616565	-0.09771237661423617	-0.053295931484274923	-0.8776898416739152	-0.999290023870407	-0.47041954764770055	-0.5715776092435911	-0.6852153011133943	-0.9017093943224898	0.16900028119658514	4.029804854723989e-16	0.3301636713031163	0.12229395974201916	0.23331049590376252	0.15113480066761797
33.9	1.0000000000000464	1.0000000000000264	0.9999999999999667	0.9999999999999861	0.9999999999999982	1.0000000000000229	-0.009428238029284034	0.14418021729854053	-0.24553151103831167	-0.07734162569486845	-0.023997116069826706	0.04328225160693263	-0.8830796144066746	-0.9895514463330113	-0.49945654293315245	-0.58299832523284	-0.6913997571165018	-0.9017033766034994	0.1694557559934158	4.3569560126989587e-16	0.3301886630199145	0.12245741499299768	0.23359208706716755	0.151547364699818
34.0	1.0000000000000542	1.0000000000000264	0.9999999999999666	0.9999999999999861	0.9999999999999982	1.0000000000000226	0.08487723996787698	0.24903572467816684	-0.19083952362564832	-0.01465459714464035	0.049955503263243536	0.1393100909096193	-0.8784199430361878	-0.9684942993296499	-0.5227930030064002	-0.5877681327053228	-0.6897029408798748	-0.8914297940008323	0.1699109023616833	3.669811491041612e-16	0.33020880453246965	0.12262097338994632	0.23387420519513016	0.15195968313368322
34.1	1.0000000000000526	1.0000000000000264	0.9999999999999665	0.9999999999999862	0.999999999999998	1.0000000000000226	0.1781490898633446	0.35104274129996305	-0.1339729091833623	0.048180489499580974	0.12330299280844868	0.23369445866742108	-0.8637710909283327	-0.9363594362105913	-0.5401638167321413	-0.5858347336689683	-0.6801481724578069	-0.8710117428303206	0.17036572053787266	3.950397082441664e-16	0.33022494921265666	0.1227851353233625	0.23415710052690594	0.15237175611503675
34.2	1.0000000000000528	1.0000000000000264	0.9999999999999664	0.9999999999999865	0.9999999999999982	1.0000000000000224	0.26932703568610405	0.4490345026587302	-0.07558054016559333	0.11044743209392935	0.19521018345392385	0.3253615918622902	-0.8393069107612385	-0.8935144181388658	-0.5513719502219567	-0.5772222455669064	-0.6628482673293772	-0.8406877597507643	0.17082021075828305	5.282570057098065e-16	0.3302379956909007	0.12295039348267733	0.23444101260386024	0.15278358378960105
34.3	1.0000000000000502	1.0000000000000262	0.9999999999999662	0.9999999999999865	0.9999999999999984	1.0000000000000222	0.3573753865013811	0.5418901710636724	-0.01632857325717743	0.17143672616109715	0.2648587349703942	0.41326930747346036	-0.8053127848238621	-0.8404493098959586	-0.5562906816814696	-0.5620309026831661	-0.6380042060352753	-0.8008090368568748	0.1712743732590274	5.848981022319064e-16	0.33024887760050065	0.12311722724345095	0.23472616754719483	0.1531951663030198
34.4	1.0000000000000495	1.0000000000000262	0.999999999999966	0.9999999999999865	0.9999999999999982	1.0000000000000226	0.4412948002533591	0.6285476558705441	0.04310715032102225	0.2304536493260291	0.331456448921477	0.4964188508674729	-0.762182298086785	-0.7777710744812082	-0.5548650340454806	-0.5404358901060923	-0.6059028002303908	-0.7518353556386655	0.17172820827606294	7.579679359592898e-16	0.3302585529246086	0.12328609720805568	0.23501277548991703	0.15360650380087723
34.5	1.000000000000052	1.000000000000026	0.999999999999966	0.9999999999999862	0.9999999999999986	1.0000000000000224	0.5201336256230898	0.7080157617603273	0.10204881359946215	0.28682617476465816	0.39424627908571097	0.5738662426217329	-0.7104126828059995	-0.7061966306199374	-0.547112389205922	-0.5126853238085168	-0.5669133822455754	-0.6943297868694023	0.17218171604517818	5.104993927352276e-16	0.3302679930674193	0.12345743996201754	0.23530102819222293	0.15401759642871685
34.6	1.0000000000000497	1.000000000000026	0.9999999999999658	0.999999999999986	0.9999999999999984	1.0000000000000222	0.5929986931860085	0.7793855261114475	0.15982435381213456	0.33991262352592627	0.4525149369088663	0.644732994875516	-0.6505990873671691	-0.6265446525890961	-0.5331222769731898	-0.4790974001315711	-0.5214835563611411	-0.6289522175083996	0.17263489680202526	5.769080896237395e-16	0.33027817177424634	0.12363166310571641	0.23559109686737043	0.15442844433205385
34.7	1.0000000000000409	1.0000000000000262	0.9999999999999658	0.9999999999999861	0.9999999999999989	1.0000000000000222	0.6590654335108681	0.8418406157877433	0.21577512536006577	0.38910896859147515	0.5056009941698639	0.7082160755581959	-0.5834277354146135	-0.5397262061546781	-0.513055341323702	-0.4400567474184451	-0.4701340606630311	-0.5564517790252083	0.17308775078212538	4.99328747184738e-16	0.3302900540268628	0.12380914061798239	0.23588313024269458	0.1548390476563853
34.8	1.0000000000000357	1.000000000000026	0.9999999999999657	0.9999999999999861	0.9999999999999989	1.0000000000000224	0.7175872075868703	0.894666664422894	0.26926340841204627	0.4338557075337234	0.5529023908202317	0.7635970074811832	-0.5096680538854207	-0.44673432772781374	-0.48714149586802946	-0.39601002162766563	-0.41345279845889865	-0.47765826401679473	0.173540278220911	6.696845052990205e-16	0.330304585040747	0.12399020860432991	0.23617725287773728	0.15524940654719507
34.9	1.0000000000000275	1.000000000000026	0.9999999999999658	0.9999999999999859	0.9999999999999993	1.000000000000022	0.7679037440085834	0.9372594434006867	0.3196796775443277	0.4736442255757219	0.5938832627790991	0.8102499991985517	-0.43016386024134157	-0.34863266593399417	-0.45567728971769983	-0.34746079635914895	-0.35208810766072324	-0.3934726294577649	0.1739924793536713	7.846148511654311e-16	0.3303226794896847	0.1241751614781682	0.23647356375851758	0.155659521149953
35.0	1.0000000000000246	1.0000000000000262	0.9999999999999658	0.9999999999999859	0.9999999999999994	1.0000000000000222	0.8094485875857069	0.9691317730707903	0.3664495475726266	0.5080225766885396	0.6280800122550365	0.8476490156277919	-0.3458237098284421	-0.24654331551407885	-0.41902251392937456	-0.29496380575251097	-0.2867413451860078	-0.30485669526551884	0.17444435441560535	6.498342064933846e-16	0.3303452110805672	0.12436424861837775	0.23677213518381593	0.15606939161011107
35.1	1.0000000000000306	1.0000000000000262	0.9999999999999656	0.9999999999999859	0.9999999999999999	1.0000000000000222	0.841755475359323	0.989919095148995	0.4090403174256448	0.5366006170172674	0.6551065518333792	0.8753737085497242	-0.25761051377538746	-0.14163398271390784	-0.37759608735995587	-0.23911860607454238	-0.21815887119297803	-0.2128221559603592	0.17489590364180546	7.729964764519371e-16	0.33037300259721153	0.12455767154120204	0.23707301195600755	0.1564790180730952
35.2	1.000000000000036	1.0000000000000262	0.9999999999999656	0.9999999999999861	1.0000000000000002	1.0000000000000222	0.8644635682680274	0.9993836425643456	0.4469670375071442	0.5590544323288953	0.6746586630138419	0.8931141401365467	-0.16653054605965048	-0.03510462896583224	-0.3318712689766625	-0.18056272841777612	-0.1471235247585305	-0.11841903095214627	0.17534712726721866	8.524969987485896e-16	0.3304068165266512	0.12475558161852393	0.23737621088551264	0.15688840068429358
35.3	1.0000000000000366	1.0000000000000262	0.9999999999999654	0.9999999999999859	1.0000000000000004	1.000000000000022	0.877321479777228	0.9974171590581289	0.47979803144080746	0.5751300092397366	0.6865174200002674	0.9006742464404066	-0.07362196523390786	0.07182625436718722	-0.28237025133866483	-0.119964400709606	-0.07444568835409168	-0.02272368530264986	0.17579802552667928	9.472177386261246e-16	0.3304473463746953	0.12495807836836743	0.23768172061434328	0.1572975395890439
35.4	1.0000000000000457	1.0000000000000262	0.9999999999999651	0.9999999999999858	1.0000000000000004	1.0000000000000224	0.8801900565120928	0.9840421374277137	0.5071598093263946	0.5846461086146293	0.6905516402166518	0.8979740021543697	0.020057018264837734	0.17793558319432648	-0.2296581970140882	-0.05801492211589251	-0.000954043109109598	0.07317344237482828	0.17624859865490436	8.994118370843346e-16	0.33049520876966343	0.125165208336929	0.23798950176059788	0.15770643493261996
35.5	1.0000000000000446	1.0000000000000262	0.9999999999999651	0.9999999999999857	1.0000000000000009	1.0000000000000226	0.8730438801641618	0.9594115622521173	0.5287413165858549	0.5874963086362305	0.6867193341293357	0.885050262769117	0.11344019436358649	0.282009670431637	-0.1743367860378328	0.004579223140994857	0.07251387967761758	0.16818026496353916	0.1766988468864407	9.198426332728945e-16	0.3305509364442064	0.12537696458469758	0.23829948738209367	0.1581150868602185
35.6	1.0000000000000355	1.0000000000000264	0.9999999999999651	0.9999999999999857	1.0000000000000009	1.0000000000000226	0.8559714745098623	0.923807160042017	0.5442974700646775	0.583650194516417	0.6750681383676789	0.8620562753232286	0.20546548789915275	0.38285810825306016	-0.11703734807952178	0.06710442258675589	0.1451212430511053	0.26121548326576927	0.17714877045569227	8.588386903420246e-16	0.33061497217508873	0.12559328678233195	0.23861158375369368	0.15852349551694603
35.7	1.0000000000000318	1.0000000000000264	0.9999999999999651	0.9999999999999857	1.0000000000000009	1.000000000000023	0.8291742161209927	0.8776361768291405	0.5536519411902302	0.5731536815550343	0.6557347277245632	0.8292598641106782	0.29508703736440234	0.4793273840714072	-0.0584136577136625	0.1288480710426839	0.21604143617093802	0.35122089218117386	0.17759836959690325	9.60518453774196e-16	0.3306876637498718	0.12581406191501474	0.23892567144931454	0.1589316610478082
35.8	1.0000000000000326	1.0000000000000266	0.9999999999999651	0.9999999999999857	1.000000000000001	1.000000000000023	0.7929639620946852	0.8214267200532207	0.5566991545822787	0.5561284681329468	0.6289432132515123	0.7870403127934569	0.38128708049234394	0.5703140745086137	0.0008655249879094724	0.18910669216751155	0.28446748477294287	0.43717341658978487	0.17804764454414815	9.699812130956091e-16	0.33076926001771534	0.12603912558706631	0.23924160671613526	0.1593395835977032
35.9	1.0000000000000289	1.0000000000000266	0.9999999999999649	0.9999999999999857	1.0000000000000013	1.0000000000000235	0.7477594227151281	0.7558217180263933	0.5534054794632024	0.5327706251439043	0.5950025452086287	0.7358839791983226	0.46308751161200945	0.6547774664415691	0.06012408343154608	0.24719395343337267	0.3496212331918756	0.5180967400497188	0.17849659553129768	1.0354348172463553e-15	0.33085990806913945	0.1262682639117634	0.23955922312520656	0.15974726331141428
36.0	1.0000000000000346	1.0000000000000266	0.9999999999999645	0.9999999999999858	1.0000000000000013	1.0000000000000235	0.6940813212166139	0.681571566067171	0.5438096004244828	0.5033483382100896	0.554302950955395	0.6763786934858208	0.5395609795414162	0.7317514607629788	0.11868625601688203	0.30244848321897344	0.41076219347153264	0.5930723941376526	0.1789452227920566	1.0231461470637433e-15	0.3309596515767086	0.12650121596463976	0.23987833347951829	0.16015470033360849
36.1	1.00000000000004	1.0000000000000266	0.9999999999999647	0.9999999999999861	1.0000000000000018	1.0000000000000238	0.6325463965842186	0.5995255434181063	0.528022063466776	0.46819882867719353	0.5073114488458134	0.6092070042031139	0.6098414001042991	0.80035562270108	0.1758843422373013	0.35424140098676615	0.46719596093370314	0.6612501824804192	0.17939352655993546	1.0007237510901799e-15	0.33106843031535405	0.12673767677213638	0.24019873195765976	0.1605618948088364
36.2	1.0000000000000488	1.0000000000000269	0.9999999999999647	0.9999999999999863	1.000000000000002	1.000000000000024	0.5638603184492479	0.5106220991211377	0.5062240026365108	0.42772448873660696	0.4545664896954763	0.5351383498127354	0.6731337641072086	0.8598052523037599	0.23106631548889484	0.4019834748086481	0.5182821005666532	0.7218578211768109	0.1798415070682655	1.0305828613901478e-15	0.33118608086759527	0.12697730080136926	0.24052019646853712	0.16096884688153487
36.3	1.0000000000000537	1.0000000000000269	0.9999999999999647	0.9999999999999865	1.000000000000002	1.0000000000000233	0.48880959546240993	0.4158781179615561	0.4786650619252242	0.3823882749682422	0.39667178729957786	0.4550202454786474	0.7287231297142592	0.9094203599000648	0.2836032557904662	0.4451318247785868	0.5634414146699755	0.7742096863019884	0.18028916455016653	1.1281522532561827e-15	0.33131233850541075	0.12721970591108522	0.24084249119021933	0.16137555669603054
36.4	1.000000000000055	1.0000000000000273	0.9999999999999645	0.999999999999986	1.0000000000000022	1.0000000000000233	0.4082525699184252	0.3163772892575984	0.44566053627219754	0.33270841303585164	0.33428940868698637	0.3697685860506506	0.7759826975148572	0.9486334438770454	0.33289651768619755	0.48319609605156466	0.6021625092858942	0.8177145694194631	0.18073649923858645	9.891782281864255e-16	0.33144684022708537	0.1274644777186338	0.24116536926389853	0.16178202439654638
36.5	1.0000000000000613	1.0000000000000273	0.9999999999999645	0.9999999999999859	1.0000000000000024	1.000000000000024	0.32310960173345193	0.21325771153438966	0.40758776441183286	0.2792524741014094	0.2681322031917889	0.28035717619184003	0.814380877088203	0.9769959818090985	0.37838455163749174	0.5157440313167919	0.6340075849761553	0.8518823533803	0.18118351136629954	8.950673591636949e-16	0.3315891289142028	0.1277111743330511	0.2414885756122046	0.16218825012720756
36.6	1.0000000000000588	1.0000000000000273	0.9999999999999645	0.9999999999999858	1.0000000000000022	1.0000000000000235	0.23435255402374022	0.10769887486097714	0.36488181483311394	0.2226308906671083	0.19895565691498493	0.18780660732815047	0.8434872654063919	0.9941835606937429	0.4195493011764754	0.5424063793798283	0.6586173863765498	0.8763295330359222	0.18163020116587747	9.688039450671e-16	0.33173865856117524	0.12795933140019958	0.2418118498497043	0.16259423403204912
36.7	1.0000000000000575	1.0000000000000275	0.9999999999999643	0.9999999999999855	1.000000000000002	1.0000000000000238	0.14299370039758744	0.0009081697475379985	0.3180305141723106	0.1634899859215799	0.12754926565033764	0.09317260846544291	0.8629774698541386	0.9999995876137747	0.4559221029452962	0.5628810841145362	0.6757152545763873	0.8907835186886064	0.18207656886973836	8.169393999079646e-16	0.3318948005174893	0.12820846740236244	0.24213492925238914	0.16299997625502155
36.8	1.0000000000000642	1.0000000000000275	0.9999999999999643	0.9999999999999853	1.0000000000000022	1.0000000000000242	0.05007418056430277	-0.10589292308491516	0.2675688748500155	0.10250459618874583	0.05472752478627754	-0.002465996165057632	0.872636721834646	0.9943775383829534	0.48708902242718866	0.5769367062650163	0.6851102366179924	0.8950856740015359	0.18252261471013817	8.454905930484751e-16	0.3320568506712988	0.12845808915181547	0.24245755175229786	0.16340547693999644
36.9	1.0000000000000624	1.000000000000028	0.9999999999999643	0.9999999999999851	1.000000000000002	1.0000000000000242	-0.043347864089419375	-0.21148280409979958	0.2140729856043584	0.040370370690579735	-0.018679360991246174	-0.09801958527432676	0.8723622407281104	0.9773817184550239	0.5126955646223715	0.5844150393359515	0.6866992171744609	0.8891930545295698	0.18296833891914785	9.237874317073648e-16	0.33222403749228346	0.12870769741569962	0.24277945892314892	0.16381073623077175
37.0	1.0000000000000633	1.000000000000028	0.9999999999999641	0.999999999999985	1.0000000000000018	1.0000000000000242	-0.13620933975975352	-0.3146537276992499	0.1581534346859197	-0.022204163513290957	-0.0918349422304856	-0.1924001543063282	0.8621643222137972	0.9492065273927355	0.5324507060605315	0.5852328900071148	0.6804680486196379	0.8731788278478609	0.1834137417287105	8.420061217736851e-16	0.33239553084189843	0.12895679260804752	0.2431003989229797	0.16421575427107352
37.1	1.0000000000000684	1.000000000000028	0.999999999999964	0.999999999999985	1.0000000000000016	1.0000000000000246	-0.227454297121725	-0.41422561651593404	0.10044834079687853	-0.08450568089710939	-0.16390605558472454	-0.2845337034291155	0.8421661394965463	0.9101742353099236	0.5461302022903958	0.579383003039244	0.6664916671252981	0.8472313712792628	0.1838588233705827	8.448074529979449e-16	0.33257045145041386	0.1292048804840679	0.2434201293602976	0.1646205312045583
37.2	1.0000000000000706	1.0000000000000282	0.999999999999964	0.9999999999999848	1.0000000000000016	1.0000000000000249	-0.31604593821718757	-0.5090595592334112	0.041616071316775805	-0.1458241890229286	-0.23407231242574636	-0.37337245868130675	0.8126022606283834	0.8607312967198851	0.5535791332572525	0.5669341203952827	0.6449331939765823	0.8116520582818133	0.18430358407637623	1.0526463786044829e-15	0.33274788095254937	0.1294514777717853	0.24373842005113303	0.16502506717481363
37.3	1.0000000000000744	1.0000000000000282	0.9999999999999638	0.9999999999999845	1.0000000000000013	1.0000000000000249	-0.40097839681432645	-0.5980708375458703	-0.017672269090731912	-0.20546111958209928	-0.3015354371398017	-0.45790678721280376	0.7738158997184967	0.8014432439525527	0.5547136576768005	0.5480301741718786	0.6160420328561894	0.7668517594830597	0.18474802407756277	1.0451178899357454e-15	0.3329268723671642	0.1296961176768722	0.24405505563564284	0.16542936232535627
37.4	1.000000000000072	1.0000000000000284	0.9999999999999636	0.9999999999999842	1.0000000000000013	1.0000000000000246	-0.4812881583937776	-0.6802413332538311	-0.07674049379198102	-0.26273728671995233	-0.3655283488128745	-0.5371766711247012	0.7262549342151946	0.7329882185499711	0.5495219565391893	0.5228886228084834	0.5801509852789507	0.7133460989686503	0.1851921436054264	9.849586266110997e-16	0.3331064609014156	0.1299383551979669	0.2443698380245368	0.165833416799629
37.5	1.0000000000000693	1.0000000000000284	0.9999999999999636	0.999999999999984	1.0000000000000009	1.000000000000025	-0.5560649901124073	-0.7546311735824416	-0.1349150460940852	-0.317000621980568	-0.42532388298883694	-0.6102826095201801	0.6704667344565336	0.6561492146284995	0.5380643551275142	0.4917979498028693	0.5376724175310903	0.6517495205821773	0.18563594289113305	9.695714346392772e-16	0.3332856749561225	0.13017777219196106	0.24468258864753756	0.1662372307409987
37.6	1.000000000000065	1.0000000000000284	0.9999999999999634	0.9999999999999839	1.0000000000000009	1.0000000000000255	-0.6244622567639467	-0.8203894815222833	-0.19153267979826444	-0.3676335977826122	-0.48024305433621056	-0.6763958249666736	0.6070918651642334	0.5718051229287902	0.5204726223048656	0.45511435370117864	0.4890935232555772	0.5827682325109002	0.18607942216566584	9.884080144161297e-16	0.3334635472067948	0.13041398213159827	0.2449931504783711	0.16664080429275183
37.7	1.000000000000058	1.0000000000000284	0.9999999999999634	0.9999999999999837	1.0000000000000004	1.0000000000000253	-0.6857065058296026	-0.8767641082294136	-0.24594802081477207	-0.41406025491450965	-0.5296627663388163	-0.7347676585638635	0.536856731344693	0.48092067799242183	0.4969484552064152	0.4132576673390579	0.43497073610379405	0.5071921111641294	0.1865225816598533	1.0331305779579643e-15	0.33363912563395376	0.1306466345012575	0.2453013898133298	0.1670441375980908
37.8	1.0000000000000642	1.0000000000000286	0.9999999999999631	0.9999999999999838	1.0000000000000002	1.0000000000000255	-0.739106213110867	-0.9231102361646666	-0.2975409236303166	-0.4557527540765988	-0.5730228804719089	-0.7847380471202424	0.460565253016538	0.38453542345019825	0.4677611667609467	0.36670655308319505	0.37592335652750386	0.42588565715321447	0.18696542160437027	1.099882663996891e-15	0.3338114843769635	0.13087541878093292	0.24560719778327642	0.16744723080012938
37.9	1.0000000000000655	1.0000000000000289	0.9999999999999631	0.9999999999999837	1.0	1.000000000000025	-0.7840595900639995	-0.958897754568811	-0.3457235387735941	-0.4922373769473754	-0.6098325646655937	-0.825742986456272	0.3790896641710003	0.28375182163803303	0.4332446025538317	0.3159930290597846	0.3126264657040987	0.33977810692041027	0.18740794222970317	1.1502890411356832e-15	0.33397973428763245	0.1311000679731301	0.2459104915819971	0.16785008404188964
38.0	1.000000000000065	1.0000000000000289	0.9999999999999631	0.9999999999999836	0.9999999999999998	1.000000000000025	-0.820061364700621	-0.9837173229122839	-0.3899470107350795	-0.5230999085480607	-0.6396758491073298	-0.8573208964541397	0.293360541264687	0.1797226435435977	0.39379332232707975	0.26169638896439407	0.24580320767117197	0.24985281311676152	0.18785014376619233	1.155032893178162e-15	0.3341430330632882	0.13132036163262417	0.24621121539706076	0.16825269746629898
38.1	1.0000000000000657	1.0000000000000289	0.9999999999999631	0.9999999999999833	0.9999999999999997	1.0000000000000258	-0.8467084596589292	-0.9972850529652698	-0.42970773002568124	-0.5479903397524999	-0.6622163265006906	-0.8791178160300147	0.20435617523292357	0.07363778331854316	0.34985808979168603	0.20443658493988318	0.17621652790191192	0.1571360150884652	0.18829202644398674	1.117456960963103e-15	0.3343005948438462	0.13153612836470244	0.24650934103272756	0.16865507121618833
38.2	1.0000000000000626	1.000000000000029	0.9999999999999629	0.9999999999999832	0.9999999999999998	1.000000000000026	-0.8637045036504731	-0.9994457559342307	-0.46455306815683706	-0.5666268365569691	-0.6772009436745977	-0.8908913695709489	0.11309140839736552	-0.03328935182703147	0.30194072230753205	0.14486714910709209	0.10466046269962671	0.06268512770366887	0.1887335904930674	1.024604699484064e-15	0.3344516991635251	0.1317472477635813	0.24680486821796857	0.16905720543428993
38.3	1.0000000000000606	1.000000000000029	0.9999999999999626	0.9999999999999831	0.9999999999999999	1.0000000000000258	-0.8708631258045176	-0.9901747175238764	-0.49408653023384086	-0.5787989310980657	-0.6844628418142518	-0.8925134604025512	0.020606063641032804	-0.1398357206743732	0.2505883592768243	0.08366773456772192	0.03195107885838418	-0.03242331784008078	0.18917483614324215	1.0308013422501079e-15	0.33459569915523996	0.13195365176908108	0.24709782459624893	0.16945910026323818
38.4	1.000000000000057	1.000000000000029	0.9999999999999625	0.999999999999983	0.9999999999999998	1.0000000000000258	-0.8681099963138608	-0.9695779806212727	-0.5179722665071144	-0.5843698982909011	-0.6839232134434478	-0.8839716613751184	-0.07204690222983255	-0.24478263724043994	0.19638721471542853	0.021536361010772147	-0.04108283302991546	-0.12710594370424594	0.18961576362414934	1.1220119306259293e-15	0.33473202891424747	0.13215532542627492	0.24738826539734926	0.16986075584556867
38.5	1.0000000000000562	1.0000000000000293	0.9999999999999623	0.9999999999999831	0.9999999999999991	1.0000000000000258	-0.8554835910737608	-0.9378911323687235	-0.5359388915467571	-0.58327829125283	-0.6755921555039488	-0.8653692875094523	-0.16381338597540754	-0.34692971020672697	0.1399558853371219	-0.04081854660576074	-0.11360920548793198	-0.22028486575504497	0.190056373165245	9.814657213331047e-16	0.33486020993721805	0.13235230703963952	0.24767627279512683	0.17026217232372076
38.6	1.0000000000000482	1.0000000000000293	0.999999999999962	0.9999999999999828	0.9999999999999993	1.0000000000000262	-0.8331346725372694	-0.8954766094989858	-0.5477825676104471	-0.5755386182739647	-0.6595685093231616	-0.8369241506597407	-0.253650129796939	-0.44510857309224106	0.0819382905419314	-0.10268623549528	-0.18480217360720358	-0.3108999640067088	0.1904966649957997	1.1898132110842208e-15	0.3349798565634693	0.1325446877201388	0.24796195495869028	0.17066334984003897
38.7	1.0000000000000497	1.0000000000000293	0.9999999999999618	0.9999999999999829	0.9999999999999993	1.0000000000000262	-0.8013244936195241	-0.8428195527546112	-0.5533693171733527	-0.5612411538852069	-0.6360386898060331	-0.7989660111586163	-0.3405365811786116	-0.5381962481237927	0.022996324883836676	-0.16336172650712336	-0.2538514790507034	-0.39792094348206203	0.1909366393449323	1.1104189483591794e-15	0.3350906803564894	0.1327326103305908	0.24824544480795094	0.1710642885367743
38.8	1.0000000000000453	1.0000000000000295	0.9999999999999616	0.9999999999999829	0.9999999999999991	1.0000000000000258	-0.7604217460047864	-0.7805222578089	-0.5526365383853102	-0.5405508864458909	-0.6052745176993	-0.7519327562378493	-0.42348648587921967	-0.6251279909465797	-0.03619769314237293	-0.22215384727205675	-0.3199716915240751	-0.4803590482798916	0.19137629644157297	1.1842994183047299e-15	0.33519249337597123	0.13291626784152433	0.24852689848787662	0.17146498855608738
38.9	1.0000000000000493	1.0000000000000298	0.9999999999999616	0.9999999999999829	0.9999999999999991	1.0000000000000258	-0.7108982884777129	-0.7092972861592842	-0.5455937063147237	-0.513705614513825	-0.567630080124875	-0.6963653494984391	-0.5015590823892558	-0.704909469256219	-0.09496868984744121	-0.2783931054928627	-0.3824111427693774	-0.5572782956691306	0.19181563651450118	1.1654999570410588e-15	0.3352852103032402	0.13309590111644803	0.24880649357896736	0.17186545004005133
39.0	1.0000000000000446	1.0000000000000293	0.9999999999999614	0.9999999999999829	0.9999999999999991	1.0000000000000258	-0.6533237047525384	-0.6299593147912959	-0.5323222521267007	-0.4810132139583839	-0.5235376556350415	-0.6329016096713869	-0.5738697707976432	-0.776628136052056	-0.1526465351544971	-0.33143931269451077	-0.44046047146285405	-0.627806102574553	0.1922546597922942	1.2198695531648767e-15	0.3353688493960434	0.13327179615195087	0.24908442706447273	0.17226567313065308
39.1	1.0000000000000455	1.0000000000000295	0.9999999999999613	0.9999999999999827	0.9999999999999989	1.0000000000000253	-0.5883587535534326	-0.543415817837326	-0.5129746217189012	-0.44284810722187823	-0.473502750679484	-0.5622688902064682	-0.6396001350829581	-0.8394636674235522	-0.20857368366642476	-0.3806888716203394	-0.49346068188178027	-0.6911431838134257	0.1926933665033929	1.2982181225802918e-15	0.33544353226201734	0.13344428080425888	0.24936091307762964	0.1726656579697961
39.2	1.000000000000035	1.0000000000000295	0.9999999999999613	0.9999999999999826	0.9999999999999989	1.0000000000000249	-0.5167477862549705	-0.45065668681411275	-0.48777252469549726	-0.3996469752181138	-0.418098304472039	-0.4852757436998466	-0.6980072052865894	-0.8926973454815113	-0.26211267086775925	-0.4255816443211979	-0.5408106247931033	-0.7465726098068282	0.19313175687604858	1.0958259465244191e-15	0.33550948245362805	0.13361372103971578	0.24963618045468952	0.17306540469930198
39.3	1.000000000000035	1.0000000000000295	0.9999999999999611	0.9999999999999827	0.9999999999999989	1.000000000000025	-0.4393102190822413	-0.35274290816352305	-0.45700439379083246	-0.3519037609764758	-0.3579581286886633	-0.4028026666808564	-0.7484318547540403	-0.9357202791114182	-0.31265337900255197	-0.4656073227892507	-0.5819738156442357	-0.793467921127161	0.19356983113838538	1.314094410202719e-15	0.33556702290081447	0.13378051675207114	0.24991047012170844	0.17346491346091075
39.4	1.0000000000000355	1.0000000000000298	0.9999999999999607	0.9999999999999823	0.9999999999999989	1.0000000000000249	-0.35693115756201277	-0.25079442760383014	-0.42102208385458245	-0.30016402219688587	-0.2937696571102538	-0.3157920306932325	-0.7903062375453249	-0.9680403685192459	-0.35961998981133214	-0.5003112296821135	-0.6164845127279213	-0.8313002080441141	0.1940075895183155	1.1909396080546176e-15	0.33561657221081875	0.13394509719438222	0.2501840323449488	0.17386418439628248
39.5	1.000000000000038	1.0000000000000298	0.9999999999999607	0.9999999999999823	0.9999999999999991	1.000000000000025	-0.2705512804894743	-0.14597734010002106	-0.3802368481768442	-0.24501869728397502	-0.22626608814608995	-0.22523731480855852	-0.8231601821027429	-0.9892879339086944	-0.402477544895919	-0.5292994832009654	-0.6439529864616408	-0.8596440750714747	0.19444503224362256	1.1475591417424482e-15	0.3356586398776006	0.13410791607771308	0.25045712387628366	0.1742632176469975
39.6	1.0000000000000382	1.00000000000003	0.9999999999999605	0.9999999999999823	0.9999999999999989	1.0000000000000246	-0.18115609902120766	-0.03949055197528743	-0.33511463816587284	-0.18709735609358905	-0.1562180100471688	-0.13217176259563967	-0.8466264691978523	-0.9992199439085959	-0.4407380389693657	-0.5522434674537541	-0.6640699201706235	-0.878182423261099	0.1948821595419219	9.93861525315003e-16	0.3356938204556562	0.13426944639259653	0.2507300050261706	0.1746620133545553
39.7	1.0000000000000422	1.00000000000003	0.9999999999999603	0.9999999999999826	0.9999999999999991	1.0000000000000244	-0.08976471352973159	0.06744793227645206	-0.2861707800992888	-0.12706101247558677	-0.08442460446571362	-0.03765659304992022	-0.8604449349236658	-0.9977227953853924	-0.4739659765883788	-0.5688835575684837	-0.676609892686471	-0.8867099964925726	0.19531897164066345	9.741666443709458e-16	0.33572278676486966	0.13443017501236876	0.2510029366975708	0.17506057166037542
39.8	1.0000000000000433	1.0000000000000302	0.9999999999999603	0.9999999999999825	0.9999999999999991	1.0000000000000244	0.002581803520285423	0.17361494162445026	-0.23396408976371685	-0.06559458066734172	-0.011704528771621904	0.057231100011046386	-0.8644653529064505	-0.984813612844963	-0.5017833290961302	-0.579032057331256	-0.6814339035572761	-0.8851356521132752	0.19575546876713928	9.99948155356646e-16	0.33574628220405306	0.13459059713994928	0.25127617741462627	0.17545889270579457
39.9	1.0000000000000417	1.0000000000000302	0.9999999999999603	0.9999999999999823	0.9999999999999991	1.0000000000000242	0.09483226625242716	0.27779612923029656	-0.17909049219717038	-0.0033990616260824564	0.06111341885507196	0.15141062211274486	-0.8586490638319907	-0.9606400525611425	-0.5238738353543858	-0.5825753161119993	-0.678490912590263	-0.8734833308328086	0.1961916511484868	9.419738320609051e-16	0.3357651122609921	0.13475121066140913	0.25154998037993237	0.17585697663206715
40.0	1.0000000000000444	1.0000000000000302	0.9999999999999601	0.9999999999999823	0.9999999999999991	1.0000000000000242	0.1859373405416483	0.37879986224525614	-0.12217621938023734	0.05881645156052247	0.1331997451149879	0.24380998598195636	-0.8430693346538521	-0.9254786136713183	-0.539986597337093	-0.5794750012051582	-0.6678183766896939	-0.8518917156021075	0.196627519011663	8.92400257075079e-16	0.335780135315952	0.13491251047071165	0.2518245905939186	0.17625482358036387
40.1	1.0000000000000455	1.00000000000003	0.99999999999996	0.9999999999999828	0.9999999999999991	1.0000000000000242	0.2748614794723919	0.475470851803158	-0.0638706635221441	0.12034285801175588	0.20373371041472174	0.33337811293024017	-0.8179104443149505	-0.8797314755569393	-0.5499389297073968	-0.5697685113460883	-0.6495417783828765	-0.8206125841419958	0.19706307258347233	1.012175035587833e-15	0.33579225284364544	0.1350749828303156	0.2521002420691159	0.17665243369177
40.2	1.0000000000000464	1.00000000000003	0.99999999999996	0.9999999999999828	0.9999999999999991	1.0000000000000242	0.36059469334030647	0.5667033673078727	-0.004838967501503866	0.18047913097084006	0.27191267319679013	0.41909678889059526	-0.7834655073023356	-0.823921897683226	-0.5536184310146355	-0.5535685269567004	-0.6238731519152856	-0.7800078746584069	0.19749831209055843	8.9604285600468e-16	0.33580239912550097	0.13523909983190616	0.25237715517099313	0.17704980710728457
40.3	1.000000000000048	1.00000000000003	0.9999999999999599	0.9999999999999826	0.9999999999999991	1.0000000000000242	0.4421640204262869	0.6514538838692883	0.05424556299549749	0.23854030518934213	0.3369612233890601	0.4999922391116734	-0.740133060705096	-0.7586882345150939	-0.5509842530299819	-0.531061702514343	-0.5911086242111767	-0.7305454989226257	0.19793323775939198	8.489952662704371e-16	0.33581153058963786	0.13540531402035516	0.25265553411558817	0.17744694396782043
40.4	1.0000000000000513	1.00000000000003	0.9999999999999598	0.9999999999999825	0.9999999999999991	1.0000000000000242	0.5186445682720993	0.7287530182253904	0.11270913907840237	0.2938652787728286	0.39814000104446545	0.5751461899371576	-0.6884124544924106	-0.6847766339671602	-0.5420675538877291	-0.5025065162137865	-0.5516249992086428	-0.6727939511381231	0.19836784981629055	8.675645828942012e-16	0.33582061490017634	0.13557405324213265	0.25293556465235867	0.17784384441420248
40.5	1.0000000000000562	1.00000000000003	0.9999999999999596	0.9999999999999822	0.9999999999999996	1.0000000000000244	0.5891700001667468	0.7977166166264064	0.1698851724053364	0.3458243406245113	0.4547540998803404	0.6437062920167465	-0.6288980983143149	-0.6030325029035576	-0.5269711300093642	-0.46823030169216984	-0.5058754249602155	-0.6074157746989545	0.19880214848739236	8.093189193902951e-16	0.33583061992034813	0.13574571577681563	0.25321741195855274	0.17824050858716847
40.6	1.0000000000000495	1.00000000000003	0.9999999999999597	0.999999999999982	0.9999999999999998	1.0000000000000246	0.6529423479541414	0.8575558678568937	0.225121875461689	0.39382633777867976	0.5061609602057418	0.7048957866412677	-0.5622726310969604	-0.5143908373058564	-0.5058682311533614	-0.42862549590142374	-0.45438419331807456	-0.5351599619127271	0.1992361339986667	6.830115368238821e-16	0.33584250267529425	0.13592066580709394	0.2535012187689746	0.17863693662736838
40.7	1.000000000000052	1.0000000000000302	0.9999999999999596	0.9999999999999823	1.0	1.0000000000000246	0.7092410400221274	0.9075863257222118	0.27778969170832857	0.43732540104664597	0.5517776615897153	0.758022305583321	-0.4892990919100424	-0.41986552771341623	-0.47900057224821646	-0.3841451461360124	-0.3977407318781266	-0.4568533738666507	0.1996698065759421	7.647229388050374e-16	0.33585719844040984	0.13609922927879792	0.2537871037623321	0.179033128675365
40.8	1.0000000000000493	1.0000000000000302	0.9999999999999594	0.9999999999999821	1.0	1.0000000000000246	0.7574310423409183	0.9472357377994463	0.32728847089852864	0.4758271524573312	0.5910875325061975	0.8024857047567487	-0.4108121818887028	-0.3205377622614051	-0.44667556482345006	-0.33529772765418897	-0.3365928570276957	-0.37339127872075933	0.20010316644485085	7.704653218824806e-16	0.33587561007965194	0.13628169019801173	0.2540751602224165	0.1794290848716341
40.9	1.0000000000000522	1.0000000000000304	0.9999999999999591	0.9999999999999821	1.0	1.0000000000000246	0.7969700205821926	0.9760505909068979	0.373054307783797	0.5088943239045894	0.6236460020132448	0.8377848430693587	-0.3277087172669976	-0.21754365996347727	-0.4092627997487093	-0.282641331172443	-0.27163936532322697	-0.28572711669224354	0.20053621383087736	6.978849578615691e-16	0.33589859775534364	0.1364682874073421	0.25436545498922153	0.17982480535656503
41.0	1.0000000000000568	1.0000000000000304	0.9999999999999591	0.9999999999999819	1.0	1.0000000000000246	0.8274144425525175	0.993701298424532	0.41456596628190007	0.5361517231459735	0.6490856271959566	0.8635232299070068	-0.2409373827094205	-0.11206127569061879	-0.36718982152331714	-0.226777286676245	-0.2036220479221425	-0.19486160873592415	0.2009689489593466	7.48673729513342e-16	0.33592696912675823	0.13665921187793284	0.2546580277118081	0.18022029027046216
41.1	1.0000000000000573	1.0000000000000306	0.999999999999959	0.9999999999999821	1.0	1.0000000000000249	0.8484245522874978	0.9999859701323882	0.45135081592143045	0.5572904907559865	0.6671202395246146	0.879413477615468	-0.15148790200770762	-0.005297125484266521	-0.32093724243041294	-0.16834329639408857	-0.13331721932188628	-0.10183133332949464	0.20140137205539588	8.174790652950569e-16	0.33596147014916733	0.13685460454793116	0.2549528904112682	0.18061553975354488
41.2	1.0000000000000577	1.0000000000000306	0.999999999999959	0.999999999999982	0.9999999999999999	1.0000000000000249	0.8597681600381324	0.9948327214472448	0.48299021295207234	0.572071599735644	0.6775481633444789	0.8852805089917245	-0.060379749753311965	0.10152761367174139	-0.27103325238923703	-0.1080061553535055	-0.06152685714533519	-0.007696901754703211	0.20183348334401433	8.876911051667167e-16	0.3360027765781708	0.13705455473187084	0.25525002735861096	0.18101055394594928
41.3	1.0000000000000542	1.0000000000000306	0.9999999999999589	0.999999999999982	0.9999999999999999	1.000000000000025	0.8613232058911575	0.9783004956442941	0.5091242648545509	0.5803285581269186	0.6802544703064086	0.8810634840025905	0.0313494672715658	0.2071910717722612	-0.21804758722047507	-0.046454142613873615	0.010930545906792516	0.08646913324010529	0.20226528305002797	9.82687553684982e-16	0.33605148627606696	0.137259099118926	0.25554939526880116	0.18140533298772787
41.4	1.0000000000000453	1.0000000000000306	0.9999999999999587	0.9999999999999822	1.0	1.000000000000025	0.8530790687463051	0.9505783896591943	0.5294559240266151	0.5819692840766335	0.6752122445470596	0.866816424553869	0.12265582657734615	0.31048466163877203	-0.16258502420454776	0.015610830001514047	0.08322931358850343	0.179594497555018	0.20269677139810144	9.765820400957287e-16	0.33610811240785543	0.13746822137126666	0.2558509238085813	0.18179987701885109
41.5	1.0000000000000477	1.0000000000000306	0.9999999999999586	0.9999999999999825	1.0	1.0000000000000253	0.835136606665942	0.9119834911820275	0.543754364080864	0.5769771322357816	0.6624828447083927	0.8427075309709652	0.2125009697624925	0.41022690283725954	-0.10527847919112321	0.07748122211471817	0.15454599474086939	0.27061940540577395	0.20312794861273584	1.0323207763856273e-15	0.33617307760430504	0.13768185232691155	0.25615451641213266	0.1821941861792072
41.6	1.0000000000000535	1.0000000000000309	0.9999999999999584	0.9999999999999822	1.0000000000000004	1.0000000000000253	0.8077069290543347	0.8629572517826587	0.55185760037934	0.5654110600593872	0.6422151603199171	0.8090171987529379	0.29986391043556565	0.5052769355469637	-0.04678178404874696	0.13845193066902473	0.22406874181460007	0.3585086195196459	0.20355881491827535	1.1106049523795404e-15	0.33624670915847915	0.13789987080457397	0.25646005139513006	0.18258826060860353
41.7	1.000000000000055	1.0000000000000309	0.9999999999999581	0.999999999999982	1.0000000000000004	1.0000000000000255	0.7711089155493831	0.80406043755198	0.5536743250550888	0.547404932378482	0.6146438715232246	0.7661347589566897	0.383752635993739	0.5945475698072679	0.012237773125175419	0.19782832552217233	0.29100655247056373	0.4422632246212258	0.20398937053888044	1.0888790476723898e-15	0.33632923531031245	0.138122105001147	0.25676738335434635	0.18298210044676572
41.8	1.0000000000000586	1.000000000000031	0.9999999999999581	0.999999999999982	1.0000000000000004	1.0000000000000255	0.7257655107559924	0.7359667150140154	0.5491849357338843	0.5231659724377297	0.580086732466407	0.7145539800879199	0.4632153714295265	0.6770177208843864	0.07110705992301133	0.25493416318136924	0.3545982690596966	0.5209319803157886	0.20441961569859038	1.1099662173039299e-15	0.3364207826614139	0.13834833446570843	0.25707634483672503	0.18337570583333881
41.9	1.0000000000000588	1.000000000000031	0.999999999999958	0.9999999999999816	1.0000000000000004	1.0000000000000258	0.6721988378545666	0.6594549456737407	0.5384417463677822	0.4929723773177941	0.538940909806691	0.6548673834554761	0.5373513772773649	0.7517440885211226	0.1291547768433754	0.30911928852182935	0.4141212335949267	0.5936221243469508	0.20484955062125831	1.0278878663920504e-15	0.3365213747493798	0.1385782926273744	0.25738674825876606	0.18376907690788627
42.0	1.0000000000000615	1.000000000000031	0.999999999999958	0.9999999999999815	1.0000000000000007	1.0000000000000258	0.6110241875232452	0.5754002773362056	0.5215683779211517	0.45717012517981176	0.49167841850665006	0.5877594374257269	0.6053211592033896	0.817871946481494	0.18571911224541687	0.35976703677497934	0.4688994998037619	0.6595095035406654	0.20527917553057612	1.1218912544518079e-15	0.33663093179766634	0.13881166984801707	0.25769838805424083	0.18416221380989015
42.1	1.000000000000063	1.000000000000031	0.999999999999958	0.9999999999999812	1.0000000000000004	1.0000000000000262	0.5429429513654662	0.48476413409516755	0.4987583360029175	0.41616901097196496	0.4388407073704055	0.5139987087404202	0.6663559735232175	0.8746449189785376	0.24015528775028222	0.4063012515158545	0.5183115089451605	0.7178479174761742	0.2057084906500838	1.0678906083977978e-15	0.33674927164366664	0.13904811696488856	0.2580110430256524	0.1845551166787508
42.2	1.000000000000057	1.0000000000000313	0.999999999999958	0.999999999999981	1.0000000000000007	1.000000000000026	0.4687345809915713	0.3885832194865593	0.47027279180929404	0.3704379560203107	0.38103245642468486	0.434429060890753	0.7197665210251674	0.9214136321617293	0.2918429080638825	0.4481928387819882	0.5617971422296509	0.7679775689575392	0.2061374962031582	1.2265158426063454e-15	0.3368761118342023	0.13928724928262365	0.25832447887255633	0.1849477856537866
42.3	1.000000000000053	1.0000000000000315	0.9999999999999578	0.999999999999981	1.0000000000000009	1.000000000000026	0.3892476649282011	0.2879576585896092	0.43643759182357994	0.3204996451877575	0.3189146571957704	0.3499600003378151	0.7649507307878591	0.9576431417075989	0.34019303144065693	0.48496578276777363	0.598864069826688	0.8093325255931733	0.2065661924130194	1.162273144003036e-15	0.33701107286432175	0.13952865096898454	0.2586384508678512	0.18534022087423366
42.4	1.0000000000000555	1.0000000000000315	0.9999999999999578	0.9999999999999808	1.0000000000000007	1.0000000000000264	0.3053902254979164	0.18403841470722032	0.3976395305100679	0.2669245529324097	0.2531970550656651	0.26155628101292794	0.8014005461035854	0.9829190515561612	0.38465488020858174	0.5162025546980722	0.6290933244960988	0.8414471081081232	0.20699457950272385	1.3104157500189815e-15	0.33715368252227385	0.1397718798041195	0.2589527066514806	0.1857324224792456
42.5	1.0000000000000597	1.0000000000000315	0.9999999999999576	0.9999999999999807	1.0000000000000007	1.0000000000000269	0.21811934661108315	0.07801412455463597	0.35432192863763345	0.21032442654242275	0.18463004011705214	0.17022688591153307	0.8287076360343337	0.9969522538065622	0.4247221148945838	0.5415488534222568	0.6521440367489467	0.8639611332852496	0.2074226576951702	1.1887561462082731e-15	0.33730338129090776	0.1400164722290996	0.2592669891096632	0.18612439060789204
42.6	1.0000000000000562	1.0000000000000318	0.9999999999999575	0.9999999999999811	1.0000000000000007	1.0000000000000266	0.12843025094313604	-0.02890249746343181	0.3069795677793881	0.15134530099010646	0.11399607911493256	0.07701351161646804	0.8465679684038935	0.9995822355566283	0.4599386004796135	0.5607176239056071	0.667757278025829	0.8766239525165246	0.20785042721308794	1.2220117275153615e-15	0.3374595287437182	0.14026194863609648	0.25958103930681364	0.18651612539916046
42.7	1.0000000000000535	1.0000000000000318	0.9999999999999576	0.9999999999999808	1.0000000000000004	1.0000000000000273	0.037344951148415656	-0.13548853037823264	0.25615303886777385	0.09066012516323448	0.042100786452665316	-0.017021312828338683	0.8547851930276984	0.9907789148624212	0.48990359911688947	0.573492308041785	0.6757589685679862	0.8792972406950409	0.20827788827905375	1.2108981938680271e-15	0.33762141086242153	0.1405078188398353	0.25989459943672893	0.18690762699195454
42.8	1.000000000000051	1.000000000000032	0.9999999999999575	0.9999999999999809	1.0000000000000004	1.000000000000027	-0.054099395482717666	-0.24052483452591333	0.2024225693561469	0.02896108363605899	-0.030236264046970746	-0.11080633718738128	0.8532727975533774	0.9706429848179465	0.5142763301988875	0.5797292909738156	0.676061817332305	0.8719565044349612	0.20870504111549215	1.175667259839517e-15	0.33778824819245157	0.14075358766790608	0.26020741575941525	0.18729889552509507
42.9	1.0000000000000544	1.000000000000032	0.9999999999999571	0.9999999999999805	1.0000000000000002	1.000000000000027	-0.14486229623666091	-0.342809996165582	0.14640139947225728	-0.03304829841353819	-0.10219088168484311	-0.20327379339998342	0.8420550122743518	0.9394047618194001	0.5327798458836643	0.5793595152915444	0.6686662723434846	0.8546912932079292	0.20913188594465243	1.2951250568998901e-15	0.33795920474322394	0.14099876060617708	0.2605192414901114	0.18768993113731836
43.0	1.0000000000000508	1.0000000000000322	0.9999999999999571	0.9999999999999803	1.0	1.0000000000000275	-0.23391176160415375	-0.4411740693468323	0.0887287831785515	-0.09466117708993756	-0.17294364929668318	-0.29337155203076265	0.8212664545270163	0.8974215511876047	0.545204178006582	0.5723892449661714	0.6536604711593539	0.8277041117639435	0.20955842298862293	1.3072378068710439e-15	0.338133397531542	0.1412428494349573	0.2608298396076229	0.1880807339672779
43.1	1.0000000000000482	1.0000000000000322	0.9999999999999569	0.9999999999999806	1.0000000000000002	1.0000000000000278	-0.32023603863004724	-0.5344919578461349	0.030062693720545458	-0.1551754470006307	-0.24168925453526685	-0.38007509340831236	0.7911505176269475	0.845173560280855	0.5514087206201873	0.5588999705788955	0.6312191925199115	0.7913080469939544	0.2099846524693361	1.2606856517781258e-15	0.3383099066591993	0.14148537779166512	0.2611389855500208	0.18847130415354452
43.2	1.0000000000000475	1.0000000000000324	0.9999999999999569	0.9999999999999805	0.9999999999999999	1.0000000000000282	-0.402855105587489	-0.6216962841084259	-0.02892768300085602	-0.21390174196959164	-0.3076456557640722	-0.46239915724875486	0.752056523577492	0.7832584058443202	0.5513238211279832	0.5390474571903384	0.601601821627305	0.7459231370220772	0.21041057460857257	1.3186495458941556e-15	0.3384877858097642	0.14172588659663343	0.26144646976705566	0.18886164183460497
43.3	1.0000000000000484	1.0000000000000324	0.9999999999999567	0.9999999999999803	0.9999999999999998	1.0000000000000286	-0.4808317973901741	-0.7017895979978989	-0.08756958159238261	-0.270171288073288	-0.37006297824062195	-0.5394089383029653	0.7044356728330248	0.7123842784213853	0.5449515620075545	0.5130599459686813	0.5651493527330447	0.6920715246208393	0.2108361896279325	1.2470090411375367e-15	0.3386660730447683	0.14196393928024723	0.2617521001002844	0.18925174714886397
43.4	1.00000000000005	1.0000000000000326	0.9999999999999565	0.9999999999999799	0.9999999999999996	1.000000000000029	-0.5532824354511994	-0.7738557857133193	-0.14519432979825725	-0.32334351954088775	-0.4282320393927205	-0.6102307008144784	0.6488358380594403	0.6333618420129458	0.5323657243519522	0.48123553033595867	0.5222804636624618	0.6303714508605406	0.21126149774886455	1.164504937451676e-15	0.33884380177613094	0.14219912675190552	0.2620557039638895	0.18964162023464393
43.5	1.0000000000000575	1.0000000000000326	0.9999999999999565	0.99999999999998	0.9999999999999998	1.0000000000000298	-0.6193868414253954	-0.8370705483717666	-0.20114497309374832	-0.3728133707907092	-0.48149240626692413	-0.6740616912687413	0.5858952619506201	0.5470949616370088	0.5137109337900743	0.44393873679385615	0.4734867074601314	0.5615301580766278	0.211686499192665	1.2057310047349116e-15	0.33902001178966235	0.14243107205424876	0.26235713030144747	0.19003126123018496
43.6	1.0000000000000524	1.0000000000000329	0.9999999999999563	0.9999999999999801	0.9999999999999998	1.0000000000000293	-0.6783976213678845	-0.8907108304059178	-0.2547837643025641	-0.41801816159310196	-0.5292398936065215	-0.7301792369763891	0.5163352315833675	0.45457036484752367	0.48920099867055766	0.4015963496456084	0.4193268763736672	0.4863357836172922	0.2121111941804624	1.1921696079900434e-15	0.3391937601939271	0.1426594346497063	0.2626562512964706	0.1904206702736445
43.7	1.0000000000000502	1.0000000000000329	0.9999999999999563	0.9999999999999801	1.0	1.00000000000003	-0.7296486152228062	-0.9341630899320962	-0.3054994328528699	-0.45844399701300154	-0.5709334174342643	-0.7779489273709538	0.4409518133834472	0.3568463554648254	0.4591164596031113	0.35469252743603313	0.360420602792946	0.40564833727684124	0.21253558293322855	1.2419932502378172e-15	0.33936413216962524	0.14288391429062325	0.2629529638173663	0.19080984750309934
43.8	1.0000000000000533	1.0000000000000329	0.9999999999999558	0.9999999999999802	0.9999999999999997	1.0000000000000302	-0.7725624161271682	-0.9669303164919548	-0.35271415081476387	-0.4936316093399883	-0.6061011263994129	-0.8168317854078023	0.3606067434006384	0.2550407086109551	0.42380137844125515	0.30376326698948547	0.2974412704206725	0.32038986569903566	0.21295966567178293	1.3644119955965173e-15	0.33953025139694254	0.14310425442898375	0.2632471905804858	0.19119879305654455
43.9	1.0000000000000502	1.0000000000000329	0.9999999999999556	0.9999999999999801	0.9999999999999997	1.0000000000000302	-0.8066568746648725	-0.98863771589829	-0.39589011633453686	-0.5231815755961625	-0.6343457414147727	-0.8463903480058248	0.2762175771313121	0.15031788550742192	0.38365940345861493	0.2493902783438612	0.2311083167700081	0.2315339162309467	0.21338344261678016	1.3152688502817083e-15	0.3396912900420189	0.14332024512701486	0.26353888101815937	0.19158750707189362
44.0	1.0000000000000466	1.000000000000033	0.9999999999999554	0.9999999999999803	0.9999999999999993	1.0000000000000298	-0.8315505148142298	-0.9990369971612628	-0.4345356794581855	-0.5467588513495607	-0.6553490431626738	-0.8662935869442046	0.18874721147479628	0.04387571427358416	0.33914915571845927	0.19219434057339366	0.16217901497710527	0.14009442061798608	0.21380691398871893	1.4021058443383192e-15	0.3398464781887278	0.14353172543564882	0.26382801184197713	0.19197598968697835
44.1	1.0000000000000506	1.000000000000033	0.9999999999999551	0.9999999999999805	0.9999999999999993	1.0000000000000298	-0.846966800765232	-0.998009212460821	-0.4682109405683844	-0.5640965693715789	-0.6688754567857765	-0.8763206148710223	0.09919289847088156	-0.06306831092824565	0.2907789893690874	0.13282821438778805	0.09143982880277238	0.04711412546527981	0.2142300800079325	1.4599250084535444e-15	0.33999511260831095	0.14373858521390404	0.26411458729505866	0.19236424103955033
44.2	1.000000000000043	1.000000000000033	0.9999999999999549	0.9999999999999805	0.9999999999999994	1.00000000000003	-0.8527372068988058	-0.9855661176814831	-0.4965327576856271	-0.5749990600717224	-0.6747746933879095	-0.8763631349471449	0.008574876160626358	-0.16929095568948505	0.23910118572786743	0.07196919242328788	0.019697439511618606	-0.04634729852410257	0.21465294089458942	1.5164748951944748e-15	0.3401365647669774	0.14394076636862072	0.26439863909058897	0.19275226126727865
44.3	1.0000000000000406	1.0000000000000333	0.9999999999999549	0.9999999999999803	0.9999999999999997	1.0000000000000298	-0.8488030568694931	-0.9618500379475802	-0.5191791056366617	-0.5793440595260893	-0.6729834187341478	-0.8664266069795903	-0.0820752538223339	-0.2735772368093678	0.18470564746301452	0.010311372245522433	-0.052230452995422894	-0.13922533294441364	0.21507549686873262	1.4532074967451838e-15	0.34027028798028724	0.14413826350060027	0.2646802260374863	0.19314005050775165
44.4	1.000000000000042	1.0000000000000333	0.9999999999999546	0.9999999999999803	0.9999999999999993	1.0000000000000298	-0.8352161117597685	-0.9271322396969748	-0.5358927374945389	-0.5770840801859289	-0.6635259306351702	-0.8466301175298754	-0.17172626953534098	-0.37473431937104673	0.12821316487116574	-0.05144225978203132	-0.12352444989973405	-0.2304627360932765	0.21549774815020772	1.382234254409819e-15	0.34039582363288456	0.14433112394997002	0.2649594333576181	0.193527608898476
44.5	1.0000000000000453	1.0000000000000335	0.9999999999999545	0.9999999999999799	0.9999999999999989	1.000000000000029	-0.8121379015186314	-0.8818098279136081	-0.5464841066600413	-0.5682469289036399	-0.6465138378020495	-0.8172049562479495	-0.2593590592110716	-0.47160516048383455	0.07026833111572986	-0.11258784348186036	-0.19337278781589862	-0.31902157730104297	0.21591969495872326	1.3956686905174532e-15	0.34051280639281734	0.1445194472404418	0.26523637170250297	0.19391493657687714
44.6	1.0000000000000382	1.0000000000000338	0.9999999999999544	0.9999999999999798	0.9999999999999989	1.000000000000029	-0.7798378081974007	-0.82640120400858	-0.5508335163930467	-0.5529353666367036	-0.6221447443351888	-0.7784919154130125	-0.3439782055107358	-0.5630817436333555	0.011532187280510052	-0.17242866731774797	-0.2609805814430412	-0.4038950442038849	0.2163413375138227	1.2682257424207091e-15	0.3406209683611599	0.1447033839289856	0.2655111758808506	0.19430203368029905
44.7	1.0000000000000437	1.000000000000034	0.9999999999999543	0.9999999999999799	0.9999999999999987	1.0000000000000293	-0.7386899236881654	-0.7615401363028874	-0.5488924724181589	-0.5313259139744572	-0.5906999553354908	-0.730937344191058	-0.4246232918739961	-0.6481177522640388	-0.04732531884013552	-0.23028310688408732	-0.32557886928318897	-0.4841188886480432	0.2167626760349125	1.4855379294716656e-15	0.3407201421098064	0.14488313387421187	0.26578400331157687	0.1946889003460034
44.8	1.0000000000000453	1.0000000000000338	0.999999999999954	0.9999999999999799	0.9999999999999989	1.0000000000000289	-0.6891687185951325	-0.6879685109341178	-0.5406842233211493	-0.5036668163667261	-0.5525412302680609	-0.6750880032800977	-0.5003798025498911	-0.7257405376324952	-0.10563297418410902	-0.2854923889770015	-0.3864333594897118	-0.5587823811074781	0.21718371074119838	1.4042902150643844e-15	0.3408102625729889	0.14505894394338234	0.26605503222005955	0.19507553671117053
44.9	1.0000000000000457	1.0000000000000338	0.9999999999999538	0.99999999999998	0.9999999999999992	1.0000000000000289	-0.6318435723663534	-0.6065278461028111	-0.5263034827176137	-0.4702751925062583	-0.5081066215419852	-0.6115847792466444	-0.5703894926078763	-0.7950622440424996	-0.16272595493910097	-0.33742809281109815	-0.44285277637674025	-0.6270386491711137	0.2176044418517676	1.395782270116873e-15	0.3408913677711548	0.14523110518435325	0.26632445959830575	0.1954619429128992
45.0	1.0000000000000548	1.0000000000000338	0.9999999999999536	0.99999999999998	0.9999999999999988	1.0000000000000286	-0.5673722277312478	-0.5181496667192323	-0.5059153365071292	-0.4315333986195499	-0.45790544617074425	-0.5411553308062584	-0.6338601103466968	-0.8552899642102433	-0.21795340684290843	-0.38549930296898577	-0.49419671271956434	-0.6881142827434598	0.21802486958553885	1.5400862221544606e-15	0.340963598359154	0.14539994949485363	0.2665924989523889	0.1958481190882057
45.1	1.0000000000000648	1.0000000000000338	0.9999999999999535	0.99999999999998	0.9999999999999989	1.0000000000000284	-0.4964932446802107	-0.42384484954611606	-0.4797533478186163	-0.38788465034710423	-0.40251244822835985	-0.4646057514197579	-0.6900743619706668	-0.9057348086019666	-0.27068586483644014	-0.42915933266653705	-0.5398828986534284	-0.7413180970220989	0.2184449941612611	1.5716328503755046e-15	0.3410271960040974	0.14556584582721319	0.26685937786291974	0.19623406537402496
45.2	1.0000000000000653	1.0000000000000338	0.9999999999999533	0.9999999999999799	0.9999999999999986	1.0000000000000286	-0.42001754054928464	-0.32469206070850776	-0.44811688139965267	-0.339827952342785	-0.342561219004518	-0.3828113437275286	-0.7383980171019089	-0.9458197850081556	-0.3203224274865864	-0.46791194083944704	-0.5793938046686247	-0.7860489539706466	0.21886481579752462	1.4360361565723817e-15	0.34108250061159173	0.14572919597194292	0.2671253353864328	0.19661978190720997
45.3	1.0000000000000713	1.0000000000000338	0.9999999999999531	0.9999999999999798	0.9999999999999987	1.0000000000000286	-0.3388191131062993	-0.22182541782339593	-0.4113676780998237	-0.2879123935965811	-0.2787369501833249	-0.29670661140088844	-0.7782870635441053	-0.975086398227094	-0.36629760440764353	-0.5013169723494973	-0.6122825038266551	-0.821802553785676	0.21928433471278572	1.5511488382512283e-15	0.3411299464321872	0.1458904299683522	0.26739061932737235	0.19700526882453195
45.4	1.0000000000000684	1.0000000000000338	0.9999999999999528	0.9999999999999798	0.9999999999999989	1.0000000000000289	-0.2538250527588747	-0.11642151787069545	-0.36992571864446044	-0.23273087369619855	-0.21176860292950883	-0.20727458283775624	-0.8092938305946225	-0.993199894370058	-0.4080877586534898	-0.5289953572058264	-0.6381777267981021	-0.8481771196373258	0.21970355112531614	1.5716348173957638e-15	0.34117005709263526	0.14605000119462982	0.2676554834118129	0.19739052626268075
45.5	1.00000000000007	1.000000000000034	0.9999999999999528	0.99999999999998	0.9999999999999986	1.0000000000000286	-0.1660049580146052	-0.009685979181842566	-0.32426442399285493	-0.1749133317084888	-0.14242058237710162	-0.11553558866996066	-0.8310720119934574	-0.9999530898033667	-0.44521707068535415	-0.5506334120219758	-0.6567880525507676	-0.8648779116111045	0.22012246525325257	1.4502124631739616e-15	0.3412034396088104	0.146208381193443	0.2679201843951607	0.19777555435826408
45.6	1.0000000000000728	1.000000000000034	0.9999999999999528	0.9999999999999798	0.9999999999999984	1.0000000000000284	-0.07635987502977357	0.09716034852017565	-0.27490524713204645	-0.11511955500831307	-0.07148401260410922	-0.022535621196274017	-0.8433805321647041	-0.9952687409315382	-0.4772629559888208	-0.5659863948998068	-0.6679051873910986	-0.8717205191482811	0.2205410773145487	1.326734271508064e-15	0.3412307774487512	0.1463660542921177	0.26818497913681255	0.19816035324780867
45.7	1.0000000000000708	1.0000000000000342	0.9999999999999527	0.9999999999999797	0.9999999999999987	1.0000000000000286	0.014089112590611812	0.2028953482986803	-0.22241171808741514	-0.05403165014595636	0.00023228832074999317	0.07066559146045248	-0.8460862126049489	-0.979200427715781	-0.5038608746561513	-0.574881273455533	-0.6714062954701262	-0.8686328952214942	0.22095938752702923	1.2758331859266478e-15	0.34125282272509383	0.14652351207877265	0.2684501216751113	0.19854492306775978
45.8	1.0000000000000682	1.0000000000000342	0.9999999999999524	0.9999999999999797	0.9999999999999987	1.0000000000000286	0.10431251369109859	0.3063096146756524	-0.16738301015571178	0.007653738329388727	0.07191103026720588	0.1630066605043414	-0.8391652089533215	-0.9519319408220656	-0.5247084781947653	-0.5772186746837642	-0.6672553546882689	-0.8556561098317785	0.22137739610834178	1.419712675003705e-15	0.3412703876060899	0.14668124779741754	0.26871586033591643	0.19892926395448163
45.9	1.0000000000000653	1.000000000000034	0.9999999999999523	0.9999999999999797	0.9999999999999989	1.0000000000000286	0.1932841467068172	0.406220286909392	-0.11044710081392464	0.06923337232656872	0.1427357648049248	0.25343662333881356	-0.8227032032833996	-0.9137751794086237	-0.5395690463904742	-0.5729739946901027	-0.6555035230478946	-0.8329438150094587	0.22179510327598193	1.5623502724494155e-15	0.34128433504329053	0.1468397507259154	0.26898243490770657	0.19931337604425722
46.0	1.0000000000000582	1.000000000000034	0.9999999999999519	0.9999999999999797	0.9999999999999989	1.0000000000000286	0.2799928106948305	0.5014845786513373	-0.05225360536655102	0.1300054373529214	0.21190018466095728	0.34092690452169977	-0.7968943503283754	-0.8651665835981541	-0.548274175158402	-0.562197655904966	-0.6362885117817567	-0.8007604281779411	0.22221250924729502	1.6519054577812245e-15	0.3412955689217581	0.1469995006008946	0.2692500739153586	0.19969725947328834
46.1	1.0000000000000524	1.000000000000034	0.9999999999999518	0.9999999999999798	0.9999999999999992	1.0000000000000284	0.36345377752424207	0.5910128492287342	0.006533634888005874	0.18927754094102558	0.2786173029534661	0.4244830146804075	-0.7620389905266045	-0.8066621424404051	-0.5507256848629439	-0.5450145091116785	-0.6098329729007582	-0.7594780553291592	0.22262961423946392	1.5755240685732146e-15	0.34130502374523075	0.14716096215313657	0.26951899202360796	0.20008091437769618
46.2	1.0000000000000546	1.0000000000000338	0.9999999999999516	0.9999999999999797	0.9999999999999996	1.0000000000000282	0.44271997462377266	0.6737810670427675	0.06524412540630026	0.24637460120619278	0.34212840770511677	0.5031558543292478	-0.7185401567935108	-0.7389310344644625	-0.5468967274830314	-0.52162238736959	-0.5764419200270338	-0.7095721897962604	0.2230464184695145	1.5117090625476092e-15	0.3413136539739492	0.14732457981568725	0.26978938759969795	0.2004643408935207
46.3	1.0000000000000522	1.0000000000000338	0.9999999999999516	0.9999999999999798	0.9999999999999996	1.000000000000028	0.5168927312998577	0.7488425225248001	0.12320836567831624	0.30064653565967014	0.4017116897521389	0.5760524941091687	-0.6668989156284454	-0.662747973560618	-0.5368320801389121	-0.4922898285769934	-0.5364992123802999	-0.6516162363299048	0.22346292215431413	1.6637823897591424e-15	0.34132242313679517	0.14749077266495272	0.270061440462903	0.20084753915672154
46.4	1.0000000000000493	1.0000000000000338	0.9999999999999515	0.9999999999999799	0.9999999999999996	1.000000000000028	0.5851319666947256	0.8153386566769767	0.17976548381528784	0.35147566270697805	0.45669044593691077	0.6423463090085325	-0.6077085963958864	-0.5789843477402428	-0.5206476217773296	-0.45735299288876713	-0.49046314244160544	-0.5862749235310672	0.2238791255105837	1.5991636416690647e-15	0.341332292841943	0.14765992965236463	0.2703353098464646	0.2012305093031773
46.5	1.0000000000000535	1.0000000000000338	0.9999999999999514	0.9999999999999798	0.9999999999999998	1.000000000000028	0.6466657038936685	0.8725088813394712	0.23427077138678676	0.3982837315626413	0.5064407643593876	0.7012863515525856	-0.5416479752291663	-0.4885982521292475	-0.49852899912754944	-0.4172118103721021	-0.43886117800778524	-0.5142966803138177	0.22429502875488513	1.6467817434883313e-15	0.34134421181136326	0.14783240518087332	0.27061113259504666	0.20161325146868575
46.6	1.0000000000000575	1.0000000000000338	0.9999999999999514	0.9999999999999796	1.0	1.000000000000028	0.7007988024394178	0.9196992788593662	0.2861030325999408	0.4405385005738113	0.550398604409605	0.7522058576835033	-0.46947349184878695	-0.39262353019855184	-0.4707294972848849	-0.37232540304598816	-0.3822839189562909	-0.43650506382295023	0.22471063210360898	1.8012204468553098e-15	0.34135910506421685	0.1480085150765758	0.2708890216181262	0.20199576578896436
46.7	1.0000000000000586	1.0000000000000338	0.9999999999999512	0.9999999999999798	1.0000000000000002	1.0000000000000278	0.7469208104806027	0.9563700816536473	0.3346716640460572	0.47775978911708505	0.5880661912415237	0.7945297889920842	-0.39201058853190457	-0.2921579485788597	-0.4375671393458174	-0.3232068337065728	-0.32137833795448945	-0.35378933698023596	0.2251259357730089	1.7184427797745984e-15	0.3413778633724665	0.14818853300127152	0.2711690646168004	0.20237805239964946
46.8	1.0000000000000642	1.000000000000034	0.9999999999999513	0.9999999999999799	1.0000000000000007	1.0000000000000278	0.7845128478671268	0.9821018461144676	0.37942338432728273	0.5095249342559529	0.6190176521981283	0.8277813259924518	-0.31014427039124287	-0.18835064071716368	-0.39942104830612946	-0.2704172415971496	-0.25684038246880014	-0.2670943034576873	0.2255409399791696	1.6532288643218536e-15	0.34140133310889986	0.14837268734669434	0.2714513230983824	0.20276011143629685
46.9	1.0000000000000697	1.0000000000000338	0.9999999999999512	0.99999999999998	1.0000000000000007	1.0000000000000278	0.8131534425930096	0.9966002502390542	0.41984853688288887	0.5354735901518578	0.6429038313690774	0.8515872391262279	-0.2248089949081307	-0.08238896299545025	-0.356727112840483	-0.2145594319512637	-0.18940702266508447	-0.1774095162676192	0.22595564493803505	1.7886022379753115e-15	0.34143030660326523	0.14856115864567102	0.2717358316898565	0.20314194303438177
47.0	1.0000000000000762	1.000000000000034	0.999999999999951	0.9999999999999798	1.0000000000000009	1.0000000000000278	0.8325232549494612	0.999699460108577	0.45548689421544253	0.5553118157319965	0.6594562278561275	0.8656820770054271	-0.13697800621659006	0.02451508634761591	-0.30997300651281856	-0.15627099264106334	-0.11984783606052758	-0.08575798322266152	0.22637005086538586	1.6843864097289847e-15	0.3414655131164048	0.1487540775295495	0.27202259775786736	0.2035235473292984
47.1	1.0000000000000742	1.0000000000000338	0.9999999999999509	0.9999999999999797	1.0000000000000013	1.0000000000000282	0.8424086364514541	0.9913640267099219	0.4859328974157229	0.5688154042459458	0.6684900133306599	0.8699111249072679	-0.04765223586819874	0.13113873015055796	-0.25969261733142873	-0.09621701653006148	-0.04895622501794186	0.006815501825431466	0.22678415797682897	1.8368489804671e-15	0.34150761053520445	0.1489515232550103	0.2723116013394135	0.2039049244563608
47.2	1.000000000000072	1.000000000000034	0.9999999999999509	0.9999999999999799	1.0000000000000016	1.0000000000000284	0.8427039838941546	0.9716892914043705	0.5108402713366202	0.5758324169980841	0.6699060949776012	0.8642321005650271	0.04215110334885848	0.2362623985531426	-0.2064599512767099	-0.03508251259903285	0.022459632693070802	0.09925626887486061	0.2271979664878349	1.83656756682509e-15	0.3415571778829405	0.14915352281687286	0.2726027953838788	0.20428607455080175
47.3	1.0000000000000706	1.000000000000034	0.9999999999999507	0.9999999999999798	1.0000000000000018	1.0000000000000286	0.8334128626306656	0.9409002954053995	0.5299259628967184	0.5762848926248318	0.6636922008108656	0.8487155686969272	0.1314101005628299	0.3386836785350655	-0.15088257941696842	0.02643540756483428	0.09358599705387174	0.19051178703098695	0.22761147661372755	1.9431674917225425e-15	0.34161470873028776	0.14936005065682598	0.272896106303486	0.20466699774777422
47.4	1.000000000000066	1.0000000000000342	0.9999999999999507	0.9999999999999795	1.0000000000000018	1.0000000000000286	0.8146478871818366	0.8993492057390825	0.5429733577223754	0.5701697126912646	0.6499229754929471	0.8235440703156323	0.2191097750505518	0.43723106721331384	-0.09359470342009085	0.08763547879201018	0.16361283764662968	0.2795436482529051	0.2280246885696579	1.8974354337784796e-15	0.3416806055819695	0.14957102897121974	0.2731914348257468	0.20504769418234986
47.5	1.0000000000000677	1.0000000000000342	0.9999999999999505	0.9999999999999797	1.0000000000000018	1.0000000000000286	0.7866293614335387	0.847511287129166	0.549834738574642	0.5575586140034022	0.6287590860682888	0.789009977497897	0.30425361723816413	0.5307773715868793	-0.0352499186073232	0.14782027622755978	0.23174305855407712	0.36533938315091863	0.22843760257062898	1.872486879893411e-15	0.34175517530288624	0.14978632861422372	0.2734886571380461	0.20542816398952016
47.6	1.0000000000000695	1.0000000000000342	0.9999999999999507	0.9999999999999798	1.0000000000000018	1.0000000000000289	0.7496826947858375	0.7859794658807266	0.5504329576602742	0.53859734776069	0.6004453482981024	0.745512098800569	0.38587491124765505	0.6182526014614571	0.023486242869490886	0.20630416297728196	0.29720157125528884	0.4469239743900946	0.22885021883148945	1.927684272560381e-15	0.3418386256357026	0.1500057705858705	0.2737876263111747	0.2058084073041959
47.7	1.0000000000000782	1.0000000000000344	0.9999999999999505	0.9999999999999801	1.0000000000000018	1.000000000000029	0.7042346245306574	0.7154575479411451	0.5447623038956453	0.513503995396958	0.5653078954348845	0.693551074720343	0.4630477103463478	0.6986562080838157	0.08194390365309558	0.26242110093481325	0.3592441122482193	0.5233709367784196	0.22926253756694037	1.9520815020152794e-15	0.34193106284940655	0.1502291280878476	0.2740881739854517	0.2061884242612077
47.8	1.0000000000000773	1.0000000000000344	0.9999999999999504	0.99999999999998	1.0000000000000018	1.0000000000000293	0.6508082882927388	0.6367521687107633	0.5328885553762104	0.4825664605666632	0.523750422171057	0.6337236163488419	0.5348973406977588	0.7710685284993491	0.1394564810121442	0.31553223580895107	0.4171657050897576	0.593812838130133	0.2296745589915018	1.9892210035958286e-15	0.3420324905454595	0.1504561291234282	0.27439011230010363	0.20656821499530562
47.9	1.0000000000000722	1.0000000000000346	0.9999999999999505	0.9999999999999801	1.0000000000000018	1.0000000000000293	0.5900172034181439	0.5507635666819463	0.5149482165975527	0.4461391661169867	0.47624954701396166	0.5667156535152936	0.600610314268081	0.8346613047313224	0.1953682877479892	0.3650331699716029	0.4703086706451787	0.65745114143757	0.230086283319564	2.090378515534743e-15	0.34214280963494315	0.15068645961173976	0.2746932360437917	0.2069477796411591
48.0	1.0000000000000664	1.0000000000000346	0.9999999999999502	0.9999999999999801	1.000000000000002	1.00000000000003	0.5225582225876368	0.45847528643840535	0.49114694927094604	0.40463899393850916	0.42334934635922966	0.4932944710871507	0.6594435385497328	0.8887071574625885	0.24904200750559163	0.4103608403316129	0.5180700945337766	0.713565256684141	0.23049771076534606	1.9152707643549282e-15	0.3422618194867586	0.1509197669807153	0.2749973250016886	0.2073271183333583
48.1	1.000000000000072	1.0000000000000349	0.9999999999999503	0.9999999999999797	1.000000000000002	1.00000000000003	0.4492035465283061	0.36094292879271245	0.4617572147707849	0.3585405142046579	0.36565512294248087	0.4142999235738393	0.7107327188438117	0.9325879058590406	0.2998659592648139	0.45099992296710123	0.5599086669864501	0.7615206996972553	0.2309088415429418	1.9966265772295198e-15	0.34238922023357565	0.15115566419763057	0.2753021464722625	0.20770623120641252
48.2	1.0000000000000737	1.0000000000000349	0.99999999999995	0.9999999999999796	1.000000000000002	1.0000000000000302	0.3707918853643339	0.2592820767388425	0.42711515523832494	0.3083705585948029	0.30382648003848634	0.3306348286204128	0.7538998581034697	0.9658016383719821	0.3472610682075784	0.48648869166697106	0.5953508175225841	0.80077626566908	0.2313196758662509	1.9566418406620837e-15	0.3425246162090307	0.15139373419115248	0.2756074579250192	0.20808511839475088
48.3	1.0000000000000717	1.0000000000000349	0.99999999999995	0.9999999999999797	1.000000000000002	1.0000000000000302	0.2882188697666961	0.15465553532367288	0.3876167490435108	0.2547021995558284	0.2385697806487892	0.24325464926785212	0.7884597696748636	0.9879684536430098	0.3906874635194393	0.5164242637788676	0.6239960749253358	0.8308901362478621	0.23173021394904542	2.020173679275207e-15	0.34266752047677673	0.1516335346143766	0.275913009768857	0.20846378003272312
48.4	1.0000000000000746	1.000000000000035	0.99999999999995	0.9999999999999793	1.000000000000002	1.00000000000003	0.2024268215222402	0.04826003138882435	0.34371328457531264	0.19814820440736589	0.17063007788403345	0.15315658289006737	0.8140255295620509	0.9988348058464731	0.4296506279525068	0.5404671737646738	0.6455215918539987	0.8515248512940985	0.23214045600493807	1.9626945316157275e-15	0.34281736039954214	0.15187460289446247	0.2762185481994424	0.20884221625459823
48.5	1.0000000000000835	1.000000000000035	0.99999999999995	0.9999999999999793	1.0000000000000022	1.0000000000000304	0.11439400035057204	-0.05868747468773018	0.2959062040967687	0.13935403905994737	0.1007826087270273	0.061368181403542596	0.8303128069590475	0.9982764047671311	0.4637070291015546	0.5583452225455087	0.6596857829781712	0.8624510893647536	0.23255040224738208	2.0030398195631718e-15	0.3429734841845111	0.15211646151122626	0.27652381809313736	0.2092204271945666
48.6	1.0000000000000804	1.0000000000000353	0.99999999999995	0.999999999999979	1.0000000000000022	1.0000000000000302	0.025123449670782828	-0.16496370868288182	0.2447413765753349	0.07899050122536963	0.02982394828927734	-0.031064367391274897	0.8371430245965734	0.986299637441686	0.4924691682679178	0.5698565589884484	0.6663310356419068	0.8635502145868819	0.23296005288967486	2.0674080314295013e-15	0.34313516833020463	0.15235862344445347	0.2768285659144861	0.20959841298673698
48.7	1.0000000000000742	1.0000000000000355	0.9999999999999503	0.9999999999999792	1.000000000000002	1.0000000000000306	-0.06436843150641541	-0.26935307443787304	0.19080286490048226	0.017746067196603474	-0.041437074508257773	-0.12308816369640017	0.8344453137977463	0.9630414951033406	0.5156099894387978	0.5748719586523183	0.6653854626512783	0.8548155616541572	0.23336940814496707	2.042140909525851e-15	0.3433016258897861	0.15260059772779955	0.27713254260413983	0.20997617376513988
48.8	1.0000000000000786	1.0000000000000355	0.99999999999995	0.999999999999979	1.0000000000000018	1.000000000000031	-0.15306346036188323	-0.3706615579454641	0.13470625865473668	-0.04368096048695128	-0.11218859623301582	-0.2136555889327733	0.8222572428731822	0.9287680062649948	0.5328665982167977	0.5733362740699119	0.6568636777050243	0.8363524450654517	0.23377846822626164	2.1870043654566272e-15	0.34347201545641215	0.15284189504593895	0.27743550641433384	0.21035370966372513
48.9	1.000000000000071	1.0000000000000355	0.9999999999999503	0.9999999999999792	1.0000000000000018	1.0000000000000315	-0.2399532539869773	-0.46773038457870514	0.07709164854602968	-0.10459041493077077	-0.18162496813507115	-0.3017362316804292	0.8007243114553482	0.8838711938636018	0.5440432484125131	0.5652690402943115	0.6408665851305514	0.8083768932597594	0.2341872333463859	2.217938125815912e-15	0.34364545076803565	0.15308203331116316	0.2777372256596418	0.21073102081636352
49.0	1.0000000000000666	1.0000000000000357	0.99999999999995	0.9999999999999791	1.0000000000000016	1.0000000000000318	-0.3240506932579152	-0.5594492732488267	0.018616322682119435	-0.16428824555412058	-0.2489559298682351	-0.38632861058343587	0.7700982174154962	0.8288645912701136	0.5490135623718138	0.5507642290698396	0.6175801868195002	0.7712131228207758	0.23459570371803923	2.144288581856303e-15	0.3438210108220205	0.1533205431558689	0.2780374813517229	0.2111081073568457
49.1	1.000000000000073	1.0000000000000357	0.99999999999995	0.999999999999979	1.0000000000000013	1.0000000000000315	-0.4044011365438116	-0.6447691358901183	-0.04005273197434195	-0.22209442657177686	-0.31341560328152585	-0.4664715608534197	0.7307339169644704	0.7643773684532547	0.547721959853711	0.5299891546937054	0.5872734204503501	0.7252897822620762	0.2350038795537552	2.2135778825585267e-15	0.34399775038413466	0.15355697327836654	0.2783360696881043	0.21148496941888265
49.2	1.0000000000000762	1.000000000000036	0.9999999999999496	0.9999999999999791	1.000000000000001	1.0000000000000315	-0.4800932558664734	-0.7227140770140631	-0.09824643742463145	-0.2773507031747402	-0.3742712039269376	-0.5412551549154361	0.6830855122518131	0.691147135482542	0.5401842793045938	0.5031825443019917	0.5502950541126919	0.6711350088968661	0.2354117610659136	2.126979823612214e-15	0.34417471077201023	0.15379089558112433	0.2786328043667275	0.211861607136106
49.3	1.000000000000077	1.000000000000036	0.9999999999999495	0.9999999999999789	1.0000000000000009	1.000000000000032	-0.5502693725168567	-0.7923925560808526	-0.1553012549502386	-0.32942808717391225	-0.43083137119666354	-0.6098310331216826	0.6277010140909731	0.6100115056846593	0.5264875845871222	0.47065179483307296	0.5070696731832746	0.6093703557856287	0.2358193484667502	2.2897677247419306e-15	0.3443509307900511	0.1540219100429502	0.27892751869997884	0.21223802064206787
49.4	1.000000000000072	1.0000000000000362	0.9999999999999494	0.9999999999999787	1.0000000000000009	1.0000000000000326	-0.614135174915915	-0.8530075850121784	-0.21056675090900306	-0.3777340167535551	-0.4824540223971696	-0.6714220272498749	0.5652160401998151	0.5218985149544915	0.5067891595121119	0.4327694481844208	0.45809280562563404	0.5407036585873098	0.23622664196831758	2.2283659282083532e-15	0.34452545769106246	0.1542496492696644	0.2792200675042299	0.2126142100702408
49.5	1.000000000000079	1.0000000000000364	0.9999999999999492	0.9999999999999785	1.0000000000000009	1.0000000000000329	-0.6709687086195124	-0.9038658442053221	-0.26341301174468235	-0.4217190988361341	-0.5285536415381349	-0.7253309676258951	0.4963465214115622	0.4278160068055104	0.481314701783347	0.3899689249795445	0.40392524167564203	0.4659209241693042	0.23663364178255947	2.284269667991739e-15	0.3446973580395962	0.15447378267149475	0.27951032874347453	0.21299017555401734
49.6	1.0000000000000773	1.0000000000000364	0.9999999999999492	0.9999999999999786	1.0000000000000007	1.000000000000033	-0.7201285367263817	-0.9443856127788395	-0.31323782367833447	-0.46088335734258545	-0.5686079200984352	-0.7709485740712648	0.42188049954351287	0.3288401045741658	0.4503557370928398	0.34273956579918746	0.34518661302345766	0.38587733392184204	0.2370403481212357	2.2958174402485207e-15	0.3448657283531459	0.1546940202197022	0.2797982049084673	0.21336591722671086
49.7	1.0000000000000717	1.0000000000000364	0.9999999999999487	0.9999999999999788	1.0000000000000007	1.0000000000000333	-0.7610609784587447	-0.9741034223430431	-0.3594735352483687	-0.49478191628737656	-0.6021636744546395	-0.8077603413677537	0.3426691108836241	0.2261029026341392	0.4142662829935267	0.2916210366088705	0.2825483050042054	0.30148746474780874	0.23744676119596253	2.2521364675442162e-15	0.34502970539988265	0.15491011573974717	0.280083624115787	0.21374143522155573
49.8	1.0000000000000706	1.0000000000000364	0.9999999999999485	0.9999999999999782	1.0000000000000004	1.0000000000000333	-0.7933063442381285	-0.9926793581889257	-0.4015935244973068	-0.5230300531111984	-0.6288419729349308	-0.8353523414339037	0.2596168584512063	0.12077951740934811	0.3734588007264318	0.23719716234375318	0.21672578286994923	0.21371483954592013	0.23785288121821588	2.303004952779009e-15	0.34518847603556185	0.155121869703612	0.2803665409144482	0.21411672967170656
49.9	1.0000000000000715	1.0000000000000369	0.9999999999999483	0.9999999999999782	1.0000000000000004	1.0000000000000333	-0.8165040970533193	-0.999900947260087	-0.43911819712563527	-0.5453075648518493	-0.6483424144981849	-0.8534158767898101	0.17367128420406885	0.014074646297259817	0.32839948129249896	0.18008925910948564	0.14847041984847492	0.12356092657359447	0.23825870839929472	2.1397165706043253e-15	0.34534128646750284	0.1553291314896054	0.2806469367910212	0.21449180071023913
50.0	1.0000000000000737	1.0000000000000366	0.999999999999948	0.9999999999999781	1.0000000000000004	1.000000000000033	-0.8303968821822667	-0.9956855884367378	-0.4716204472948754	-0.5613623976035403	-0.6604465107308632	-0.861750933005663	0.08581215911017524	-0.09279121175736157	0.2796029196431479	0.12094904115031271	0.07856092032495354	0.03205371328030409	0.2386642429503637	2.4283085072226997e-15	0.345487450840103	0.15553180108405998	0.28092482036765937	0.21486664847014914

